Experimental Study on the Effect of Synchronization Accuracy for Near-Field RF Wireless Power Transfer in Multi-Antenna Systems

Wireless power transfer (WPT) technologies hold promise for enhancing device autonomy, particularly for energy-limited IoT systems. This paper presents experimental results on coherent and non-coherent transmit diversity approaches for WPT, tested in the near field using the Techtile testbed. We demonstrate that a fully synchronized beamfocusing system achieves a 14 dB gain over non-coherent transmission, consistent with the theoretical 14.9 dB gain for a 31-element array. Additionally, phase alignment errors below 20{\deg} result in less than 1 dB of gain loss, while errors exceeding 40{\deg} lead to losses over 3 dB. These findings suggest that phase coherency requirements for WPT can be relaxed, and that scaling the number of antennas is a promising strategy for improving power transfer efficiency.

==> figures/gaus-gain.dat <==
x, y
5.0, -45.618378359164346
10.0, -46.09163855319245
14.999999999999998, -44.70460776938175
20.0, -45.866945700645665
25.0, -45.64819511774168
29.999999999999996, -47.20045448889577
35.0, -46.087501449262255
40.0, -49.30680381027237
45.0, -49.882699264256736
50.0, -51.411041751361246
55.0, -47.94437032820944
59.99999999999999, -52.020601293247324
65.0, -51.53353058945577
70.0, -49.90998859441754
75.0, -64.18957162481276
80.0, -62.852548733977954
85.0, -48.893800066029854
90.0, -46.4319530935241
95.0, -56.267825139385124
100.0, -56.26622268667066
105.00000000000001, -69.09822485477673
110.0, -48.63817136519174
115.0, -53.23039368329317
119.99999999999999, -59.522421403472336
124.99999999999999, -57.05086375107236
130.0, -50.468631711821246
135.0, -51.07141288768773
140.0, -55.66241336535303
145.0, -54.36241660229483
150.0, -53.505247862663836
155.0, -51.642021825944795
160.0, -51.80845133315447
165.0, -53.124643592294156
170.0, -57.214855913746085
174.99999999999997, -56.73684793658903
5.0, -46.19468342402561
10.0, -46.14944102141574
14.999999999999998, -45.390539245579824
20.0, -46.18505252729441
25.0, -48.05855826904937
29.999999999999996, -46.504288995789
35.0, -48.30122552575706
40.0, -49.60285214951029
45.0, -46.42498030748237
50.0, -46.08373386419839
55.0, -49.07834651987648
59.99999999999999, -46.90934655078914
65.0, -55.60959249625906
70.0, -53.79595741337554
75.0, -43.62345749302058
80.0, -55.19920301635682
85.0, -60.12957783913933
90.0, -62.98283689141776
95.0, -57.944156422115284
100.0, -55.19353110339629
105.00000000000001, -61.85606628263809
110.0, -52.077852212845464
115.0, -52.16387654435959
119.99999999999999, -54.525999449579686
124.99999999999999, -65.24813322427899
130.0, -60.54037771433059
135.0, -61.65323894960136
140.0, -53.104384240974476
145.0, -56.3172161814835
150.0, -54.310650950155775
155.0, -52.642319755726135
160.0, -53.31491255357669
165.0, -51.62063765905914
170.0, -51.15321516866856
174.99999999999997, -73.9032022105647
5.0, -45.24628925016975
10.0, -45.829995081900094
14.999999999999998, -44.78474225813275
20.0, -45.46888533409841
25.0, -46.26447500342515
29.999999999999996, -46.12513332060625
35.0, -46.04179309356111
40.0, -47.85544216379398
45.0, -49.318653015950616
50.0, -49.42766887831045
55.0, -67.63016725022796
59.99999999999999, -53.16257429699118
65.0, -52.521527983946584
70.0, -50.596673567899444
75.0, -51.60645360502029
80.0, -54.6157207011397
85.0, -54.605859899764155
90.0, -55.45026472591135
95.0, -65.55361650748796
100.0, -51.02599539227347
105.00000000000001, -58.56055724579278
110.0, -61.36895558650073
115.0, -52.853588779075864
119.99999999999999, -57.56058828355446
124.99999999999999, -50.754575362343964
130.0, -53.312679322790935
135.0, -60.04237245233558
140.0, -57.44040770942151
145.0, -51.11319684910459
150.0, -54.62347156408809
155.0, -50.516148444484365
160.0, -68.22840323329669
165.0, -59.25904247187808
170.0, -57.44591715430523
174.99999999999997, -54.69181078634833
5.0, -45.637472837349506
10.0, -46.04168591910123
14.999999999999998, -47.12735085460028
20.0, -46.59412042567996
25.0, -46.17697394877322
29.999999999999996, -49.8521945847624
35.0, -46.08820225584274
40.0, -44.70571240457672
45.0, -48.16413618609309
50.0, -53.887956535615906
55.0, -46.698006478277215
59.99999999999999, -50.64307006677349
65.0, -53.59050551541863
70.0, -47.11353862054019
75.0, -49.18818740758845
80.0, -50.26332523612018
85.0, -66.68959189906889
90.0, -50.61178610337895
95.0, -53.68115831886573
100.0, -56.474681039903714
105.00000000000001, -71.50477712743871
110.0, -57.19646778450268
115.0, -60.62047810398887
119.99999999999999, -62.137229012548076
124.99999999999999, -62.41029930497426
130.0, -52.03024258609865
135.0, -64.53053371906934
140.0, -55.73525236130317
145.0, -50.211995692606585
150.0, -51.2214207826286
155.0, -55.71323795243462
160.0, -55.16468578156267
165.0, -68.39873040049113
170.0, -61.0177708641957
174.99999999999997, -63.608474095143805
5.0, -46.24413096922833
10.0, -45.294972817332855
14.999999999999998, -46.31219998391217
20.0, -45.47021670082752
25.0, -45.90931161337512
29.999999999999996, -48.5490827726113
35.0, -46.96237898973336
40.0, -46.39569445738721
45.0, -47.45394295045705
50.0, -46.811603496655685
55.0, -47.9528434549802
59.99999999999999, -52.356506588838656
65.0, -48.444670919235556
70.0, -50.6590453698191
75.0, -50.168222024949415
80.0, -60.11553625103016
85.0, -47.303594234119295
90.0, -55.58343921449982
95.0, -57.549631315966
100.0, -57.16510215391434
105.00000000000001, -60.38729599948237
110.0, -57.572794411382795
115.0, -52.17730764347611
119.99999999999999, -53.34774261610802
124.99999999999999, -60.37829538414714
130.0, -67.08306742035602
135.0, -52.191144651644954
140.0, -57.2972014167853
145.0, -54.005563757299555
150.0, -51.2291655814292
155.0, -51.49512205286038
160.0, -58.89811769011025
165.0, -61.136253030768614
170.0, -70.15014942517237
174.99999999999997, -56.25055627057712
5.0, -45.96729615381083
10.0, -46.87986302642862
14.999999999999998, -45.63511345222313
20.0, -45.309559425637964
25.0, -45.00997796706352
29.999999999999996, -47.03264451782873
35.0, -47.47483827564019
40.0, -47.311122321782534
45.0, -45.26207207896303
50.0, -50.43673181685122
55.0, -46.68477561685718
59.99999999999999, -48.75897593453428
65.0, -52.272367607221
70.0, -52.80306766844817
75.0, -53.204912548688284
80.0, -48.533606510817116
85.0, -54.15736236730466
90.0, -56.547593659379
95.0, -62.26663044948114
100.0, -50.157333920641776
105.00000000000001, -49.498955957606974
110.0, -57.44921460013245
115.0, -56.72154588919746
119.99999999999999, -55.5805559485081
124.99999999999999, -69.15747222156875
130.0, -55.18130443072249
135.0, -56.66354328865406
140.0, -58.16314399690881
145.0, -54.05020560659529
150.0, -54.116398091360054
155.0, -59.695209255291886
160.0, -60.42875710092983
165.0, -50.869384508436475
170.0, -47.501253563689126
174.99999999999997, -53.20005500248129
5.0, -45.61491610692577
10.0, -46.90544423230562
14.999999999999998, -45.27800926887952
20.0, -45.67983031688905
25.0, -46.87330170934783
29.999999999999996, -46.900005106885025
35.0, -46.76156460714411
40.0, -47.060912353705966
45.0, -48.4656699589124
50.0, -46.99853985900923
55.0, -47.54733229666403
59.99999999999999, -47.91738342634939
65.0, -51.15284506765747
70.0, -51.980102662435755
75.0, -58.935231959994226
80.0, -55.63957395442306
85.0, -59.23268827173175
90.0, -57.43697132356486
95.0, -46.86932784676828
100.0, -57.454169551394756
105.00000000000001, -50.890829277851935
110.0, -52.26984572482324
115.0, -54.649097764352554
119.99999999999999, -62.80015823425525
124.99999999999999, -56.58280846582332
130.0, -66.42679491215794
135.0, -56.730478235677346
140.0, -54.15395492043516
145.0, -56.40084418680534
150.0, -63.87714583456369
155.0, -58.93301489223841
160.0, -70.43944112645119
165.0, -64.04688933672577
170.0, -60.75912068579407
174.99999999999997, -53.93304213277638
5.0, -45.86698839754813
10.0, -46.087958088264884
14.999999999999998, -45.977059264656916
20.0, -46.01895071349012
25.0, -45.7544922274085
29.999999999999996, -45.67173547418952
35.0, -50.90174484480616
40.0, -47.4024083521071
45.0, -50.185739382319206
50.0, -47.36822009362875
55.0, -52.41464302312452
59.99999999999999, -53.33425910117782
65.0, -50.17913900451489
70.0, -48.34627013412521
75.0, -47.42543244885301
80.0, -54.28622625173346
85.0, -48.36238145491934
90.0, -55.169722520439386
95.0, -58.57017913528644
100.0, -50.62227859440053
105.00000000000001, -64.49982446886547
110.0, -55.18851489417462
115.0, -60.6551672367584
119.99999999999999, -47.60740900395846
124.99999999999999, -61.53694448257618
130.0, -52.46775448381815
135.0, -60.46881378207925
140.0, -49.91904177391166
145.0, -65.5981588307773
150.0, -64.65422552281697
155.0, -54.86984272817537
160.0, -53.98327797657332
165.0, -65.4567267097409
170.0, -62.54380224653541
174.99999999999997, -67.27951675101845
5.0, -45.75142549080511
10.0, -45.85467227544177
14.999999999999998, -46.819291081900005
20.0, -46.286528503054726
25.0, -47.26831735902923
29.999999999999996, -46.86015370629065
35.0, -46.360543392509264
40.0, -49.006946967440655
45.0, -50.81054693252598
50.0, -51.78949369972898
55.0, -50.404979424178435
59.99999999999999, -57.844955905255695
65.0, -52.44502603429456
70.0, -54.96420806657704
75.0, -48.54144101267758
80.0, -54.135966446546234
85.0, -59.06698126383865
90.0, -56.45976814896632
95.0, -58.53047056450169
100.0, -58.591404898299615
105.00000000000001, -63.06567431310785
110.0, -49.86256004866817
115.0, -50.01021273047624
119.99999999999999, -57.60223734381198
124.99999999999999, -52.653208616395744
130.0, -54.44694977938704
135.0, -58.453962166336154
140.0, -75.63409503654104
145.0, -56.3351109916886
150.0, -64.25196586341461
155.0, -49.78487501850199
160.0, -64.29449493084745
165.0, -51.589843401950674
170.0, -53.70876740899364
174.99999999999997, -53.18756220439109
5.0, -45.80691166482541
10.0, -46.30303525288091
14.999999999999998, -45.99025046832756
20.0, -46.61736141476478
25.0, -45.878756224469015
29.999999999999996, -48.38663457625109
35.0, -46.601921870185194
40.0, -49.27473506678436
45.0, -45.63060771666536
50.0, -46.42388679490762
55.0, -50.739959944202226
59.99999999999999, -49.533371547476065
65.0, -53.415956916327076
70.0, -47.158205145574925
75.0, -49.476184080771965
80.0, -55.08206486775184
85.0, -49.57518121367043
90.0, -62.3761936966435
95.0, -52.28892049896168
100.0, -53.235461115682824
105.00000000000001, -54.54150969712498
110.0, -56.017538720782845
115.0, -75.2649115221449
119.99999999999999, -54.02132701969882
124.99999999999999, -62.70371976489638
130.0, -68.07485314887246
135.0, -56.33241840020297
140.0, -52.07797342896144
145.0, -58.77041026642742
150.0, -60.31154636788749
155.0, -67.85876575518155
160.0, -53.89605092711437
165.0, -67.69164352876825
170.0, -66.97310545906946
174.99999999999997, -51.46512875818221
5.0, -46.94226362705421
10.0, -46.13900273517202
14.999999999999998, -44.94846282527984
20.0, -46.1307777796102
25.0, -48.259696641038175
29.999999999999996, -47.87744570584189
35.0, -50.24556601248716
40.0, -46.09255331860513
45.0, -50.34124910273966
50.0, -47.896684394429
55.0, -50.48536239463937
59.99999999999999, -45.71905496216963
65.0, -47.424899885876286
70.0, -54.0446758379764
75.0, -57.373262013154935
80.0, -51.742497382126075
85.0, -54.36357738304051
90.0, -50.4402674683829
95.0, -49.28581096396614
100.0, -49.418359915270074
105.00000000000001, -73.1564482012523
110.0, -63.77573081300372
115.0, -51.62678269465039
119.99999999999999, -64.51986110874981
124.99999999999999, -61.38606105576944
130.0, -51.55217399814859
135.0, -56.52648183929568
140.0, -53.44887186118545
145.0, -53.392773848334485
150.0, -54.30162263415462
155.0, -66.48854662903358
160.0, -54.88722284524586
165.0, -56.32238680499575
170.0, -66.05567647400855
174.99999999999997, -59.56754043505032
5.0, -45.4702553977879
10.0, -46.136337758287226
14.999999999999998, -45.548713178340265
20.0, -46.824092349520996
25.0, -46.53504041093265
29.999999999999996, -46.60918482751722
35.0, -47.892896043778634
40.0, -47.45156517274394
45.0, -47.224574425877826
50.0, -50.45337073124049
55.0, -51.18013012820154
59.99999999999999, -52.93385404274958
65.0, -46.27144738044082
70.0, -51.64659059969368
75.0, -51.828990508755275
80.0, -53.09661413124672
85.0, -56.079810211763444
90.0, -50.87710286808406
95.0, -57.62543001812031
100.0, -63.40006396774044
105.00000000000001, -55.903249225783554
110.0, -55.62866942948676
115.0, -59.04489368280963
119.99999999999999, -65.78547728951781
124.99999999999999, -51.84852682107464
130.0, -61.17869709309534
135.0, -54.17393553093109
140.0, -50.86615014996595
145.0, -54.94736850582483
150.0, -52.20914948788702
155.0, -54.966649522108
160.0, -57.420264194225325
165.0, -71.93941193084505
170.0, -56.73941489878064
174.99999999999997, -58.168002905653324
5.0, -45.7092216028484
10.0, -46.39479312033313
14.999999999999998, -46.844147141009785
20.0, -45.745058346387644
25.0, -47.28781605168358
29.999999999999996, -47.79540522777968
35.0, -47.190877169531745
40.0, -49.7261806361682
45.0, -47.673180114169085
50.0, -51.971101768655515
55.0, -45.71640958599974
59.99999999999999, -51.98976744008433
65.0, -53.85051870115275
70.0, -52.029187667253524
75.0, -47.46246345769825
80.0, -49.163268640360435
85.0, -51.30540969954089
90.0, -54.04316375777583
95.0, -50.99823520744553
100.0, -59.50363692503471
105.00000000000001, -57.404851030026805
110.0, -50.8513540996733
115.0, -55.244386415480704
119.99999999999999, -57.607232395304194
124.99999999999999, -51.44459984434359
130.0, -71.94921549852155
135.0, -50.28155007988435
140.0, -51.64400183218642
145.0, -55.72726703435113
150.0, -65.07961062678241
155.0, -59.54766716698462
160.0, -69.88876269630951
165.0, -55.16323308929043
170.0, -52.22805529452751
174.99999999999997, -70.98984100590737
5.0, -45.956876954294984
10.0, -46.200100992631434
14.999999999999998, -46.98196761923565
20.0, -46.660097524972414
25.0, -47.272707415081285
29.999999999999996, -47.556530794744695
35.0, -47.26413133893854
40.0, -44.969857082533544
45.0, -48.12263392027919
50.0, -47.892967645787365
55.0, -50.35767577168012
59.99999999999999, -50.55348371354324
65.0, -48.89400178349817
70.0, -50.733650632131756
75.0, -50.73284990635617
80.0, -50.00568770182778
85.0, -55.33586259722963
90.0, -56.12992977775449
95.0, -53.414132875947864
100.0, -64.80710829585598
105.00000000000001, -54.06190247380182
110.0, -50.419261649997665
115.0, -49.09829395318666
119.99999999999999, -57.8510925035312
124.99999999999999, -55.52644273188844
130.0, -67.69375312659218
135.0, -54.870757529710836
140.0, -53.89050710836709
145.0, -53.619678383867324
150.0, -60.5025164817217
155.0, -61.87002361943751
160.0, -54.88400454965215
165.0, -58.45971860925326
170.0, -53.25803061220579
174.99999999999997, -57.55471193997807
5.0, -46.2338866261139
10.0, -47.14197163057076
14.999999999999998, -46.87043228366942
20.0, -47.09160680933572
25.0, -47.144479808171454
29.999999999999996, -47.48828504977897
35.0, -47.68862895890169
40.0, -47.68150256475117
45.0, -47.60511285558351
50.0, -50.59696982370688
55.0, -50.95609786582445
59.99999999999999, -50.9434381691382
65.0, -50.117589860658654
70.0, -50.29256785672422
75.0, -52.583077962257946
80.0, -53.30409916325092
85.0, -51.84204001613031
90.0, -55.6303846115585
95.0, -54.05895170157582
100.0, -54.15405408673536
105.00000000000001, -55.83952766318993
110.0, -54.381112201412556
115.0, -50.688366150978574
119.99999999999999, -54.377760360422336
124.99999999999999, -51.51270625502928
130.0, -55.18419065726278
135.0, -54.61087612218226
140.0, -50.32398839778212
145.0, -53.921537213616716
150.0, -71.98641639341653
155.0, -56.921640411007786
160.0, -54.84989926994607
165.0, -60.67125476584293
170.0, -65.66887969350782
174.99999999999997, -53.09087917881095
5.0, -46.32897970518596
10.0, -46.23983020132194
14.999999999999998, -46.21668737553772
20.0, -46.26660290095049
25.0, -45.30661712286105
29.999999999999996, -48.30243900336349
35.0, -51.50636276416443
40.0, -46.57633895967696
45.0, -47.40551588583246
50.0, -49.304665395170844
55.0, -46.60251000401765
59.99999999999999, -57.87072239703494
65.0, -52.39974881124722
70.0, -51.59668883977692
75.0, -55.05354031367457
80.0, -59.13656023984889
85.0, -58.88563481621088
90.0, -52.24131426830911
95.0, -57.23285971250425
100.0, -65.08422388504569
105.00000000000001, -57.519556232679925
110.0, -53.34583759255878
115.0, -66.36728248863083
119.99999999999999, -56.47342065473075
124.99999999999999, -53.298114907225404
130.0, -66.38000164592823
135.0, -49.622317068493295
140.0, -56.41087402962142
145.0, -72.71199594082988
150.0, -69.78676988926111
155.0, -49.891604207153094
160.0, -59.48774606054167
165.0, -55.42257125113355
170.0, -59.46682140617418
174.99999999999997, -52.323126212409605
5.0, -45.62645668204479
10.0, -45.98985067871898
14.999999999999998, -45.767569835024
20.0, -46.52485521723158
25.0, -47.95714508014353
29.999999999999996, -46.13960621782948
35.0, -46.281856220120396
40.0, -52.919660219739335
45.0, -47.749524079726385
50.0, -51.37685568667784
55.0, -51.08504912425264
59.99999999999999, -49.37119190004617
65.0, -53.28059174346968
70.0, -48.090083262164384
75.0, -54.23591456181643
80.0, -46.806349351534536
85.0, -51.01977236838324
90.0, -56.41780861135797
95.0, -50.90497514817301
100.0, -53.07427852413977
105.00000000000001, -51.09690415653441
110.0, -55.48422921638861
115.0, -59.315717807821706
119.99999999999999, -52.84276807496799
124.99999999999999, -64.99566283159253
130.0, -55.8431633034343
135.0, -63.50062588124726
140.0, -53.25149201079658
145.0, -53.82824861261243
150.0, -49.527078392892406
155.0, -63.83574414987027
160.0, -52.20718642471853
165.0, -53.456442148622884
170.0, -51.52712762409514
174.99999999999997, -53.05964498909987
5.0, -46.0854537214645
10.0, -47.11253370089015
14.999999999999998, -45.617643569394176
20.0, -45.868241141243935
25.0, -45.78096518224727
29.999999999999996, -45.849872844380364
35.0, -46.45181140782686
40.0, -47.5011880042411
45.0, -46.61154267582187
50.0, -48.539240626897296
55.0, -44.70429644128866
59.99999999999999, -51.657019528473455
65.0, -48.81078320968043
70.0, -51.85219104438603
75.0, -49.905453766951105
80.0, -48.83267433185171
85.0, -52.699790009144316
90.0, -51.86299781221188
95.0, -49.96256518158474
100.0, -59.54539244727595
105.00000000000001, -63.49155501984196
110.0, -56.38441044763777
115.0, -49.88633374718504
119.99999999999999, -52.20732634024807
124.99999999999999, -52.329364348280755
130.0, -51.162257932594805
135.0, -58.25223258900361
140.0, -56.39490837879286
145.0, -52.2712701235372
150.0, -65.46444806793293
155.0, -60.358406928244875
160.0, -52.20791287832769
165.0, -62.61888999934762
170.0, -56.54834220027767
174.99999999999997, -53.191850415218944
5.0, -45.57753714930176
10.0, -45.70855193326231
14.999999999999998, -45.97046233959233
20.0, -46.67724950358223
25.0, -45.464935613528084
29.999999999999996, -47.976267503408266
35.0, -47.51227976653445
40.0, -47.94346502488081
45.0, -49.620176412078195
50.0, -50.41233139147341
55.0, -48.34923790372849
59.99999999999999, -51.226981296390726
65.0, -48.52441134222114
70.0, -47.385884142755486
75.0, -52.927957973502984
80.0, -56.327339184607006
85.0, -48.521887405290585
90.0, -50.25955317046521
95.0, -57.67935347281997
100.0, -59.97041265148427
105.00000000000001, -49.12228285358197
110.0, -50.47410357913413
115.0, -55.344307494632105
119.99999999999999, -50.97613355421905
124.99999999999999, -55.759891766441136
130.0, -58.807590272321704
135.0, -52.42795635043068
140.0, -57.086092466876096
145.0, -61.047422416083876
150.0, -56.61297534615067
155.0, -60.83748313031302
160.0, -59.591001105715435
165.0, -51.70115876473542
170.0, -69.44915081276987
174.99999999999997, -55.05106291690993
5.0, -46.27188083879409
10.0, -45.477475952936466
14.999999999999998, -46.266874395319135
20.0, -45.3588028291998
25.0, -47.57299931046244
29.999999999999996, -45.977185036027876
35.0, -45.74777748557775
40.0, -46.7571321630319
45.0, -48.77629029765391
50.0, -48.1750676755905
55.0, -49.72869308448687
59.99999999999999, -57.66432464845437
65.0, -54.57094219862145
70.0, -61.685572362515245
75.0, -50.18003762780602
80.0, -60.49026260526303
85.0, -53.505192774099875
90.0, -50.82089916277046
95.0, -48.48051469450255
100.0, -49.56682111920771
105.00000000000001, -54.003158052016275
110.0, -54.15909703898899
115.0, -50.787776986505555
119.99999999999999, -64.75246696470336
124.99999999999999, -50.045564685380725
130.0, -57.523589681185136
135.0, -64.05924786555077
140.0, -53.499857874645606
145.0, -63.303478312934786
150.0, -57.8580010903336
155.0, -62.74273291062443
160.0, -59.75373536133198
165.0, -58.160223992921445
170.0, -56.60046367096491
174.99999999999997, -64.9905676372961
5.0, -45.799107948850505
10.0, -46.34132869141577
14.999999999999998, -45.50587017405499
20.0, -46.80810412755906
25.0, -47.417091965830814
29.999999999999996, -49.36405199512822
35.0, -47.548124173741215
40.0, -46.94168838198121
45.0, -48.237456588070515
50.0, -49.48855695998549
55.0, -53.839246315030564
59.99999999999999, -50.843822115072044
65.0, -50.79002325617728
70.0, -54.62644463526581
75.0, -52.16221609989966
80.0, -54.863758124735014
85.0, -54.558767434852314
90.0, -54.61439601851613
95.0, -50.89924983441192
100.0, -50.34705011366331
105.00000000000001, -48.37381679217987
110.0, -52.21395432613833
115.0, -54.13399486054929
119.99999999999999, -58.20168457673265
124.99999999999999, -50.48591219203743
130.0, -59.570604583808624
135.0, -56.66567614289734
140.0, -54.29849901258357
145.0, -53.76867873253647
150.0, -63.75969336217035
155.0, -61.74839210992165
160.0, -51.70240253282661
165.0, -63.34177360894682
170.0, -54.336982126737674
174.99999999999997, -52.69757070295572
5.0, -45.749641061534035
10.0, -45.81172077970335
14.999999999999998, -46.32541051228098
20.0, -45.52300112495496
25.0, -48.14541599171893
29.999999999999996, -47.71178409640171
35.0, -47.385525662255496
40.0, -46.37596438006458
45.0, -49.84336454948392
50.0, -48.24424269943887
55.0, -48.8276138433111
59.99999999999999, -49.46437113464535
65.0, -49.8202718318919
70.0, -50.838223243471354
75.0, -55.214471153202965
80.0, -53.5105542884537
85.0, -55.57062138968295
90.0, -51.406902311766785
95.0, -59.11653404539928
100.0, -52.721505182421154
105.00000000000001, -62.63182598015777
110.0, -53.312613558122656
115.0, -61.41628430340845
119.99999999999999, -60.45487787314181
124.99999999999999, -65.47865079576749
130.0, -58.66767996157812
135.0, -55.12648588090336
140.0, -64.92509766071964
145.0, -53.93614681916322
150.0, -51.799002301345055
155.0, -51.8588603741547
160.0, -56.51745624441229
165.0, -57.499701190551
170.0, -55.08191385227464
174.99999999999997, -69.5653609096581
5.0, -45.96173331022615
10.0, -46.54118687304924
14.999999999999998, -48.199972169011154
20.0, -45.965559140260964
25.0, -46.21914156602201
29.999999999999996, -46.89607673323424
35.0, -47.066041802597866
40.0, -51.90197552383508
45.0, -49.969216580117156
50.0, -53.71219131453199
55.0, -51.061729188676495
59.99999999999999, -53.03709981250141
65.0, -50.02823454895139
70.0, -49.53428699868711
75.0, -50.12446703377733
80.0, -56.58918920630089
85.0, -50.57941720320603
90.0, -50.992051960585485
95.0, -53.00109438743099
100.0, -51.15740498879022
105.00000000000001, -61.58681278075292
110.0, -53.729513877935176
115.0, -50.917699283113585
119.99999999999999, -49.62783408379706
124.99999999999999, -52.008656323258904
130.0, -51.38732812274399
135.0, -65.52530065820955
140.0, -56.751525972380236
145.0, -61.7117118181218
150.0, -59.0465565603413
155.0, -61.810117440423625
160.0, -59.82391786391523
165.0, -55.924309572618405
170.0, -48.13991278994238
174.99999999999997, -55.44069506798703
5.0, -47.23220896930741
10.0, -46.14800173458164
14.999999999999998, -46.15816545721454
20.0, -45.82780392334496
25.0, -46.66623312047987
29.999999999999996, -47.31538778934079
35.0, -45.23205572805975
40.0, -49.51988517535037
45.0, -51.407637981454464
50.0, -50.25046394605865
55.0, -48.64195570982169
59.99999999999999, -52.6572054534327
65.0, -52.51799903851558
70.0, -48.38999719721245
75.0, -55.282747835053726
80.0, -49.006117495756584
85.0, -51.220386636269176
90.0, -54.51115493376757
95.0, -55.850205632944096
100.0, -57.419270802530136
105.00000000000001, -52.191173253620704
110.0, -53.3992962374289
115.0, -54.46374636578261
119.99999999999999, -56.667936189888906
124.99999999999999, -69.50790656169428
130.0, -55.501982035648574
135.0, -61.84248720454235
140.0, -50.70348192824881
145.0, -55.33220213536653
150.0, -67.32818231328383
155.0, -54.26426117366972
160.0, -55.86183670686444
165.0, -64.45107236267638
170.0, -60.61425100405785


==> figures/gaus-mean-gain.dat <==
x, y
5.0, -45.9617
10.0, -46.1390
15, -46.1582
20.0, -46.2666
25.0, -46.6423
30, -47.2005
35.0, -47.1909
40.0, -47.6798
45.0, -48.1641
50.0, -49.4382
55.0, -49.6086
60, -50.9434
65.0, -51.1528
70.0, -50.8382
75.0, -52.1622
80.0, -53.5106
85.0, -54.2592
90.0, -54.5625
95.0, -53.8659
100.0, -55.7937
105, -56.5895
110.0, -54.0599
115.0, -54.5554
120, -56.0041
125, -56.1519
130.0, -56.5159
135.0, -56.5945
140.0, -54.4866
145.0, -54.2328
150.0, -57.1910
155.0, -58.3790
160.0, -55.6978
165.0, -58.3074
170.0, -57.3289
175, -56.4869

==> figures/techtile/non-coherent/partial-power-tx.dat <==
x y
2.0000000000 6.2041313679
3.0000000000 5.2586933705
4.0000000000 4.7072775987
5.0000000000 4.6482835684
6.0000000000 4.6513974624
7.0000000000 4.2799723095
8.0000000000 4.2538179688
9.0000000000 4.3534898291
10.0000000000 4.1238049123
11.0000000000 4.1215921258
12.0000000000 4.1573219775
13.0000000000 4.1225287826
14.0000000000 4.1239248823
15.0000000000 4.1353924675
16.0000000000 4.1248238338
17.0000000000 4.1455527560
18.0000000000 4.1274839367
19.0000000000 4.1242324212
20.0000000000 4.1292344375
21.0000000000 4.1166742133
22.0000000000 4.1061352466
23.0000000000 4.1130474103
24.0000000000 4.1070374829
25.0000000000 4.1181968148
26.0000000000 4.1100555050
27.0000000000 4.0900549251
28.0000000000 4.1119811697
29.0000000000 4.0927927655
30.0000000000 4.1163765574
31.0000000000 4.1078113111
32.0000000000 4.0973400349
33.0000000000 4.0995631343
34.0000000000 4.1005875564
35.0000000000 4.0970731604
36.0000000000 4.1019883933
37.0000000000 4.1040746896
38.0000000000 4.0993340860
39.0000000000 4.0948321539
40.0000000000 4.0995631341
41.0000000000 4.0995631341
42.0000000000 4.0942470101
43.0000000000 4.0934498470
44.0000000000 4.0995631342
45.0000000000 4.0897675182
46.0000000000 4.0976342447
47.0000000000 4.0922303958
48.0000000000 4.0915944770
49.0000000000 4.0914525631
50.0000000000 4.0932986987
51.0000000000 4.0878143546
52.0000000000 4.0920467558
53.0000000000 4.0898376204
54.0000000000 4.0825708400
55.0000000000 4.0901758246
56.0000000000 4.0860512157
57.0000000000 4.0852633891
58.0000000000 4.0901758248
59.0000000000 4.0892877985
60.0000000000 4.0803010206
61.0000000000 4.0864867942
62.0000000000 4.0834755458
63.0000000000 4.0854286048
64.0000000000 4.0864450566
65.0000000000 4.0846980016
66.0000000000 4.0857490266
67.0000000000 4.0837605518
68.0000000000 4.0822722797
69.0000000000 4.0854274822
70.0000000000 4.0819269972
71.0000000000 4.0832544354
72.0000000000 4.0819526753
73.0000000000 4.0820300307
74.0000000000 4.0802713027
75.0000000000 4.0802277824
76.0000000000 4.0802148669
77.0000000000 4.0802148563
78.0000000000 4.0802148563
79.0000000000 4.0802148563
80.0000000000 4.0802148564
81.0000000000 4.0802148564
82.0000000000 4.0802148564
83.0000000000 4.0802148563
84.0000000000 4.0802148563


==> heatmap-power-spot.csv <==
-63.279,-62.571,-61.963,-61.430,-60.955,-60.527,-60.137,-59.780,-59.450,-59.143,-58.856,-58.584,-58.328,-58.086,-57.856,-57.639,-57.431,-57.233,-57.044,-56.862,-56.688,-56.592,-56.613,-56.635,-56.657,-56.679,-56.701,-56.723,-56.746,-56.768,-56.791,-56.823,-56.985,-57.154,-57.329,-57.512,-57.703,-57.903,-58.112,-58.332,-58.564,-58.809,-59.038,-59.270,-59.516,-59.776,-60.053,-60.348,-60.665,-61.007,-61.379,-61.785,-62.000,-61.942,-61.884,-61.828,-61.772,-61.717,-61.662,-61.608,-61.555,-61.502,-61.416,-61.123,-60.849,-60.591,-60.347,-60.117,-59.898,-59.689,-59.491,-59.300,-59.118,-58.982,-58.858,-58.737,-58.619,-58.504,-58.393,-58.284,-58.178,-58.074,-57.973,-57.884,-57.807,-57.730,-57.656,-57.582,-57.510,-57.438,-57.368,-57.299,-57.231,-57.203,-57.322,-57.445,-57.572,-57.702,-57.837,-57.975,-58.119,-58.267,-58.420,-58.579,-58.742,-58.912,-59.089,-59.272,-59.465,-59.666,-59.876,-60.098,-60.331,-60.578,-60.828,-61.086,-61.360,-61.652,-61.965,-62.303,-62.669,-63.069,-63.509,-63.999,-64.412,-64.484,-64.557,-64.631,-64.707,-64.784,-64.862,-64.942,-65.023,-65.106,-65.190,-65.239,-65.286,-65.334,-65.383,-65.432,-65.482,-65.533,-65.584,-65.635,-65.688,-65.885,-66.174,-66.483,-66.817,-67.177,-67.571,-68.004,-68.485,-69.025,-69.643,-69.983,-69.656,-69.352,-69.068,-68.801,-68.550,-68.312,-68.087,-67.873,-67.669,-67.417,-65.896,-64.772,-63.880,-63.140,-62.508,-61.957,-61.467,-61.027,-60.628,-60.263,-59.837,-59.418,-59.037,-58.686,-58.362,-58.060,-57.777,-57.512,-57.262,-57.026,-56.819,-56.643,-56.474,-56.312,-56.155,-56.004,-55.858,-55.716,-55.579,-55.446,-55.337,-55.396,-55.457,-55.518,-55.580,-55.642,-55.706,-55.771,-55.836,-55.903,-55.971,-56.113,-56.279,-56.452,-56.632,-56.820,-57.016,-57.222,-57.438,-57.665,-57.905,-58.166,-58.452,-58.757,-59.086,-59.442,-59.830,-60.255,-60.727,-61.257,-61.860,-62.455,-62.592,-62.734,-62.880,-63.032,-63.189,-63.352,-63.521,-63.697,-63.881,-64.072,-63.487,-62.870,-62.330,-61.849,-61.417,-61.023,-60.663,-60.330,-60.021,-59.732,-59.462,-59.208,-58.968,-58.740,-58.524,-58.318,-58.121,-57.933,-57.753,-57.580,-57.461,-57.491,-57.522,-57.553,-57.585,-57.616,-57.648,-57.680,-57.713,-57.745,-57.778,-57.937,-58.112,-58.295,-58.485,-58.684,-58.893,-59.113,-59.344,-59.588,-59.846,-60.111,-60.388,-60.682,-60.999,-61.340,-61.710,-62.115,-62.561,-63.059,-63.621,-64.162,-64.522,-64.915,-65.347,-65.827,-66.366,-66.982,-67.700,-68.561,-69.636,-71.067
-63.208,-62.518,-61.922,-61.398,-60.931,-60.509,-60.125,-59.771,-59.445,-59.141,-58.857,-58.594,-58.347,-58.113,-57.892,-57.681,-57.480,-57.288,-57.103,-56.927,-56.757,-56.664,-56.688,-56.713,-56.737,-56.762,-56.786,-56.811,-56.836,-56.861,-56.886,-56.921,-57.083,-57.251,-57.426,-57.608,-57.798,-57.997,-58.206,-58.424,-58.655,-58.898,-59.122,-59.346,-59.582,-59.832,-60.097,-60.380,-60.682,-61.006,-61.357,-61.739,-61.936,-61.872,-61.810,-61.748,-61.687,-61.628,-61.568,-61.510,-61.453,-61.396,-61.306,-61.014,-60.740,-60.483,-60.240,-60.010,-59.792,-59.584,-59.385,-59.196,-59.014,-58.875,-58.748,-58.624,-58.504,-58.387,-58.273,-58.162,-58.053,-57.948,-57.845,-57.756,-57.680,-57.606,-57.533,-57.461,-57.390,-57.321,-57.252,-57.185,-57.119,-57.089,-57.199,-57.313,-57.429,-57.548,-57.671,-57.797,-57.927,-58.062,-58.200,-58.343,-58.498,-58.659,-58.826,-59.000,-59.181,-59.370,-59.568,-59.775,-59.993,-60.222,-60.464,-60.720,-60.992,-61.282,-61.593,-61.928,-62.291,-62.687,-63.122,-63.607,-64.026,-64.139,-64.256,-64.376,-64.500,-64.627,-64.758,-64.893,-65.032,-65.176,-65.325,-65.386,-65.445,-65.505,-65.565,-65.626,-65.688,-65.751,-65.815,-65.880,-65.946,-66.142,-66.420,-66.717,-67.035,-67.379,-67.753,-68.161,-68.612,-69.116,-69.685,-69.978,-69.634,-69.315,-69.018,-68.739,-68.478,-68.231,-67.998,-67.777,-67.566,-67.312,-65.866,-64.783,-63.917,-63.195,-62.576,-62.034,-61.553,-61.120,-60.726,-60.364,-59.937,-59.516,-59.132,-58.779,-58.453,-58.149,-57.865,-57.599,-57.348,-57.111,-56.903,-56.728,-56.560,-56.397,-56.241,-56.090,-55.944,-55.803,-55.667,-55.534,-55.425,-55.486,-55.548,-55.611,-55.675,-55.740,-55.806,-55.873,-55.941,-56.010,-56.080,-56.223,-56.391,-56.565,-56.747,-56.937,-57.135,-57.343,-57.562,-57.792,-58.035,-58.297,-58.583,-58.888,-59.217,-59.572,-59.960,-60.385,-60.856,-61.385,-61.988,-62.579,-62.699,-62.823,-62.951,-63.082,-63.217,-63.357,-63.502,-63.651,-63.806,-63.966,-63.385,-62.775,-62.240,-61.764,-61.336,-60.945,-60.587,-60.256,-59.949,-59.662,-59.393,-59.139,-58.899,-58.672,-58.456,-58.251,-58.055,-57.867,-57.687,-57.514,-57.394,-57.421,-57.448,-57.476,-57.504,-57.532,-57.560,-57.588,-57.617,-57.645,-57.674,-57.830,-58.002,-58.181,-58.368,-58.563,-58.768,-58.982,-59.208,-59.446,-59.697,-59.954,-60.220,-60.503,-60.806,-61.132,-61.484,-61.868,-62.288,-62.754,-63.275,-63.770,-64.089,-64.433,-64.806,-65.215,-65.667,-66.171,-66.741,-67.397,-68.171,-69.113
-63.139,-62.465,-61.881,-61.367,-60.907,-60.491,-60.112,-59.763,-59.440,-59.140,-58.858,-58.603,-58.366,-58.141,-57.927,-57.724,-57.529,-57.343,-57.164,-56.992,-56.827,-56.738,-56.765,-56.792,-56.819,-56.846,-56.873,-56.901,-56.929,-56.956,-56.985,-57.022,-57.183,-57.350,-57.525,-57.706,-57.895,-58.093,-58.301,-58.519,-58.748,-58.990,-59.207,-59.423,-59.650,-59.889,-60.142,-60.411,-60.698,-61.005,-61.335,-61.693,-61.872,-61.804,-61.736,-61.670,-61.605,-61.540,-61.477,-61.414,-61.353,-61.292,-61.198,-60.907,-60.635,-60.378,-60.136,-59.906,-59.688,-59.481,-59.283,-59.093,-58.912,-58.771,-58.640,-58.514,-58.391,-58.272,-58.156,-58.043,-57.933,-57.825,-57.720,-57.632,-57.558,-57.485,-57.414,-57.344,-57.275,-57.207,-57.140,-57.074,-57.009,-56.978,-57.080,-57.184,-57.290,-57.399,-57.511,-57.626,-57.744,-57.866,-57.991,-58.119,-58.266,-58.419,-58.578,-58.744,-58.915,-59.094,-59.281,-59.475,-59.679,-59.893,-60.128,-60.382,-60.653,-60.941,-61.250,-61.583,-61.943,-62.335,-62.767,-63.247,-63.671,-63.820,-63.975,-64.136,-64.302,-64.476,-64.656,-64.845,-65.042,-65.248,-65.465,-65.540,-65.610,-65.682,-65.755,-65.829,-65.905,-65.982,-66.060,-66.140,-66.221,-66.415,-66.681,-66.963,-67.266,-67.591,-67.942,-68.325,-68.744,-69.208,-69.728,-69.974,-69.612,-69.278,-68.968,-68.679,-68.407,-68.152,-67.911,-67.682,-67.465,-67.209,-65.835,-64.793,-63.953,-63.250,-62.645,-62.114,-61.640,-61.214,-60.825,-60.469,-60.040,-59.615,-59.229,-58.874,-58.546,-58.241,-57.955,-57.688,-57.436,-57.198,-56.990,-56.815,-56.647,-56.485,-56.329,-56.179,-56.033,-55.892,-55.756,-55.624,-55.515,-55.578,-55.642,-55.707,-55.773,-55.840,-55.908,-55.977,-56.047,-56.119,-56.191,-56.336,-56.506,-56.682,-56.865,-57.057,-57.258,-57.468,-57.689,-57.922,-58.168,-58.433,-58.718,-59.023,-59.351,-59.707,-60.094,-60.518,-60.989,-61.518,-62.119,-62.706,-62.809,-62.914,-63.022,-63.133,-63.246,-63.363,-63.482,-63.606,-63.732,-63.863,-63.285,-62.682,-62.153,-61.681,-61.256,-60.869,-60.513,-60.184,-59.879,-59.593,-59.325,-59.072,-58.832,-58.606,-58.390,-58.185,-57.989,-57.801,-57.622,-57.449,-57.328,-57.352,-57.376,-57.400,-57.424,-57.449,-57.473,-57.498,-57.523,-57.548,-57.573,-57.726,-57.895,-58.071,-58.254,-58.446,-58.646,-58.856,-59.076,-59.308,-59.554,-59.802,-60.059,-60.331,-60.622,-60.934,-61.270,-61.634,-62.031,-62.469,-62.955,-63.410,-63.695,-63.999,-64.326,-64.679,-65.065,-65.487,-65.955,-66.480,-67.077,-67.769
-63.071,-62.413,-61.841,-61.336,-60.883,-60.474,-60.099,-59.755,-59.435,-59.138,-58.860,-58.613,-58.385,-58.169,-57.963,-57.767,-57.579,-57.398,-57.225,-57.059,-56.899,-56.813,-56.842,-56.872,-56.902,-56.932,-56.962,-56.992,-57.023,-57.054,-57.085,-57.125,-57.285,-57.452,-57.626,-57.806,-57.995,-58.192,-58.398,-58.615,-58.843,-59.084,-59.295,-59.501,-59.718,-59.947,-60.188,-60.443,-60.714,-61.004,-61.314,-61.647,-61.810,-61.736,-61.664,-61.593,-61.523,-61.455,-61.387,-61.320,-61.255,-61.190,-61.094,-60.803,-60.531,-60.275,-60.034,-59.805,-59.587,-59.380,-59.182,-58.993,-58.812,-58.669,-58.536,-58.407,-58.282,-58.161,-58.042,-57.927,-57.815,-57.706,-57.599,-57.511,-57.439,-57.368,-57.298,-57.229,-57.162,-57.095,-57.030,-56.965,-56.901,-56.870,-56.964,-57.059,-57.156,-57.256,-57.358,-57.462,-57.569,-57.678,-57.791,-57.906,-58.046,-58.192,-58.344,-58.502,-58.665,-58.834,-59.011,-59.195,-59.387,-59.588,-59.816,-60.069,-60.338,-60.625,-60.932,-61.263,-61.621,-62.011,-62.439,-62.914,-63.343,-63.523,-63.711,-63.908,-64.114,-64.330,-64.557,-64.797,-65.051,-65.321,-65.609,-65.698,-65.782,-65.867,-65.954,-66.042,-66.133,-66.225,-66.320,-66.416,-66.515,-66.706,-66.958,-67.225,-67.509,-67.813,-68.141,-68.494,-68.880,-69.303,-69.771,-69.969,-69.590,-69.242,-68.919,-68.619,-68.338,-68.074,-67.825,-67.590,-67.367,-67.109,-65.805,-64.804,-63.991,-63.306,-62.715,-62.194,-61.730,-61.310,-60.927,-60.576,-60.145,-59.718,-59.328,-58.971,-58.641,-58.334,-58.047,-57.779,-57.525,-57.286,-57.078,-56.903,-56.736,-56.575,-56.419,-56.269,-56.124,-55.983,-55.847,-55.715,-55.607,-55.672,-55.738,-55.805,-55.873,-55.942,-56.013,-56.084,-56.157,-56.231,-56.306,-56.453,-56.624,-56.802,-56.987,-57.181,-57.384,-57.597,-57.821,-58.057,-58.306,-58.572,-58.857,-59.162,-59.490,-59.845,-60.232,-60.656,-61.126,-61.654,-62.255,-62.838,-62.922,-63.007,-63.095,-63.184,-63.275,-63.368,-63.463,-63.561,-63.660,-63.762,-63.187,-62.591,-62.067,-61.600,-61.178,-60.793,-60.440,-60.113,-59.809,-59.525,-59.258,-59.005,-58.766,-58.540,-58.325,-58.120,-57.924,-57.737,-57.557,-57.385,-57.263,-57.284,-57.305,-57.326,-57.346,-57.367,-57.389,-57.410,-57.431,-57.453,-57.474,-57.625,-57.791,-57.964,-58.143,-58.331,-58.527,-58.733,-58.948,-59.175,-59.414,-59.656,-59.903,-60.166,-60.446,-60.745,-61.066,-61.412,-61.789,-62.202,-62.657,-63.078,-63.333,-63.604,-63.893,-64.203,-64.536,-64.897,-65.290,-65.723,-66.204,-66.745
-63.004,-62.361,-61.801,-61.305,-60.860,-60.456,-60.087,-59.746,-59.431,-59.136,-58.861,-58.622,-58.404,-58.197,-57.999,-57.810,-57.629,-57.455,-57.287,-57.126,-56.971,-56.889,-56.922,-56.954,-56.986,-57.019,-57.052,-57.086,-57.119,-57.153,-57.187,-57.230,-57.390,-57.556,-57.729,-57.909,-58.097,-58.293,-58.498,-58.714,-58.940,-59.180,-59.384,-59.581,-59.788,-60.005,-60.234,-60.475,-60.731,-61.002,-61.292,-61.602,-61.748,-61.670,-61.593,-61.518,-61.444,-61.371,-61.299,-61.229,-61.159,-61.091,-60.992,-60.702,-60.431,-60.175,-59.934,-59.705,-59.488,-59.282,-59.084,-58.895,-58.715,-58.569,-58.434,-58.303,-58.175,-58.052,-57.932,-57.815,-57.701,-57.590,-57.481,-57.393,-57.323,-57.253,-57.185,-57.118,-57.052,-56.986,-56.922,-56.859,-56.797,-56.765,-56.850,-56.937,-57.026,-57.116,-57.209,-57.303,-57.400,-57.499,-57.600,-57.703,-57.836,-57.977,-58.122,-58.272,-58.428,-58.589,-58.757,-58.931,-59.113,-59.302,-59.524,-59.777,-60.045,-60.330,-60.636,-60.965,-61.321,-61.708,-62.134,-62.606,-63.038,-63.245,-63.462,-63.691,-63.933,-64.188,-64.460,-64.750,-65.061,-65.395,-65.758,-65.863,-65.960,-66.060,-66.162,-66.266,-66.373,-66.483,-66.595,-66.711,-66.830,-67.019,-67.254,-67.503,-67.767,-68.048,-68.348,-68.671,-69.020,-69.399,-69.815,-69.965,-69.569,-69.206,-68.871,-68.560,-68.269,-67.997,-67.741,-67.500,-67.271,-67.011,-65.775,-64.815,-64.028,-63.363,-62.786,-62.277,-61.821,-61.409,-61.032,-60.685,-60.253,-59.822,-59.430,-59.070,-58.738,-58.429,-58.141,-57.871,-57.617,-57.377,-57.168,-56.994,-56.827,-56.666,-56.511,-56.361,-56.216,-56.076,-55.940,-55.808,-55.701,-55.768,-55.836,-55.905,-55.976,-56.047,-56.120,-56.194,-56.269,-56.346,-56.424,-56.572,-56.745,-56.925,-57.112,-57.308,-57.514,-57.729,-57.956,-58.195,-58.448,-58.716,-59.001,-59.306,-59.634,-59.988,-60.375,-60.798,-61.268,-61.795,-62.394,-62.973,-63.037,-63.102,-63.169,-63.236,-63.304,-63.374,-63.444,-63.516,-63.589,-63.663,-63.092,-62.502,-61.983,-61.520,-61.101,-60.719,-60.368,-60.043,-59.741,-59.458,-59.192,-58.940,-58.701,-58.475,-58.260,-58.056,-57.860,-57.673,-57.494,-57.322,-57.200,-57.217,-57.235,-57.252,-57.270,-57.288,-57.305,-57.323,-57.341,-57.359,-57.377,-57.525,-57.689,-57.859,-58.035,-58.219,-58.412,-58.613,-58.824,-59.046,-59.279,-59.514,-59.753,-60.007,-60.276,-60.563,-60.870,-61.201,-61.559,-61.950,-62.378,-62.770,-63.000,-63.243,-63.500,-63.773,-64.064,-64.377,-64.714,-65.079,-65.478,-65.917
-62.938,-62.310,-61.761,-61.274,-60.836,-60.439,-60.074,-59.738,-59.426,-59.135,-58.862,-58.632,-58.424,-58.225,-58.036,-57.854,-57.680,-57.512,-57.351,-57.195,-57.045,-56.967,-57.002,-57.037,-57.073,-57.109,-57.145,-57.181,-57.218,-57.255,-57.293,-57.339,-57.498,-57.663,-57.835,-58.014,-58.201,-58.396,-58.600,-58.814,-59.040,-59.278,-59.474,-59.662,-59.859,-60.064,-60.280,-60.507,-60.747,-61.001,-61.271,-61.558,-61.687,-61.605,-61.523,-61.444,-61.366,-61.289,-61.213,-61.139,-61.066,-60.994,-60.892,-60.603,-60.332,-60.077,-59.837,-59.608,-59.392,-59.185,-58.988,-58.800,-58.619,-58.472,-58.334,-58.201,-58.071,-57.946,-57.824,-57.705,-57.589,-57.477,-57.367,-57.279,-57.210,-57.142,-57.075,-57.009,-56.944,-56.880,-56.818,-56.755,-56.694,-56.662,-56.740,-56.819,-56.900,-56.982,-57.065,-57.150,-57.237,-57.326,-57.417,-57.509,-57.637,-57.771,-57.911,-58.054,-58.203,-58.357,-58.517,-58.682,-58.855,-59.034,-59.252,-59.503,-59.770,-60.054,-60.359,-60.686,-61.040,-61.426,-61.849,-62.317,-62.753,-62.983,-63.227,-63.485,-63.759,-64.051,-64.365,-64.703,-65.070,-65.471,-65.912,-66.034,-66.147,-66.262,-66.381,-66.502,-66.628,-66.757,-66.890,-67.027,-67.169,-67.355,-67.572,-67.800,-68.041,-68.296,-68.567,-68.855,-69.165,-69.498,-69.859,-69.960,-69.547,-69.170,-68.823,-68.501,-68.202,-67.922,-67.659,-67.411,-67.176,-66.915,-65.746,-64.825,-64.066,-63.420,-62.858,-62.361,-61.914,-61.509,-61.139,-60.798,-60.364,-59.929,-59.534,-59.172,-58.837,-58.527,-58.237,-57.966,-57.710,-57.469,-57.260,-57.086,-56.920,-56.759,-56.604,-56.455,-56.310,-56.171,-56.035,-55.904,-55.797,-55.866,-55.936,-56.008,-56.080,-56.154,-56.230,-56.306,-56.384,-56.464,-56.545,-56.695,-56.870,-57.051,-57.241,-57.439,-57.647,-57.866,-58.096,-58.338,-58.596,-58.866,-59.150,-59.455,-59.782,-60.136,-60.522,-60.945,-61.414,-61.940,-62.539,-63.113,-63.156,-63.200,-63.244,-63.288,-63.334,-63.379,-63.425,-63.472,-63.519,-63.566,-62.998,-62.415,-61.901,-61.441,-61.025,-60.646,-60.297,-59.974,-59.674,-59.393,-59.127,-58.875,-58.637,-58.411,-58.197,-57.992,-57.797,-57.610,-57.431,-57.259,-57.137,-57.151,-57.165,-57.180,-57.195,-57.209,-57.224,-57.238,-57.253,-57.268,-57.283,-57.428,-57.589,-57.756,-57.930,-58.111,-58.299,-58.496,-58.703,-58.920,-59.148,-59.376,-59.608,-59.853,-60.113,-60.389,-60.684,-61.000,-61.341,-61.712,-62.116,-62.482,-62.690,-62.909,-63.139,-63.382,-63.639,-63.913,-64.205,-64.518,-64.856,-65.222
-62.873,-62.260,-61.722,-61.244,-60.813,-60.421,-60.062,-59.730,-59.421,-59.133,-58.863,-58.641,-58.443,-58.254,-58.073,-57.898,-57.731,-57.570,-57.415,-57.265,-57.120,-57.046,-57.084,-57.122,-57.161,-57.200,-57.239,-57.279,-57.319,-57.360,-57.400,-57.449,-57.608,-57.773,-57.944,-58.122,-58.307,-58.501,-58.705,-58.918,-59.142,-59.378,-59.567,-59.745,-59.931,-60.124,-60.327,-60.540,-60.764,-61.000,-61.249,-61.514,-61.628,-61.540,-61.455,-61.371,-61.289,-61.208,-61.129,-61.051,-60.974,-60.899,-60.794,-60.506,-60.236,-59.981,-59.741,-59.514,-59.297,-59.091,-58.894,-58.706,-58.526,-58.376,-58.236,-58.101,-57.970,-57.842,-57.718,-57.598,-57.481,-57.366,-57.255,-57.167,-57.100,-57.033,-56.968,-56.903,-56.840,-56.777,-56.715,-56.654,-56.594,-56.562,-56.632,-56.704,-56.777,-56.851,-56.926,-57.003,-57.081,-57.160,-57.241,-57.324,-57.446,-57.575,-57.709,-57.847,-57.989,-58.137,-58.289,-58.447,-58.611,-58.782,-58.995,-59.246,-59.512,-59.795,-60.098,-60.424,-60.777,-61.160,-61.581,-62.047,-62.485,-62.737,-63.003,-63.288,-63.592,-63.919,-64.272,-64.657,-65.080,-65.548,-66.072,-66.212,-66.341,-66.474,-66.611,-66.752,-66.898,-67.049,-67.206,-67.369,-67.537,-67.720,-67.915,-68.119,-68.333,-68.559,-68.796,-69.048,-69.315,-69.599,-69.903,-69.956,-69.526,-69.134,-68.775,-68.444,-68.136,-67.848,-67.578,-67.324,-67.084,-66.821,-65.716,-64.836,-64.104,-63.479,-62.932,-62.446,-62.009,-61.612,-61.249,-60.913,-60.477,-60.039,-59.641,-59.276,-58.939,-58.627,-58.335,-58.062,-57.806,-57.563,-57.353,-57.181,-57.014,-56.854,-56.700,-56.551,-56.407,-56.268,-56.132,-56.001,-55.895,-55.966,-56.039,-56.113,-56.188,-56.265,-56.343,-56.422,-56.503,-56.585,-56.669,-56.822,-56.998,-57.182,-57.374,-57.575,-57.785,-58.007,-58.240,-58.486,-58.748,-59.020,-59.305,-59.609,-59.936,-60.290,-60.675,-61.098,-61.566,-62.091,-62.688,-63.257,-63.278,-63.299,-63.320,-63.342,-63.363,-63.385,-63.406,-63.428,-63.450,-63.472,-62.907,-62.330,-61.820,-61.364,-60.951,-60.574,-60.228,-59.907,-59.608,-59.328,-59.063,-58.812,-58.574,-58.349,-58.134,-57.930,-57.735,-57.549,-57.370,-57.198,-57.075,-57.086,-57.098,-57.109,-57.121,-57.132,-57.144,-57.155,-57.167,-57.179,-57.190,-57.333,-57.492,-57.656,-57.827,-58.004,-58.190,-58.383,-58.586,-58.798,-59.021,-59.243,-59.468,-59.705,-59.955,-60.221,-60.505,-60.808,-61.134,-61.486,-61.869,-62.212,-62.401,-62.599,-62.806,-63.023,-63.252,-63.494,-63.750,-64.021,-64.311,-64.622
-62.809,-62.210,-61.683,-61.213,-60.790,-60.404,-60.049,-59.721,-59.417,-59.132,-58.865,-58.651,-58.463,-58.283,-58.110,-57.943,-57.783,-57.629,-57.480,-57.335,-57.196,-57.127,-57.168,-57.209,-57.251,-57.293,-57.336,-57.379,-57.423,-57.466,-57.511,-57.563,-57.721,-57.885,-58.055,-58.232,-58.417,-58.610,-58.812,-59.023,-59.246,-59.480,-59.662,-59.829,-60.004,-60.185,-60.375,-60.573,-60.780,-60.999,-61.228,-61.470,-61.568,-61.477,-61.387,-61.299,-61.213,-61.129,-61.046,-60.964,-60.885,-60.806,-60.699,-60.411,-60.142,-59.888,-59.648,-59.421,-59.205,-58.999,-58.803,-58.615,-58.435,-58.283,-58.141,-58.004,-57.870,-57.741,-57.615,-57.493,-57.374,-57.259,-57.146,-57.058,-56.992,-56.927,-56.863,-56.800,-56.737,-56.676,-56.615,-56.556,-56.497,-56.464,-56.527,-56.592,-56.657,-56.724,-56.791,-56.860,-56.930,-57.001,-57.073,-57.146,-57.263,-57.388,-57.516,-57.649,-57.786,-57.927,-58.073,-58.224,-58.381,-58.543,-58.753,-59.003,-59.268,-59.550,-59.852,-60.177,-60.528,-60.910,-61.329,-61.793,-62.234,-62.503,-62.791,-63.099,-63.431,-63.790,-64.181,-64.612,-65.089,-65.626,-66.238,-66.398,-66.545,-66.697,-66.854,-67.017,-67.187,-67.363,-67.547,-67.739,-67.940,-68.119,-68.288,-68.464,-68.647,-68.839,-69.039,-69.249,-69.470,-69.702,-69.948,-69.951,-69.504,-69.099,-68.728,-68.387,-68.070,-67.775,-67.499,-67.239,-66.994,-66.729,-65.687,-64.847,-64.143,-63.538,-63.007,-62.533,-62.107,-61.718,-61.361,-61.032,-60.594,-60.151,-59.750,-59.382,-59.043,-58.729,-58.436,-58.161,-57.903,-57.659,-57.449,-57.277,-57.111,-56.952,-56.798,-56.649,-56.506,-56.367,-56.232,-56.101,-55.995,-56.069,-56.144,-56.220,-56.298,-56.378,-56.458,-56.541,-56.624,-56.710,-56.797,-56.952,-57.130,-57.316,-57.511,-57.714,-57.928,-58.153,-58.389,-58.640,-58.906,-59.181,-59.465,-59.768,-60.095,-60.449,-60.833,-61.255,-61.723,-62.247,-62.843,-63.406,-63.404,-63.401,-63.398,-63.396,-63.393,-63.390,-63.388,-63.385,-63.382,-63.379,-62.818,-62.246,-61.741,-61.288,-60.878,-60.504,-60.159,-59.840,-59.542,-59.264,-59.000,-58.749,-58.512,-58.287,-58.073,-57.869,-57.674,-57.488,-57.309,-57.137,-57.014,-57.022,-57.031,-57.039,-57.048,-57.056,-57.065,-57.074,-57.082,-57.091,-57.100,-57.241,-57.396,-57.558,-57.726,-57.901,-58.083,-58.273,-58.471,-58.679,-58.898,-59.114,-59.332,-59.561,-59.803,-60.060,-60.333,-60.624,-60.935,-61.271,-61.635,-61.958,-62.130,-62.309,-62.496,-62.692,-62.897,-63.111,-63.337,-63.576,-63.828,-64.096
-62.746,-62.160,-61.644,-61.183,-60.767,-60.386,-60.037,-59.713,-59.412,-59.130,-58.866,-58.660,-58.482,-58.311,-58.147,-57.989,-57.836,-57.688,-57.546,-57.407,-57.273,-57.209,-57.253,-57.298,-57.343,-57.389,-57.435,-57.481,-57.528,-57.576,-57.624,-57.680,-57.837,-58.000,-58.169,-58.346,-58.529,-58.721,-58.921,-59.132,-59.353,-59.585,-59.759,-59.915,-60.078,-60.247,-60.423,-60.606,-60.797,-60.997,-61.207,-61.427,-61.510,-61.414,-61.321,-61.229,-61.139,-61.051,-60.964,-60.880,-60.797,-60.715,-60.605,-60.318,-60.049,-59.796,-59.557,-59.330,-59.114,-58.909,-58.713,-58.525,-58.345,-58.192,-58.048,-57.908,-57.773,-57.642,-57.515,-57.391,-57.271,-57.154,-57.040,-56.952,-56.888,-56.824,-56.761,-56.699,-56.638,-56.577,-56.518,-56.459,-56.401,-56.368,-56.425,-56.482,-56.541,-56.600,-56.661,-56.722,-56.784,-56.846,-56.910,-56.975,-57.087,-57.208,-57.332,-57.460,-57.591,-57.727,-57.867,-58.012,-58.162,-58.317,-58.523,-58.772,-59.037,-59.319,-59.620,-59.943,-60.293,-60.674,-61.091,-61.552,-61.996,-62.282,-62.589,-62.919,-63.276,-63.665,-64.092,-64.566,-65.099,-65.706,-66.411,-66.592,-66.759,-66.931,-67.111,-67.299,-67.495,-67.701,-67.917,-68.144,-68.383,-68.557,-68.695,-68.838,-68.985,-69.138,-69.296,-69.460,-69.631,-69.808,-69.993,-69.947,-69.483,-69.064,-68.682,-68.331,-68.006,-67.704,-67.421,-67.156,-66.906,-66.639,-65.657,-64.857,-64.182,-63.598,-63.083,-62.622,-62.206,-61.826,-61.477,-61.154,-60.714,-60.267,-59.862,-59.492,-59.150,-58.834,-58.539,-58.262,-58.003,-57.758,-57.547,-57.376,-57.211,-57.052,-56.898,-56.750,-56.607,-56.468,-56.334,-56.203,-56.098,-56.174,-56.252,-56.331,-56.411,-56.494,-56.577,-56.663,-56.750,-56.839,-56.929,-57.086,-57.267,-57.455,-57.652,-57.859,-58.075,-58.303,-58.544,-58.799,-59.069,-59.347,-59.631,-59.934,-60.260,-60.613,-60.997,-61.419,-61.886,-62.409,-63.003,-63.561,-63.533,-63.505,-63.478,-63.450,-63.423,-63.396,-63.369,-63.342,-63.315,-63.289,-62.730,-62.163,-61.663,-61.214,-60.807,-60.435,-60.092,-59.774,-59.478,-59.201,-58.938,-58.687,-58.450,-58.225,-58.012,-57.808,-57.614,-57.428,-57.249,-57.078,-56.953,-56.959,-56.965,-56.970,-56.976,-56.982,-56.988,-56.994,-56.999,-57.005,-57.011,-57.150,-57.303,-57.462,-57.628,-57.799,-57.978,-58.165,-58.360,-58.564,-58.778,-58.988,-59.200,-59.422,-59.657,-59.904,-60.167,-60.447,-60.746,-61.067,-61.414,-61.718,-61.875,-62.038,-62.208,-62.384,-62.568,-62.760,-62.961,-63.172,-63.393,-63.626
-62.684,-62.112,-61.606,-61.154,-60.744,-60.369,-60.024,-59.705,-59.407,-59.129,-58.867,-58.670,-58.502,-58.340,-58.185,-58.035,-57.889,-57.749,-57.613,-57.481,-57.352,-57.293,-57.340,-57.388,-57.437,-57.486,-57.536,-57.586,-57.637,-57.689,-57.741,-57.800,-57.957,-58.119,-58.287,-58.462,-58.644,-58.835,-59.034,-59.243,-59.462,-59.693,-59.858,-60.003,-60.154,-60.310,-60.471,-60.639,-60.814,-60.996,-61.186,-61.385,-61.453,-61.353,-61.255,-61.159,-61.066,-60.974,-60.885,-60.797,-60.711,-60.626,-60.514,-60.228,-59.959,-59.706,-59.467,-59.241,-59.025,-58.820,-58.625,-58.437,-58.257,-58.102,-57.956,-57.815,-57.678,-57.545,-57.417,-57.291,-57.170,-57.052,-56.936,-56.849,-56.785,-56.723,-56.661,-56.600,-56.540,-56.481,-56.422,-56.365,-56.308,-56.274,-56.324,-56.376,-56.428,-56.480,-56.534,-56.588,-56.642,-56.698,-56.754,-56.810,-56.918,-57.035,-57.155,-57.278,-57.405,-57.536,-57.671,-57.810,-57.954,-58.102,-58.305,-58.554,-58.818,-59.099,-59.399,-59.722,-60.070,-60.450,-60.865,-61.324,-61.770,-62.071,-62.395,-62.745,-63.126,-63.543,-64.005,-64.522,-65.108,-65.787,-66.591,-66.796,-66.983,-67.180,-67.385,-67.601,-67.828,-68.068,-68.321,-68.590,-68.877,-69.045,-69.145,-69.247,-69.352,-69.459,-69.569,-69.682,-69.798,-69.917,-70.039,-69.942,-69.462,-69.029,-68.636,-68.275,-67.942,-67.633,-67.345,-67.074,-66.819,-66.551,-65.629,-64.868,-64.221,-63.658,-63.160,-62.713,-62.308,-61.937,-61.596,-61.279,-60.837,-60.386,-59.977,-59.604,-59.260,-58.941,-58.644,-58.366,-58.105,-57.858,-57.648,-57.477,-57.312,-57.154,-57.001,-56.853,-56.710,-56.572,-56.438,-56.308,-56.203,-56.282,-56.362,-56.444,-56.528,-56.613,-56.700,-56.788,-56.879,-56.971,-57.065,-57.225,-57.408,-57.599,-57.799,-58.008,-58.228,-58.460,-58.704,-58.964,-59.240,-59.520,-59.803,-60.106,-60.432,-60.785,-61.168,-61.589,-62.055,-62.577,-63.170,-63.721,-63.666,-63.612,-63.558,-63.505,-63.453,-63.401,-63.350,-63.300,-63.250,-63.200,-62.644,-62.083,-61.586,-61.140,-60.736,-60.366,-60.025,-59.710,-59.415,-59.139,-58.877,-58.626,-58.390,-58.165,-57.952,-57.749,-57.554,-57.368,-57.190,-57.019,-56.894,-56.897,-56.900,-56.903,-56.906,-56.909,-56.912,-56.915,-56.918,-56.921,-56.924,-57.060,-57.212,-57.369,-57.531,-57.700,-57.876,-58.060,-58.251,-58.451,-58.661,-58.866,-59.072,-59.288,-59.515,-59.754,-60.008,-60.277,-60.564,-60.872,-61.203,-61.490,-61.634,-61.783,-61.937,-62.097,-62.262,-62.435,-62.615,-62.802,-62.998,-63.203
-62.622,-62.063,-61.568,-61.124,-60.721,-60.352,-60.012,-59.697,-59.403,-59.127,-58.869,-58.679,-58.522,-58.370,-58.223,-58.081,-57.943,-57.810,-57.681,-57.555,-57.433,-57.378,-57.429,-57.481,-57.533,-57.586,-57.639,-57.694,-57.748,-57.804,-57.860,-57.924,-58.079,-58.240,-58.408,-58.582,-58.763,-58.952,-59.150,-59.357,-59.574,-59.803,-59.959,-60.093,-60.231,-60.373,-60.520,-60.673,-60.831,-60.995,-61.165,-61.342,-61.396,-61.292,-61.190,-61.091,-60.994,-60.899,-60.806,-60.715,-60.626,-60.539,-60.424,-60.139,-59.871,-59.618,-59.380,-59.153,-58.939,-58.734,-58.538,-58.351,-58.172,-58.015,-57.867,-57.724,-57.585,-57.451,-57.320,-57.194,-57.071,-56.952,-56.835,-56.748,-56.685,-56.624,-56.563,-56.503,-56.444,-56.386,-56.329,-56.272,-56.216,-56.182,-56.226,-56.272,-56.317,-56.364,-56.410,-56.458,-56.505,-56.554,-56.602,-56.652,-56.756,-56.869,-56.985,-57.104,-57.227,-57.353,-57.483,-57.617,-57.755,-57.898,-58.097,-58.346,-58.609,-58.889,-59.189,-59.511,-59.858,-60.236,-60.650,-61.108,-61.555,-61.870,-62.210,-62.578,-62.981,-63.425,-63.919,-64.477,-65.118,-65.870,-66.779,-67.009,-67.221,-67.443,-67.677,-67.925,-68.188,-68.468,-68.767,-69.088,-69.435,-69.595,-69.647,-69.699,-69.752,-69.806,-69.860,-69.916,-69.971,-70.028,-70.085,-69.938,-69.441,-68.995,-68.591,-68.221,-67.880,-67.564,-67.269,-66.994,-66.734,-66.465,-65.600,-64.879,-64.261,-63.720,-63.239,-62.806,-62.412,-62.051,-61.718,-61.409,-60.964,-60.508,-60.095,-59.719,-59.372,-59.051,-58.752,-58.472,-58.209,-57.962,-57.750,-57.580,-57.416,-57.258,-57.106,-56.959,-56.816,-56.678,-56.545,-56.415,-56.311,-56.392,-56.475,-56.560,-56.647,-56.735,-56.825,-56.917,-57.011,-57.108,-57.206,-57.368,-57.554,-57.747,-57.950,-58.162,-58.386,-58.622,-58.871,-59.135,-59.417,-59.700,-59.983,-60.286,-60.611,-60.963,-61.346,-61.766,-62.231,-62.752,-63.343,-63.888,-63.804,-63.721,-63.641,-63.561,-63.483,-63.407,-63.332,-63.258,-63.185,-63.113,-62.560,-62.004,-61.511,-61.068,-60.667,-60.299,-59.960,-59.646,-59.353,-59.078,-58.816,-58.566,-58.330,-58.106,-57.893,-57.690,-57.496,-57.310,-57.132,-56.961,-56.835,-56.836,-56.836,-56.836,-56.837,-56.837,-56.837,-56.838,-56.838,-56.838,-56.839,-56.973,-57.122,-57.277,-57.437,-57.604,-57.777,-57.957,-58.145,-58.342,-58.547,-58.748,-58.948,-59.157,-59.377,-59.609,-59.854,-60.114,-60.390,-60.685,-61.001,-61.274,-61.406,-61.542,-61.682,-61.827,-61.977,-62.133,-62.294,-62.461,-62.635,-62.817
-62.444,-61.906,-61.428,-60.997,-60.605,-60.246,-59.914,-59.605,-59.317,-59.047,-58.793,-58.612,-58.464,-58.321,-58.182,-58.048,-57.918,-57.791,-57.669,-57.549,-57.433,-57.384,-57.441,-57.499,-57.557,-57.617,-57.677,-57.738,-57.800,-57.863,-57.927,-57.998,-58.154,-58.316,-58.484,-58.659,-58.841,-59.031,-59.230,-59.439,-59.658,-59.889,-60.043,-60.174,-60.309,-60.449,-60.593,-60.741,-60.896,-61.056,-61.222,-61.394,-61.439,-61.321,-61.207,-61.095,-60.986,-60.880,-60.777,-60.676,-60.577,-60.480,-60.357,-60.071,-59.801,-59.548,-59.309,-59.082,-58.866,-58.661,-58.465,-58.277,-58.097,-57.941,-57.792,-57.649,-57.511,-57.376,-57.246,-57.119,-56.997,-56.877,-56.761,-56.672,-56.608,-56.545,-56.483,-56.422,-56.361,-56.302,-56.243,-56.185,-56.128,-56.091,-56.128,-56.167,-56.205,-56.244,-56.283,-56.323,-56.363,-56.403,-56.444,-56.485,-56.586,-56.696,-56.808,-56.924,-57.043,-57.165,-57.291,-57.420,-57.554,-57.692,-57.888,-58.133,-58.393,-58.670,-58.966,-59.283,-59.626,-59.997,-60.404,-60.852,-61.292,-61.608,-61.950,-62.320,-62.725,-63.172,-63.671,-64.234,-64.880,-65.641,-66.563,-66.816,-67.053,-67.304,-67.571,-67.854,-68.158,-68.484,-68.837,-69.221,-69.642,-69.806,-69.817,-69.829,-69.841,-69.853,-69.866,-69.878,-69.890,-69.902,-69.914,-69.722,-69.189,-68.714,-68.286,-67.897,-67.539,-67.209,-66.902,-66.615,-66.346,-66.071,-65.275,-64.602,-64.020,-63.507,-63.048,-62.632,-62.253,-61.905,-61.582,-61.282,-60.861,-60.430,-60.038,-59.678,-59.346,-59.037,-58.749,-58.479,-58.225,-57.984,-57.782,-57.625,-57.472,-57.325,-57.183,-57.045,-56.912,-56.782,-56.657,-56.534,-56.436,-56.521,-56.608,-56.696,-56.786,-56.879,-56.973,-57.069,-57.167,-57.268,-57.371,-57.536,-57.724,-57.920,-58.125,-58.340,-58.567,-58.806,-59.059,-59.328,-59.615,-59.900,-60.179,-60.479,-60.800,-61.147,-61.524,-61.936,-62.393,-62.903,-63.480,-64.003,-63.881,-63.762,-63.647,-63.534,-63.424,-63.317,-63.213,-63.111,-63.011,-62.914,-62.376,-61.838,-61.360,-60.929,-60.537,-60.177,-59.845,-59.537,-59.249,-58.979,-58.724,-58.484,-58.257,-58.040,-57.835,-57.638,-57.450,-57.270,-57.096,-56.930,-56.808,-56.808,-56.809,-56.809,-56.809,-56.810,-56.810,-56.811,-56.811,-56.812,-56.812,-56.944,-57.090,-57.241,-57.398,-57.560,-57.729,-57.905,-58.088,-58.279,-58.479,-58.670,-58.857,-59.054,-59.259,-59.475,-59.702,-59.942,-60.196,-60.465,-60.752,-60.996,-61.106,-61.219,-61.335,-61.454,-61.577,-61.703,-61.833,-61.967,-62.105,-62.248
-62.222,-61.708,-61.248,-60.832,-60.452,-60.103,-59.780,-59.480,-59.198,-58.934,-58.685,-58.512,-58.373,-58.238,-58.108,-57.981,-57.857,-57.737,-57.620,-57.507,-57.396,-57.353,-57.417,-57.482,-57.549,-57.616,-57.684,-57.754,-57.824,-57.896,-57.969,-58.048,-58.206,-58.370,-58.540,-58.717,-58.901,-59.094,-59.295,-59.507,-59.729,-59.963,-60.119,-60.252,-60.389,-60.530,-60.676,-60.827,-60.984,-61.146,-61.315,-61.490,-61.528,-61.392,-61.260,-61.132,-61.007,-60.886,-60.769,-60.654,-60.543,-60.434,-60.301,-60.012,-59.741,-59.487,-59.246,-59.018,-58.801,-58.595,-58.398,-58.209,-58.029,-57.873,-57.725,-57.583,-57.445,-57.311,-57.181,-57.056,-56.933,-56.814,-56.698,-56.608,-56.542,-56.476,-56.411,-56.347,-56.284,-56.222,-56.161,-56.101,-56.041,-56.001,-56.032,-56.063,-56.094,-56.125,-56.157,-56.189,-56.221,-56.253,-56.286,-56.319,-56.416,-56.523,-56.633,-56.746,-56.861,-56.980,-57.102,-57.228,-57.357,-57.491,-57.683,-57.925,-58.181,-58.454,-58.744,-59.056,-59.392,-59.755,-60.152,-60.589,-61.018,-61.332,-61.669,-62.036,-62.436,-62.876,-63.367,-63.920,-64.554,-65.296,-66.192,-66.464,-66.723,-66.999,-67.294,-67.610,-67.951,-68.321,-68.726,-69.172,-69.670,-69.842,-69.821,-69.800,-69.780,-69.759,-69.739,-69.719,-69.698,-69.678,-69.658,-69.429,-68.856,-68.350,-67.897,-67.486,-67.111,-66.766,-66.447,-66.149,-65.870,-65.589,-64.855,-64.226,-63.677,-63.190,-62.752,-62.354,-61.990,-61.653,-61.341,-61.050,-60.662,-60.267,-59.904,-59.569,-59.258,-58.968,-58.697,-58.441,-58.199,-57.970,-57.782,-57.642,-57.507,-57.376,-57.248,-57.124,-57.004,-56.886,-56.772,-56.661,-56.573,-56.661,-56.752,-56.844,-56.939,-57.035,-57.134,-57.235,-57.338,-57.444,-57.552,-57.720,-57.910,-58.108,-58.316,-58.534,-58.764,-59.007,-59.264,-59.537,-59.829,-60.114,-60.389,-60.683,-60.998,-61.337,-61.705,-62.107,-62.551,-63.045,-63.602,-64.095,-63.931,-63.772,-63.618,-63.470,-63.327,-63.189,-63.054,-62.924,-62.797,-62.674,-62.158,-61.642,-61.181,-60.765,-60.384,-60.035,-59.711,-59.410,-59.129,-58.864,-58.620,-58.394,-58.178,-57.973,-57.777,-57.590,-57.410,-57.237,-57.071,-56.911,-56.794,-56.796,-56.798,-56.799,-56.801,-56.803,-56.804,-56.806,-56.808,-56.809,-56.811,-56.940,-57.082,-57.229,-57.382,-57.540,-57.704,-57.874,-58.052,-58.236,-58.430,-58.609,-58.783,-58.963,-59.151,-59.348,-59.554,-59.770,-59.998,-60.238,-60.493,-60.704,-60.791,-60.879,-60.970,-61.062,-61.157,-61.253,-61.352,-61.453,-61.556,-61.662
-62.012,-61.518,-61.075,-60.673,-60.305,-59.966,-59.651,-59.358,-59.083,-58.824,-58.580,-58.415,-58.284,-58.157,-58.034,-57.914,-57.797,-57.684,-57.573,-57.465,-57.360,-57.322,-57.394,-57.466,-57.540,-57.615,-57.691,-57.769,-57.848,-57.929,-58.011,-58.100,-58.259,-58.424,-58.596,-58.775,-58.962,-59.157,-59.361,-59.575,-59.801,-60.038,-60.197,-60.331,-60.470,-60.613,-60.761,-60.915,-61.074,-61.238,-61.410,-61.588,-61.619,-61.463,-61.314,-61.169,-61.028,-60.893,-60.761,-60.633,-60.509,-60.388,-60.245,-59.954,-59.682,-59.426,-59.184,-58.955,-58.737,-58.530,-58.332,-58.143,-57.961,-57.806,-57.659,-57.517,-57.380,-57.247,-57.118,-56.992,-56.871,-56.752,-56.637,-56.546,-56.476,-56.408,-56.340,-56.274,-56.208,-56.144,-56.080,-56.018,-55.956,-55.913,-55.937,-55.961,-55.985,-56.010,-56.034,-56.059,-56.083,-56.108,-56.133,-56.159,-56.253,-56.357,-56.464,-56.574,-56.687,-56.802,-56.921,-57.043,-57.169,-57.298,-57.487,-57.726,-57.979,-58.247,-58.534,-58.840,-59.170,-59.526,-59.915,-60.342,-60.761,-61.072,-61.406,-61.769,-62.164,-62.599,-63.083,-63.628,-64.250,-64.977,-65.851,-66.137,-66.416,-66.714,-67.034,-67.379,-67.754,-68.164,-68.618,-69.124,-69.697,-69.878,-69.825,-69.772,-69.719,-69.667,-69.616,-69.565,-69.515,-69.466,-69.417,-69.154,-68.547,-68.014,-67.539,-67.111,-66.722,-66.365,-66.035,-65.728,-65.441,-65.156,-64.471,-63.880,-63.360,-62.895,-62.475,-62.093,-61.741,-61.416,-61.113,-60.830,-60.472,-60.109,-59.774,-59.463,-59.173,-58.900,-58.644,-58.403,-58.174,-57.956,-57.782,-57.660,-57.542,-57.426,-57.314,-57.204,-57.097,-56.993,-56.891,-56.792,-56.714,-56.806,-56.901,-56.997,-57.096,-57.197,-57.301,-57.407,-57.516,-57.627,-57.741,-57.912,-58.104,-58.305,-58.516,-58.737,-58.970,-59.217,-59.478,-59.757,-60.054,-60.340,-60.610,-60.897,-61.205,-61.536,-61.895,-62.285,-62.715,-63.192,-63.727,-64.190,-63.980,-63.781,-63.590,-63.407,-63.232,-63.063,-62.901,-62.745,-62.594,-62.448,-61.950,-61.454,-61.010,-60.606,-60.237,-59.897,-59.581,-59.287,-59.012,-58.753,-58.519,-58.305,-58.101,-57.907,-57.721,-57.542,-57.370,-57.205,-57.046,-56.893,-56.781,-56.784,-56.787,-56.790,-56.793,-56.796,-56.799,-56.801,-56.804,-56.807,-56.810,-56.936,-57.075,-57.218,-57.366,-57.520,-57.679,-57.844,-58.016,-58.195,-58.381,-58.550,-58.709,-58.874,-59.046,-59.224,-59.411,-59.605,-59.809,-60.023,-60.248,-60.431,-60.497,-60.564,-60.633,-60.703,-60.773,-60.845,-60.918,-60.993,-61.069,-61.146
-61.811,-61.336,-60.909,-60.519,-60.162,-59.832,-59.525,-59.239,-58.970,-58.717,-58.478,-58.320,-58.197,-58.078,-57.962,-57.849,-57.738,-57.631,-57.526,-57.424,-57.323,-57.292,-57.370,-57.450,-57.531,-57.614,-57.699,-57.785,-57.873,-57.962,-58.054,-58.152,-58.313,-58.480,-58.654,-58.835,-59.023,-59.221,-59.428,-59.645,-59.874,-60.115,-60.276,-60.412,-60.553,-60.698,-60.848,-61.004,-61.165,-61.333,-61.507,-61.689,-61.712,-61.536,-61.368,-61.206,-61.050,-60.899,-60.753,-60.612,-60.475,-60.343,-60.190,-59.897,-59.624,-59.366,-59.123,-58.892,-58.674,-58.465,-58.267,-58.077,-57.895,-57.740,-57.594,-57.453,-57.316,-57.184,-57.055,-56.930,-56.809,-56.691,-56.576,-56.484,-56.411,-56.340,-56.271,-56.202,-56.134,-56.067,-56.002,-55.937,-55.873,-55.827,-55.844,-55.862,-55.879,-55.897,-55.914,-55.932,-55.950,-55.968,-55.986,-56.004,-56.095,-56.198,-56.302,-56.409,-56.519,-56.632,-56.748,-56.866,-56.989,-57.114,-57.300,-57.536,-57.786,-58.051,-58.333,-58.634,-58.958,-59.309,-59.690,-60.107,-60.518,-60.826,-61.158,-61.517,-61.909,-62.339,-62.817,-63.354,-63.966,-64.680,-65.534,-65.834,-66.129,-66.446,-66.788,-67.159,-67.565,-68.013,-68.512,-69.077,-69.725,-69.915,-69.828,-69.743,-69.659,-69.577,-69.496,-69.417,-69.340,-69.263,-69.188,-68.896,-68.258,-67.702,-67.209,-66.766,-66.365,-65.997,-65.658,-65.344,-65.051,-64.761,-64.119,-63.559,-63.064,-62.619,-62.215,-61.846,-61.506,-61.190,-60.896,-60.621,-60.290,-59.957,-59.648,-59.359,-59.088,-58.834,-58.593,-58.365,-58.148,-57.942,-57.782,-57.678,-57.577,-57.478,-57.381,-57.286,-57.193,-57.102,-57.014,-56.926,-56.860,-56.956,-57.055,-57.156,-57.260,-57.366,-57.475,-57.586,-57.701,-57.818,-57.939,-58.113,-58.308,-58.511,-58.725,-58.950,-59.187,-59.438,-59.704,-59.988,-60.291,-60.579,-60.842,-61.123,-61.423,-61.745,-62.093,-62.471,-62.886,-63.344,-63.856,-64.286,-64.031,-63.790,-63.562,-63.345,-63.139,-62.942,-62.753,-62.573,-62.399,-62.232,-61.752,-61.274,-60.845,-60.453,-60.095,-59.763,-59.455,-59.168,-58.898,-58.644,-58.420,-58.218,-58.026,-57.841,-57.665,-57.495,-57.331,-57.174,-57.022,-56.875,-56.768,-56.772,-56.776,-56.780,-56.784,-56.788,-56.793,-56.797,-56.801,-56.805,-56.809,-56.932,-57.067,-57.207,-57.351,-57.500,-57.654,-57.814,-57.980,-58.153,-58.333,-58.491,-58.637,-58.787,-58.943,-59.104,-59.272,-59.446,-59.628,-59.818,-60.016,-60.173,-60.222,-60.271,-60.320,-60.371,-60.421,-60.473,-60.525,-60.577,-60.630,-60.684
-61.619,-61.162,-60.749,-60.371,-60.024,-59.703,-59.403,-59.123,-58.860,-58.612,-58.378,-58.226,-58.111,-58.000,-57.890,-57.784,-57.680,-57.579,-57.479,-57.383,-57.288,-57.262,-57.347,-57.434,-57.523,-57.613,-57.706,-57.800,-57.897,-57.996,-58.097,-58.204,-58.367,-58.536,-58.712,-58.895,-59.086,-59.286,-59.496,-59.716,-59.948,-60.193,-60.357,-60.495,-60.637,-60.784,-60.937,-61.095,-61.259,-61.429,-61.607,-61.792,-61.807,-61.611,-61.423,-61.243,-61.071,-60.905,-60.745,-60.591,-60.442,-60.298,-60.135,-59.841,-59.566,-59.307,-59.062,-58.831,-58.611,-58.402,-58.203,-58.012,-57.829,-57.675,-57.530,-57.389,-57.253,-57.121,-56.993,-56.869,-56.748,-56.631,-56.516,-56.423,-56.348,-56.274,-56.202,-56.131,-56.061,-55.992,-55.924,-55.857,-55.791,-55.742,-55.753,-55.765,-55.776,-55.787,-55.798,-55.809,-55.821,-55.832,-55.843,-55.855,-55.944,-56.044,-56.146,-56.250,-56.358,-56.468,-56.581,-56.696,-56.815,-56.938,-57.121,-57.354,-57.601,-57.862,-58.140,-58.438,-58.757,-59.101,-59.475,-59.885,-60.288,-60.594,-60.923,-61.279,-61.667,-62.093,-62.566,-63.096,-63.700,-64.401,-65.239,-65.550,-65.860,-66.194,-66.556,-66.950,-67.384,-67.867,-68.409,-69.029,-69.753,-69.953,-69.832,-69.714,-69.600,-69.489,-69.380,-69.274,-69.171,-69.070,-68.971,-68.652,-67.987,-67.411,-66.902,-66.447,-66.035,-65.658,-65.312,-64.991,-64.692,-64.400,-63.793,-63.261,-62.786,-62.359,-61.970,-61.613,-61.283,-60.976,-60.690,-60.421,-60.115,-59.810,-59.525,-59.258,-59.006,-58.768,-58.542,-58.328,-58.123,-57.928,-57.782,-57.696,-57.612,-57.530,-57.449,-57.369,-57.291,-57.215,-57.139,-57.065,-57.010,-57.112,-57.215,-57.321,-57.430,-57.541,-57.656,-57.773,-57.894,-58.018,-58.146,-58.324,-58.521,-58.728,-58.945,-59.174,-59.415,-59.671,-59.942,-60.232,-60.542,-60.831,-61.087,-61.360,-61.652,-61.964,-62.300,-62.665,-63.063,-63.501,-63.989,-64.384,-64.082,-63.799,-63.534,-63.284,-63.048,-62.823,-62.610,-62.407,-62.213,-62.027,-61.562,-61.102,-60.685,-60.306,-59.957,-59.633,-59.333,-59.051,-58.787,-58.538,-58.323,-58.133,-57.951,-57.777,-57.610,-57.448,-57.293,-57.142,-56.997,-56.857,-56.754,-56.760,-56.765,-56.771,-56.776,-56.781,-56.787,-56.792,-56.798,-56.803,-56.809,-56.928,-57.060,-57.195,-57.335,-57.480,-57.630,-57.785,-57.945,-58.112,-58.286,-58.433,-58.565,-58.701,-58.842,-58.987,-59.137,-59.293,-59.454,-59.622,-59.796,-59.931,-59.963,-59.996,-60.029,-60.062,-60.096,-60.129,-60.163,-60.198,-60.232,-60.267
-61.435,-60.994,-60.594,-60.228,-59.890,-59.577,-59.285,-59.011,-58.753,-58.510,-58.280,-58.135,-58.028,-57.923,-57.820,-57.720,-57.623,-57.527,-57.433,-57.342,-57.252,-57.232,-57.324,-57.418,-57.514,-57.613,-57.713,-57.816,-57.922,-58.030,-58.141,-58.258,-58.422,-58.593,-58.771,-58.956,-59.150,-59.352,-59.565,-59.788,-60.024,-60.273,-60.439,-60.579,-60.723,-60.873,-61.027,-61.188,-61.355,-61.528,-61.709,-61.897,-61.904,-61.686,-61.479,-61.281,-61.092,-60.911,-60.737,-60.570,-60.409,-60.254,-60.082,-59.786,-59.509,-59.249,-59.003,-58.770,-58.550,-58.340,-58.140,-57.948,-57.765,-57.611,-57.466,-57.327,-57.191,-57.060,-56.932,-56.809,-56.688,-56.571,-56.457,-56.363,-56.285,-56.209,-56.134,-56.061,-55.989,-55.918,-55.848,-55.779,-55.711,-55.659,-55.664,-55.670,-55.675,-55.680,-55.685,-55.690,-55.695,-55.700,-55.705,-55.711,-55.797,-55.895,-55.995,-56.097,-56.202,-56.310,-56.420,-56.533,-56.649,-56.768,-56.948,-57.179,-57.423,-57.682,-57.956,-58.250,-58.564,-58.903,-59.271,-59.673,-60.070,-60.374,-60.701,-61.054,-61.439,-61.861,-62.328,-62.852,-63.449,-64.140,-64.962,-65.284,-65.607,-65.956,-66.335,-66.751,-67.211,-67.725,-68.309,-68.983,-69.781,-69.990,-69.835,-69.686,-69.542,-69.402,-69.267,-69.135,-69.008,-68.884,-68.764,-68.421,-67.733,-67.138,-66.616,-66.149,-65.728,-65.344,-64.991,-64.665,-64.362,-64.066,-63.490,-62.981,-62.526,-62.114,-61.737,-61.391,-61.070,-60.772,-60.492,-60.230,-59.946,-59.668,-59.406,-59.159,-58.925,-58.703,-58.492,-58.291,-58.098,-57.914,-57.781,-57.714,-57.648,-57.582,-57.518,-57.454,-57.392,-57.330,-57.269,-57.209,-57.167,-57.273,-57.381,-57.492,-57.607,-57.724,-57.845,-57.969,-58.096,-58.228,-58.364,-58.545,-58.746,-58.956,-59.177,-59.410,-59.656,-59.917,-60.194,-60.491,-60.809,-61.098,-61.348,-61.612,-61.894,-62.195,-62.518,-62.868,-63.248,-63.665,-64.126,-64.485,-64.134,-63.809,-63.506,-63.224,-62.958,-62.708,-62.472,-62.248,-62.034,-61.831,-61.380,-60.935,-60.532,-60.163,-59.823,-59.507,-59.213,-58.938,-58.679,-58.435,-58.228,-58.050,-57.878,-57.714,-57.555,-57.402,-57.254,-57.111,-56.973,-56.838,-56.741,-56.748,-56.754,-56.761,-56.768,-56.774,-56.781,-56.788,-56.794,-56.801,-56.808,-56.924,-57.052,-57.184,-57.320,-57.460,-57.605,-57.755,-57.910,-58.071,-58.239,-58.376,-58.495,-58.618,-58.744,-58.873,-59.007,-59.145,-59.287,-59.434,-59.587,-59.701,-59.719,-59.737,-59.756,-59.774,-59.793,-59.811,-59.830,-59.849,-59.868,-59.887
-61.258,-60.833,-60.445,-60.089,-59.760,-59.455,-59.169,-58.901,-58.649,-58.410,-58.184,-58.046,-57.945,-57.847,-57.751,-57.658,-57.566,-57.476,-57.388,-57.302,-57.217,-57.202,-57.301,-57.402,-57.506,-57.612,-57.720,-57.832,-57.946,-58.064,-58.185,-58.312,-58.478,-58.650,-58.830,-59.018,-59.214,-59.419,-59.635,-59.862,-60.101,-60.354,-60.522,-60.664,-60.811,-60.963,-61.120,-61.283,-61.453,-61.629,-61.813,-62.005,-62.003,-61.763,-61.536,-61.319,-61.114,-60.917,-60.729,-60.549,-60.376,-60.210,-60.029,-59.731,-59.453,-59.191,-58.944,-58.711,-58.489,-58.278,-58.077,-57.885,-57.701,-57.548,-57.404,-57.265,-57.130,-56.999,-56.872,-56.749,-56.629,-56.513,-56.399,-56.303,-56.223,-56.145,-56.068,-55.992,-55.918,-55.845,-55.773,-55.702,-55.633,-55.578,-55.577,-55.577,-55.576,-55.575,-55.575,-55.574,-55.573,-55.572,-55.572,-55.571,-55.655,-55.751,-55.849,-55.949,-56.052,-56.157,-56.265,-56.375,-56.488,-56.605,-56.783,-57.011,-57.253,-57.508,-57.780,-58.070,-58.380,-58.714,-59.077,-59.472,-59.862,-60.164,-60.489,-60.840,-61.221,-61.640,-62.103,-62.622,-63.211,-63.893,-64.702,-65.033,-65.368,-65.730,-66.125,-66.560,-67.044,-67.588,-68.210,-68.937,-69.810,-70.028,-69.839,-69.658,-69.484,-69.317,-69.156,-69.001,-68.851,-68.706,-68.566,-68.202,-67.492,-66.882,-66.347,-65.871,-65.441,-65.051,-64.693,-64.362,-64.054,-63.756,-63.207,-62.719,-62.280,-61.882,-61.517,-61.180,-60.868,-60.577,-60.304,-60.047,-59.784,-59.530,-59.290,-59.062,-58.845,-58.639,-58.442,-58.254,-58.074,-57.900,-57.781,-57.732,-57.683,-57.635,-57.588,-57.541,-57.494,-57.448,-57.403,-57.357,-57.329,-57.440,-57.554,-57.671,-57.791,-57.915,-58.042,-58.173,-58.309,-58.448,-58.593,-58.778,-58.982,-59.196,-59.422,-59.659,-59.911,-60.177,-60.461,-60.766,-61.093,-61.384,-61.624,-61.879,-62.150,-62.439,-62.748,-63.081,-63.442,-63.835,-64.268,-64.588,-64.186,-63.818,-63.479,-63.164,-62.871,-62.596,-62.338,-62.094,-61.863,-61.644,-61.206,-60.775,-60.384,-60.025,-59.693,-59.385,-59.097,-58.828,-58.574,-58.334,-58.135,-57.968,-57.807,-57.651,-57.501,-57.356,-57.216,-57.080,-56.948,-56.820,-56.728,-56.736,-56.743,-56.751,-56.759,-56.767,-56.775,-56.783,-56.791,-56.799,-56.807,-56.920,-57.044,-57.172,-57.304,-57.440,-57.581,-57.726,-57.876,-58.031,-58.192,-58.320,-58.426,-58.535,-58.647,-58.762,-58.880,-59.001,-59.126,-59.255,-59.387,-59.482,-59.488,-59.493,-59.499,-59.504,-59.510,-59.515,-59.521,-59.526,-59.531,-59.537
-61.089,-60.677,-60.301,-59.955,-59.634,-59.336,-59.056,-58.794,-58.547,-58.312,-58.090,-57.958,-57.865,-57.773,-57.684,-57.596,-57.510,-57.426,-57.343,-57.262,-57.182,-57.173,-57.278,-57.386,-57.497,-57.611,-57.728,-57.848,-57.971,-58.098,-58.229,-58.366,-58.534,-58.709,-58.891,-59.081,-59.279,-59.487,-59.706,-59.936,-60.179,-60.437,-60.608,-60.751,-60.900,-61.054,-61.214,-61.380,-61.553,-61.732,-61.920,-62.116,-62.104,-61.841,-61.593,-61.358,-61.135,-60.923,-60.721,-60.528,-60.344,-60.166,-59.976,-59.677,-59.397,-59.134,-58.886,-58.652,-58.429,-58.218,-58.016,-57.823,-57.639,-57.485,-57.342,-57.204,-57.070,-56.940,-56.813,-56.690,-56.571,-56.455,-56.341,-56.245,-56.162,-56.082,-56.003,-55.925,-55.848,-55.773,-55.699,-55.627,-55.555,-55.498,-55.492,-55.486,-55.479,-55.473,-55.467,-55.461,-55.454,-55.448,-55.442,-55.436,-55.518,-55.612,-55.708,-55.806,-55.907,-56.009,-56.115,-56.223,-56.334,-56.448,-56.623,-56.850,-57.089,-57.342,-57.610,-57.897,-58.203,-58.533,-58.890,-59.279,-59.664,-59.964,-60.287,-60.635,-61.015,-61.430,-61.889,-62.403,-62.986,-63.660,-64.457,-64.796,-65.141,-65.515,-65.925,-66.378,-66.883,-67.455,-68.114,-68.891,-69.838,-70.066,-69.843,-69.630,-69.428,-69.234,-69.049,-68.871,-68.700,-68.536,-68.377,-67.994,-67.264,-66.640,-66.094,-65.609,-65.173,-64.776,-64.413,-64.078,-63.767,-63.467,-62.941,-62.471,-62.047,-61.662,-61.307,-60.979,-60.675,-60.390,-60.123,-59.871,-59.628,-59.397,-59.176,-58.967,-58.767,-58.576,-58.393,-58.218,-58.049,-57.886,-57.781,-57.750,-57.720,-57.689,-57.659,-57.629,-57.599,-57.570,-57.540,-57.511,-57.497,-57.614,-57.734,-57.857,-57.984,-58.114,-58.249,-58.388,-58.532,-58.680,-58.834,-59.025,-59.233,-59.451,-59.681,-59.924,-60.181,-60.455,-60.746,-61.059,-61.396,-61.689,-61.920,-62.164,-62.422,-62.697,-62.990,-63.305,-63.644,-64.012,-64.414,-64.694,-64.239,-63.828,-63.452,-63.106,-62.785,-62.487,-62.208,-61.945,-61.698,-61.464,-61.038,-60.621,-60.241,-59.891,-59.567,-59.266,-58.984,-58.720,-58.471,-58.235,-58.044,-57.887,-57.736,-57.590,-57.448,-57.311,-57.178,-57.049,-56.924,-56.802,-56.714,-56.724,-56.733,-56.742,-56.751,-56.760,-56.769,-56.778,-56.788,-56.797,-56.806,-56.916,-57.037,-57.161,-57.289,-57.421,-57.556,-57.697,-57.841,-57.991,-58.147,-58.264,-58.359,-58.455,-58.553,-58.654,-58.757,-58.863,-58.971,-59.082,-59.196,-59.275,-59.268,-59.262,-59.256,-59.250,-59.244,-59.238,-59.232,-59.225,-59.219,-59.213
-60.925,-60.527,-60.161,-59.824,-59.512,-59.220,-58.947,-58.690,-58.447,-58.217,-57.999,-57.872,-57.785,-57.700,-57.617,-57.535,-57.455,-57.376,-57.298,-57.222,-57.147,-57.143,-57.255,-57.370,-57.489,-57.610,-57.735,-57.864,-57.996,-58.133,-58.274,-58.422,-58.591,-58.768,-58.952,-59.144,-59.346,-59.557,-59.778,-60.012,-60.259,-60.521,-60.695,-60.841,-60.992,-61.148,-61.311,-61.480,-61.655,-61.838,-62.029,-62.229,-62.208,-61.921,-61.651,-61.397,-61.157,-60.930,-60.714,-60.508,-60.311,-60.123,-59.924,-59.624,-59.342,-59.078,-58.829,-58.594,-58.370,-58.158,-57.956,-57.762,-57.577,-57.424,-57.282,-57.144,-57.010,-56.881,-56.755,-56.632,-56.513,-56.397,-56.285,-56.187,-56.102,-56.019,-55.938,-55.858,-55.780,-55.703,-55.627,-55.553,-55.479,-55.420,-55.408,-55.397,-55.385,-55.373,-55.362,-55.350,-55.339,-55.327,-55.316,-55.304,-55.384,-55.477,-55.571,-55.667,-55.766,-55.867,-55.970,-56.076,-56.184,-56.296,-56.469,-56.694,-56.931,-57.181,-57.447,-57.730,-58.033,-58.359,-58.711,-59.094,-59.474,-59.773,-60.094,-60.440,-60.817,-61.230,-61.686,-62.195,-62.772,-63.438,-64.225,-64.571,-64.925,-65.311,-65.734,-66.203,-66.728,-67.326,-68.020,-68.846,-69.867,-70.105,-69.846,-69.602,-69.371,-69.152,-68.943,-68.744,-68.554,-68.371,-68.196,-67.795,-67.047,-66.410,-65.854,-65.362,-64.919,-64.518,-64.151,-63.812,-63.498,-63.196,-62.690,-62.237,-61.827,-61.452,-61.107,-60.787,-60.490,-60.211,-59.949,-59.702,-59.478,-59.267,-59.066,-58.874,-58.690,-58.514,-58.345,-58.182,-58.024,-57.873,-57.781,-57.769,-57.756,-57.744,-57.732,-57.719,-57.707,-57.695,-57.683,-57.671,-57.672,-57.795,-57.921,-58.051,-58.185,-58.324,-58.466,-58.614,-58.767,-58.926,-59.090,-59.286,-59.499,-59.722,-59.957,-60.206,-60.470,-60.751,-61.051,-61.374,-61.723,-62.017,-62.237,-62.468,-62.713,-62.971,-63.247,-63.541,-63.856,-64.196,-64.565,-64.802,-64.293,-63.837,-63.424,-63.048,-62.701,-62.380,-62.081,-61.802,-61.539,-61.291,-60.876,-60.472,-60.102,-59.761,-59.445,-59.150,-58.874,-58.615,-58.370,-58.138,-57.955,-57.808,-57.666,-57.529,-57.396,-57.266,-57.141,-57.019,-56.900,-56.784,-56.701,-56.712,-56.722,-56.732,-56.743,-56.753,-56.763,-56.774,-56.784,-56.795,-56.805,-56.912,-57.030,-57.150,-57.274,-57.401,-57.532,-57.668,-57.807,-57.952,-58.101,-58.209,-58.292,-58.376,-58.461,-58.548,-58.637,-58.728,-58.821,-58.916,-59.013,-59.076,-59.059,-59.043,-59.026,-59.010,-58.993,-58.977,-58.961,-58.944,-58.928,-58.912
-60.768,-60.381,-60.026,-59.698,-59.392,-59.107,-58.840,-58.588,-58.349,-58.123,-57.909,-57.788,-57.708,-57.629,-57.551,-57.475,-57.400,-57.326,-57.254,-57.183,-57.113,-57.114,-57.233,-57.355,-57.480,-57.609,-57.742,-57.880,-58.021,-58.168,-58.320,-58.478,-58.649,-58.828,-59.014,-59.209,-59.413,-59.627,-59.852,-60.090,-60.341,-60.607,-60.783,-60.932,-61.085,-61.244,-61.410,-61.581,-61.760,-61.947,-62.142,-62.346,-62.315,-62.002,-61.710,-61.436,-61.179,-60.936,-60.706,-60.487,-60.279,-60.081,-59.873,-59.571,-59.288,-59.023,-58.773,-58.536,-58.312,-58.099,-57.896,-57.702,-57.516,-57.364,-57.222,-57.085,-56.952,-56.822,-56.697,-56.575,-56.457,-56.341,-56.229,-56.130,-56.043,-55.958,-55.874,-55.793,-55.712,-55.633,-55.556,-55.480,-55.405,-55.343,-55.326,-55.309,-55.292,-55.276,-55.259,-55.243,-55.226,-55.210,-55.193,-55.177,-55.255,-55.346,-55.438,-55.533,-55.630,-55.729,-55.830,-55.934,-56.040,-56.149,-56.320,-56.543,-56.778,-57.026,-57.290,-57.570,-57.870,-58.192,-58.539,-58.917,-59.292,-59.590,-59.909,-60.254,-60.628,-61.038,-61.491,-61.996,-62.568,-63.227,-64.005,-64.358,-64.720,-65.115,-65.551,-66.034,-66.579,-67.201,-67.928,-68.801,-69.896,-70.144,-69.850,-69.575,-69.316,-69.072,-68.841,-68.621,-68.412,-68.213,-68.023,-67.604,-66.841,-66.192,-65.628,-65.128,-64.680,-64.274,-63.903,-63.561,-63.244,-62.941,-62.453,-62.015,-61.617,-61.252,-60.916,-60.603,-60.312,-60.039,-59.782,-59.540,-59.332,-59.141,-58.959,-58.784,-58.615,-58.453,-58.297,-58.146,-58.000,-57.859,-57.781,-57.787,-57.793,-57.799,-57.805,-57.811,-57.817,-57.824,-57.830,-57.836,-57.855,-57.984,-58.117,-58.255,-58.397,-58.543,-58.695,-58.853,-59.016,-59.185,-59.362,-59.564,-59.782,-60.010,-60.252,-60.507,-60.779,-61.069,-61.379,-61.714,-62.076,-62.372,-62.579,-62.796,-63.024,-63.265,-63.520,-63.791,-64.079,-64.389,-64.722,-64.913,-64.347,-63.846,-63.397,-62.991,-62.619,-62.276,-61.958,-61.663,-61.385,-61.125,-60.721,-60.328,-59.967,-59.635,-59.326,-59.037,-58.767,-58.512,-58.272,-58.044,-57.868,-57.731,-57.598,-57.469,-57.344,-57.222,-57.104,-56.988,-56.876,-56.767,-56.688,-56.700,-56.711,-56.723,-56.734,-56.746,-56.758,-56.769,-56.781,-56.793,-56.805,-56.909,-57.022,-57.139,-57.258,-57.382,-57.508,-57.639,-57.774,-57.913,-58.056,-58.155,-58.226,-58.298,-58.371,-58.445,-58.521,-58.598,-58.676,-58.756,-58.838,-58.886,-58.860,-58.834,-58.808,-58.782,-58.756,-58.731,-58.706,-58.680,-58.655,-58.630
-60.571,-60.200,-59.859,-59.542,-59.247,-58.971,-58.711,-58.466,-58.234,-58.014,-57.804,-57.690,-57.616,-57.544,-57.473,-57.403,-57.335,-57.267,-57.200,-57.135,-57.070,-57.076,-57.198,-57.324,-57.453,-57.587,-57.725,-57.867,-58.014,-58.167,-58.325,-58.489,-58.664,-58.846,-59.036,-59.235,-59.444,-59.663,-59.893,-60.137,-60.395,-60.669,-60.848,-60.998,-61.153,-61.313,-61.480,-61.654,-61.834,-62.023,-62.220,-62.426,-62.389,-62.061,-61.757,-61.472,-61.205,-60.953,-60.715,-60.490,-60.276,-60.071,-59.858,-59.551,-59.264,-58.995,-58.742,-58.502,-58.275,-58.059,-57.854,-57.658,-57.470,-57.313,-57.166,-57.024,-56.887,-56.754,-56.624,-56.499,-56.377,-56.258,-56.143,-56.041,-55.951,-55.863,-55.777,-55.692,-55.609,-55.528,-55.448,-55.370,-55.293,-55.229,-55.209,-55.189,-55.169,-55.150,-55.130,-55.111,-55.092,-55.073,-55.054,-55.035,-55.111,-55.200,-55.291,-55.383,-55.478,-55.575,-55.674,-55.776,-55.880,-55.986,-56.154,-56.373,-56.603,-56.846,-57.104,-57.378,-57.670,-57.984,-58.322,-58.688,-59.052,-59.347,-59.664,-60.005,-60.375,-60.781,-61.227,-61.725,-62.288,-62.935,-63.695,-64.049,-64.415,-64.814,-65.254,-65.743,-66.295,-66.926,-67.666,-68.558,-69.682,-69.946,-69.655,-69.381,-69.124,-68.882,-68.652,-68.433,-68.226,-68.027,-67.837,-67.416,-66.644,-65.989,-65.420,-64.917,-64.466,-64.058,-63.684,-63.341,-63.022,-62.718,-62.250,-61.828,-61.443,-61.089,-60.762,-60.458,-60.174,-59.907,-59.656,-59.419,-59.223,-59.047,-58.877,-58.714,-58.557,-58.405,-58.258,-58.116,-57.979,-57.846,-57.778,-57.797,-57.816,-57.835,-57.855,-57.874,-57.894,-57.913,-57.933,-57.953,-57.985,-58.120,-58.259,-58.403,-58.552,-58.707,-58.867,-59.033,-59.206,-59.386,-59.573,-59.782,-60.005,-60.240,-60.488,-60.752,-61.032,-61.332,-61.654,-62.002,-62.380,-62.682,-62.881,-63.089,-63.308,-63.539,-63.782,-64.040,-64.314,-64.606,-64.920,-65.083,-64.473,-63.937,-63.461,-63.031,-62.641,-62.282,-61.951,-61.643,-61.356,-61.087,-60.685,-60.297,-59.940,-59.611,-59.304,-59.018,-58.750,-58.497,-58.258,-58.032,-57.860,-57.729,-57.602,-57.478,-57.358,-57.241,-57.127,-57.017,-56.908,-56.803,-56.727,-56.738,-56.749,-56.760,-56.772,-56.783,-56.794,-56.805,-56.816,-56.828,-56.839,-56.939,-57.048,-57.160,-57.274,-57.392,-57.513,-57.638,-57.767,-57.899,-58.035,-58.124,-58.184,-58.243,-58.304,-58.366,-58.428,-58.492,-58.556,-58.622,-58.688,-58.722,-58.683,-58.645,-58.607,-58.569,-58.532,-58.495,-58.458,-58.421,-58.385,-58.349
-60.312,-59.964,-59.641,-59.341,-59.061,-58.797,-58.549,-58.313,-58.090,-57.878,-57.676,-57.570,-57.504,-57.439,-57.376,-57.313,-57.251,-57.190,-57.130,-57.071,-57.013,-57.022,-57.144,-57.269,-57.398,-57.530,-57.667,-57.809,-57.955,-58.106,-58.263,-58.426,-58.607,-58.794,-58.991,-59.197,-59.412,-59.640,-59.879,-60.133,-60.403,-60.690,-60.872,-61.021,-61.175,-61.335,-61.501,-61.674,-61.854,-62.041,-62.237,-62.443,-62.407,-62.084,-61.784,-61.503,-61.239,-60.990,-60.754,-60.531,-60.319,-60.116,-59.903,-59.585,-59.289,-59.011,-58.750,-58.504,-58.272,-58.051,-57.840,-57.640,-57.448,-57.278,-57.117,-56.962,-56.813,-56.668,-56.528,-56.392,-56.261,-56.133,-56.009,-55.901,-55.808,-55.716,-55.626,-55.538,-55.452,-55.367,-55.284,-55.203,-55.123,-55.056,-55.037,-55.018,-54.999,-54.979,-54.960,-54.942,-54.923,-54.904,-54.885,-54.867,-54.941,-55.029,-55.117,-55.208,-55.301,-55.395,-55.492,-55.591,-55.693,-55.796,-55.959,-56.170,-56.392,-56.626,-56.874,-57.136,-57.415,-57.714,-58.034,-58.380,-58.726,-59.016,-59.328,-59.664,-60.028,-60.425,-60.862,-61.349,-61.896,-62.523,-63.256,-63.606,-63.968,-64.363,-64.797,-65.280,-65.822,-66.443,-67.167,-68.036,-69.125,-69.411,-69.173,-68.948,-68.734,-68.529,-68.335,-68.148,-67.969,-67.797,-67.632,-67.226,-66.456,-65.802,-65.234,-64.731,-64.281,-63.873,-63.500,-63.157,-62.839,-62.536,-62.091,-61.687,-61.318,-60.977,-60.662,-60.368,-60.092,-59.833,-59.589,-59.357,-59.168,-58.998,-58.834,-58.676,-58.524,-58.377,-58.235,-58.097,-57.964,-57.834,-57.770,-57.793,-57.816,-57.839,-57.863,-57.886,-57.910,-57.934,-57.958,-57.982,-58.018,-58.157,-58.301,-58.450,-58.603,-58.763,-58.929,-59.101,-59.280,-59.468,-59.663,-59.878,-60.107,-60.348,-60.604,-60.876,-61.165,-61.476,-61.810,-62.173,-62.568,-62.883,-63.086,-63.300,-63.524,-63.761,-64.011,-64.277,-64.560,-64.863,-65.189,-65.358,-64.724,-64.170,-63.679,-63.238,-62.838,-62.471,-62.133,-61.819,-61.527,-61.253,-60.844,-60.449,-60.086,-59.752,-59.441,-59.151,-58.879,-58.624,-58.382,-58.154,-57.981,-57.851,-57.725,-57.602,-57.483,-57.366,-57.253,-57.143,-57.035,-56.930,-56.854,-56.862,-56.870,-56.877,-56.885,-56.893,-56.901,-56.908,-56.916,-56.924,-56.932,-57.026,-57.129,-57.234,-57.342,-57.453,-57.567,-57.683,-57.803,-57.926,-58.053,-58.131,-58.178,-58.226,-58.274,-58.322,-58.371,-58.421,-58.471,-58.522,-58.573,-58.592,-58.536,-58.480,-58.425,-58.371,-58.318,-58.265,-58.213,-58.161,-58.111,-58.060
-60.067,-59.739,-59.434,-59.149,-58.882,-58.630,-58.392,-58.166,-57.951,-57.747,-57.552,-57.452,-57.394,-57.337,-57.281,-57.225,-57.170,-57.115,-57.062,-57.009,-56.956,-56.969,-57.090,-57.214,-57.343,-57.475,-57.611,-57.751,-57.896,-58.047,-58.202,-58.365,-58.550,-58.744,-58.946,-59.158,-59.381,-59.617,-59.866,-60.129,-60.410,-60.711,-60.896,-61.044,-61.198,-61.357,-61.523,-61.695,-61.874,-62.060,-62.255,-62.460,-62.426,-62.108,-61.811,-61.533,-61.272,-61.026,-60.793,-60.572,-60.362,-60.161,-59.948,-59.619,-59.313,-59.027,-58.759,-58.507,-58.268,-58.042,-57.827,-57.622,-57.426,-57.243,-57.069,-56.901,-56.740,-56.584,-56.434,-56.289,-56.148,-56.012,-55.880,-55.766,-55.669,-55.573,-55.480,-55.389,-55.299,-55.212,-55.126,-55.042,-54.959,-54.891,-54.872,-54.853,-54.834,-54.815,-54.797,-54.778,-54.760,-54.742,-54.723,-54.705,-54.778,-54.864,-54.951,-55.040,-55.130,-55.223,-55.317,-55.414,-55.513,-55.614,-55.772,-55.977,-56.191,-56.417,-56.655,-56.907,-57.174,-57.459,-57.764,-58.092,-58.422,-58.709,-59.016,-59.347,-59.706,-60.096,-60.526,-61.002,-61.537,-62.147,-62.858,-63.205,-63.563,-63.954,-64.384,-64.861,-65.396,-66.008,-66.719,-67.571,-68.631,-68.934,-68.740,-68.554,-68.375,-68.204,-68.039,-67.880,-67.727,-67.579,-67.436,-67.045,-66.276,-65.623,-65.055,-64.554,-64.104,-63.696,-63.324,-62.981,-62.663,-62.361,-61.937,-61.551,-61.196,-60.869,-60.564,-60.279,-60.012,-59.760,-59.522,-59.296,-59.114,-58.950,-58.792,-58.639,-58.492,-58.350,-58.212,-58.078,-57.949,-57.823,-57.762,-57.789,-57.816,-57.844,-57.871,-57.899,-57.927,-57.955,-57.983,-58.011,-58.052,-58.195,-58.343,-58.496,-58.655,-58.820,-58.992,-59.170,-59.357,-59.551,-59.755,-59.976,-60.211,-60.459,-60.723,-61.003,-61.303,-61.625,-61.973,-62.351,-62.765,-63.093,-63.302,-63.521,-63.752,-63.995,-64.254,-64.528,-64.821,-65.136,-65.475,-65.652,-64.990,-64.416,-63.909,-63.455,-63.044,-62.668,-62.323,-62.003,-61.705,-61.426,-61.009,-60.606,-60.237,-59.897,-59.582,-59.288,-59.013,-58.755,-58.510,-58.279,-58.106,-57.977,-57.851,-57.729,-57.611,-57.495,-57.383,-57.273,-57.166,-57.061,-56.985,-56.989,-56.993,-56.997,-57.002,-57.006,-57.010,-57.014,-57.019,-57.023,-57.027,-57.115,-57.212,-57.310,-57.411,-57.514,-57.620,-57.729,-57.840,-57.954,-58.071,-58.138,-58.173,-58.208,-58.243,-58.279,-58.315,-58.351,-58.388,-58.425,-58.462,-58.465,-58.393,-58.321,-58.251,-58.182,-58.114,-58.047,-57.981,-57.916,-57.852,-57.789
-59.836,-59.526,-59.237,-58.965,-58.710,-58.469,-58.240,-58.023,-57.817,-57.620,-57.431,-57.338,-57.288,-57.237,-57.187,-57.138,-57.090,-57.042,-56.994,-56.947,-56.900,-56.917,-57.037,-57.161,-57.288,-57.419,-57.555,-57.694,-57.839,-57.988,-58.143,-58.305,-58.495,-58.693,-58.902,-59.120,-59.351,-59.594,-59.852,-60.126,-60.418,-60.732,-60.920,-61.068,-61.221,-61.379,-61.544,-61.715,-61.893,-62.079,-62.273,-62.476,-62.444,-62.131,-61.838,-61.564,-61.306,-61.063,-60.833,-60.614,-60.406,-60.207,-59.994,-59.653,-59.338,-59.043,-58.768,-58.509,-58.264,-58.033,-57.813,-57.604,-57.404,-57.209,-57.021,-56.841,-56.668,-56.502,-56.342,-56.187,-56.038,-55.894,-55.754,-55.635,-55.534,-55.436,-55.339,-55.245,-55.152,-55.062,-54.973,-54.886,-54.801,-54.731,-54.712,-54.694,-54.676,-54.657,-54.639,-54.621,-54.603,-54.585,-54.567,-54.549,-54.621,-54.705,-54.790,-54.877,-54.966,-55.057,-55.150,-55.244,-55.341,-55.440,-55.594,-55.792,-55.999,-56.217,-56.447,-56.689,-56.946,-57.219,-57.510,-57.822,-58.138,-58.422,-58.726,-59.053,-59.406,-59.791,-60.213,-60.681,-61.205,-61.801,-62.493,-62.837,-63.193,-63.580,-64.006,-64.479,-65.008,-65.612,-66.313,-67.150,-68.188,-68.504,-68.345,-68.192,-68.044,-67.901,-67.762,-67.628,-67.498,-67.371,-67.248,-66.870,-66.103,-65.451,-64.884,-64.383,-63.934,-63.526,-63.154,-62.811,-62.494,-62.193,-61.789,-61.419,-61.078,-60.762,-60.468,-60.192,-59.933,-59.688,-59.456,-59.237,-59.060,-58.902,-58.750,-58.603,-58.460,-58.323,-58.189,-58.060,-57.934,-57.812,-57.754,-57.785,-57.816,-57.848,-57.879,-57.911,-57.943,-57.975,-58.008,-58.041,-58.085,-58.233,-58.385,-58.543,-58.708,-58.878,-59.056,-59.241,-59.434,-59.636,-59.848,-60.076,-60.317,-60.573,-60.844,-61.134,-61.445,-61.779,-62.141,-62.536,-62.971,-63.314,-63.528,-63.754,-63.992,-64.243,-64.510,-64.795,-65.099,-65.427,-65.781,-65.966,-65.274,-64.676,-64.151,-63.683,-63.260,-62.875,-62.521,-62.194,-61.890,-61.606,-61.180,-60.769,-60.394,-60.048,-59.728,-59.430,-59.151,-58.889,-58.642,-58.408,-58.235,-58.107,-57.982,-57.861,-57.743,-57.628,-57.516,-57.407,-57.300,-57.197,-57.120,-57.120,-57.121,-57.121,-57.121,-57.122,-57.122,-57.123,-57.123,-57.124,-57.124,-57.206,-57.296,-57.388,-57.481,-57.577,-57.675,-57.775,-57.877,-57.982,-58.089,-58.145,-58.168,-58.190,-58.213,-58.236,-58.259,-58.283,-58.306,-58.330,-58.353,-58.342,-58.254,-58.168,-58.083,-58.001,-57.919,-57.839,-57.761,-57.684,-57.608,-57.534
-59.616,-59.322,-59.047,-58.789,-58.545,-58.314,-58.094,-57.885,-57.686,-57.496,-57.313,-57.227,-57.183,-57.139,-57.096,-57.053,-57.011,-56.969,-56.927,-56.886,-56.845,-56.865,-56.985,-57.108,-57.234,-57.365,-57.499,-57.638,-57.782,-57.930,-58.084,-58.245,-58.440,-58.644,-58.858,-59.083,-59.320,-59.571,-59.838,-60.122,-60.426,-60.753,-60.944,-61.091,-61.244,-61.402,-61.566,-61.736,-61.913,-62.098,-62.291,-62.493,-62.463,-62.154,-61.866,-61.595,-61.341,-61.100,-60.873,-60.656,-60.450,-60.253,-60.039,-59.688,-59.362,-59.060,-58.777,-58.511,-58.261,-58.024,-57.800,-57.586,-57.383,-57.175,-56.974,-56.782,-56.598,-56.421,-56.251,-56.088,-55.931,-55.779,-55.632,-55.508,-55.404,-55.302,-55.202,-55.105,-55.010,-54.917,-54.826,-54.736,-54.649,-54.577,-54.559,-54.541,-54.523,-54.505,-54.487,-54.469,-54.452,-54.434,-54.417,-54.399,-54.470,-54.552,-54.636,-54.721,-54.808,-54.897,-54.988,-55.080,-55.175,-55.272,-55.422,-55.614,-55.815,-56.026,-56.248,-56.482,-56.729,-56.991,-57.270,-57.567,-57.871,-58.153,-58.453,-58.776,-59.126,-59.505,-59.921,-60.382,-60.897,-61.481,-62.156,-62.498,-62.851,-63.236,-63.659,-64.127,-64.652,-65.250,-65.942,-66.767,-67.785,-68.113,-67.984,-67.859,-67.736,-67.618,-67.502,-67.390,-67.280,-67.173,-67.068,-66.702,-65.936,-65.285,-64.719,-64.219,-63.770,-63.363,-62.991,-62.648,-62.331,-62.031,-61.645,-61.291,-60.963,-60.659,-60.374,-60.107,-59.855,-59.617,-59.392,-59.178,-59.007,-58.855,-58.708,-58.566,-58.429,-58.296,-58.166,-58.041,-57.919,-57.800,-57.746,-57.781,-57.816,-57.852,-57.887,-57.923,-57.960,-57.996,-58.033,-58.070,-58.120,-58.271,-58.428,-58.591,-58.760,-58.937,-59.120,-59.312,-59.513,-59.723,-59.944,-60.178,-60.427,-60.690,-60.970,-61.270,-61.591,-61.939,-62.316,-62.730,-63.187,-63.547,-63.768,-64.000,-64.246,-64.506,-64.783,-65.079,-65.396,-65.739,-66.111,-66.306,-65.577,-64.954,-64.408,-63.924,-63.488,-63.092,-62.730,-62.395,-62.084,-61.794,-61.358,-60.938,-60.556,-60.204,-59.879,-59.577,-59.294,-59.028,-58.778,-58.542,-58.368,-58.240,-58.116,-57.996,-57.879,-57.765,-57.654,-57.545,-57.439,-57.336,-57.259,-57.255,-57.252,-57.248,-57.245,-57.241,-57.238,-57.234,-57.231,-57.227,-57.224,-57.299,-57.382,-57.466,-57.552,-57.640,-57.730,-57.821,-57.914,-58.010,-58.108,-58.152,-58.162,-58.173,-58.183,-58.194,-58.204,-58.215,-58.226,-58.236,-58.247,-58.222,-58.120,-58.020,-57.922,-57.826,-57.733,-57.641,-57.552,-57.464,-57.378,-57.293
-59.407,-59.128,-58.866,-58.619,-58.386,-58.164,-57.953,-57.752,-57.559,-57.375,-57.199,-57.119,-57.081,-57.044,-57.007,-56.970,-56.934,-56.898,-56.862,-56.826,-56.791,-56.814,-56.933,-57.055,-57.181,-57.311,-57.445,-57.583,-57.725,-57.873,-58.025,-58.186,-58.385,-58.594,-58.814,-59.046,-59.290,-59.549,-59.824,-60.118,-60.434,-60.774,-60.968,-61.115,-61.267,-61.424,-61.587,-61.757,-61.933,-62.117,-62.309,-62.510,-62.481,-62.177,-61.893,-61.627,-61.375,-61.138,-60.913,-60.699,-60.495,-60.300,-60.086,-59.723,-59.387,-59.076,-58.786,-58.513,-58.257,-58.015,-57.786,-57.568,-57.361,-57.141,-56.927,-56.723,-56.528,-56.342,-56.163,-55.991,-55.826,-55.667,-55.513,-55.385,-55.277,-55.172,-55.070,-54.970,-54.872,-54.777,-54.683,-54.592,-54.502,-54.428,-54.411,-54.393,-54.375,-54.358,-54.340,-54.323,-54.305,-54.288,-54.271,-54.254,-54.323,-54.404,-54.486,-54.570,-54.656,-54.743,-54.832,-54.923,-55.016,-55.110,-55.256,-55.443,-55.639,-55.843,-56.058,-56.284,-56.522,-56.774,-57.042,-57.327,-57.620,-57.899,-58.197,-58.517,-58.862,-59.238,-59.648,-60.102,-60.609,-61.182,-61.844,-62.183,-62.535,-62.918,-63.338,-63.803,-64.323,-64.915,-65.600,-66.414,-67.417,-67.755,-67.651,-67.549,-67.449,-67.352,-67.257,-67.164,-67.072,-66.983,-66.896,-66.541,-65.776,-65.126,-64.560,-64.060,-63.612,-63.205,-62.834,-62.491,-62.174,-61.875,-61.506,-61.166,-60.851,-60.557,-60.282,-60.023,-59.779,-59.548,-59.328,-59.119,-58.954,-58.808,-58.667,-58.530,-58.397,-58.269,-58.144,-58.022,-57.904,-57.789,-57.739,-57.777,-57.816,-57.856,-57.896,-57.936,-57.976,-58.017,-58.059,-58.100,-58.154,-58.310,-58.472,-58.639,-58.814,-58.996,-59.186,-59.385,-59.593,-59.812,-60.042,-60.283,-60.539,-60.810,-61.099,-61.409,-61.743,-62.105,-62.499,-62.933,-63.415,-63.793,-64.021,-64.261,-64.516,-64.786,-65.074,-65.383,-65.715,-66.075,-66.468,-66.674,-65.904,-65.250,-64.682,-64.179,-63.729,-63.321,-62.948,-62.605,-62.287,-61.990,-61.544,-61.115,-60.725,-60.367,-60.036,-59.728,-59.441,-59.172,-58.919,-58.679,-58.504,-58.378,-58.255,-58.136,-58.019,-57.906,-57.796,-57.688,-57.583,-57.480,-57.402,-57.395,-57.387,-57.379,-57.371,-57.364,-57.356,-57.348,-57.341,-57.333,-57.325,-57.394,-57.470,-57.546,-57.625,-57.704,-57.785,-57.868,-57.952,-58.038,-58.126,-58.159,-58.157,-58.155,-58.154,-58.152,-58.150,-58.149,-58.147,-58.145,-58.144,-58.106,-57.990,-57.877,-57.766,-57.659,-57.554,-57.452,-57.352,-57.254,-57.158,-57.065
-59.207,-58.942,-58.692,-58.456,-58.232,-58.019,-57.816,-57.622,-57.436,-57.258,-57.087,-57.013,-56.982,-56.950,-56.919,-56.888,-56.858,-56.827,-56.797,-56.767,-56.737,-56.763,-56.882,-57.003,-57.129,-57.258,-57.391,-57.528,-57.670,-57.816,-57.968,-58.128,-58.332,-58.546,-58.771,-59.009,-59.260,-59.527,-59.811,-60.115,-60.442,-60.795,-60.993,-61.139,-61.290,-61.447,-61.609,-61.778,-61.953,-62.136,-62.327,-62.527,-62.500,-62.201,-61.921,-61.658,-61.410,-61.176,-60.953,-60.742,-60.540,-60.347,-60.133,-59.758,-59.412,-59.092,-58.794,-58.516,-58.254,-58.006,-57.773,-57.551,-57.340,-57.107,-56.881,-56.665,-56.460,-56.264,-56.076,-55.896,-55.724,-55.558,-55.398,-55.264,-55.154,-55.046,-54.941,-54.839,-54.739,-54.641,-54.545,-54.451,-54.360,-54.285,-54.267,-54.250,-54.232,-54.215,-54.198,-54.181,-54.164,-54.147,-54.130,-54.113,-54.181,-54.261,-54.342,-54.424,-54.508,-54.594,-54.681,-54.771,-54.862,-54.955,-55.097,-55.279,-55.469,-55.668,-55.876,-56.095,-56.325,-56.568,-56.826,-57.100,-57.383,-57.659,-57.955,-58.272,-58.614,-58.985,-59.391,-59.839,-60.339,-60.903,-61.552,-61.890,-62.240,-62.621,-63.038,-63.500,-64.017,-64.604,-65.283,-66.089,-67.078,-67.424,-67.341,-67.260,-67.180,-67.101,-67.024,-66.949,-66.875,-66.801,-66.730,-66.385,-65.621,-64.972,-64.407,-63.907,-63.459,-63.053,-62.682,-62.340,-62.022,-61.724,-61.371,-61.045,-60.742,-60.458,-60.192,-59.941,-59.704,-59.479,-59.266,-59.062,-58.903,-58.762,-58.626,-58.494,-58.366,-58.242,-58.121,-58.004,-57.889,-57.777,-57.731,-57.774,-57.817,-57.860,-57.904,-57.948,-57.993,-58.038,-58.084,-58.130,-58.189,-58.349,-58.515,-58.688,-58.868,-59.056,-59.253,-59.459,-59.675,-59.902,-60.142,-60.391,-60.654,-60.934,-61.232,-61.554,-61.900,-62.277,-62.690,-63.146,-63.655,-64.054,-64.290,-64.539,-64.803,-65.085,-65.386,-65.710,-66.059,-66.439,-66.856,-67.076,-66.257,-65.568,-64.973,-64.450,-63.984,-63.562,-63.178,-62.825,-62.499,-62.196,-61.738,-61.299,-60.900,-60.535,-60.198,-59.885,-59.594,-59.321,-59.064,-58.821,-58.646,-58.520,-58.398,-58.280,-58.165,-58.052,-57.943,-57.836,-57.731,-57.630,-57.551,-57.539,-57.526,-57.514,-57.502,-57.490,-57.478,-57.466,-57.454,-57.442,-57.430,-57.491,-57.559,-57.628,-57.698,-57.769,-57.842,-57.915,-57.990,-58.067,-58.144,-58.165,-58.152,-58.138,-58.124,-58.110,-58.097,-58.083,-58.069,-58.056,-58.042,-57.992,-57.863,-57.738,-57.616,-57.498,-57.383,-57.270,-57.161,-57.054,-56.950,-56.848
-59.017,-58.764,-58.525,-58.299,-58.084,-57.879,-57.683,-57.496,-57.316,-57.144,-56.978,-56.910,-56.884,-56.859,-56.834,-56.808,-56.783,-56.758,-56.733,-56.709,-56.684,-56.713,-56.831,-56.952,-57.077,-57.205,-57.338,-57.474,-57.615,-57.761,-57.911,-58.070,-58.279,-58.498,-58.728,-58.972,-59.230,-59.504,-59.797,-60.111,-60.450,-60.817,-61.017,-61.163,-61.313,-61.469,-61.631,-61.799,-61.973,-62.155,-62.345,-62.544,-62.519,-62.225,-61.949,-61.690,-61.445,-61.214,-60.994,-60.785,-60.585,-60.395,-60.180,-59.793,-59.437,-59.109,-58.803,-58.518,-58.250,-57.998,-57.759,-57.533,-57.318,-57.074,-56.835,-56.608,-56.393,-56.187,-55.991,-55.804,-55.624,-55.451,-55.285,-55.148,-55.034,-54.924,-54.817,-54.712,-54.609,-54.509,-54.411,-54.315,-54.222,-54.145,-54.128,-54.111,-54.094,-54.077,-54.060,-54.044,-54.027,-54.010,-53.994,-53.977,-54.044,-54.122,-54.202,-54.283,-54.366,-54.450,-54.536,-54.624,-54.713,-54.804,-54.943,-55.121,-55.306,-55.499,-55.701,-55.913,-56.136,-56.371,-56.620,-56.883,-57.158,-57.432,-57.726,-58.040,-58.379,-58.747,-59.149,-59.591,-60.085,-60.641,-61.279,-61.615,-61.964,-62.343,-62.758,-63.218,-63.732,-64.315,-64.988,-65.785,-66.763,-67.116,-67.052,-66.988,-66.926,-66.865,-66.804,-66.744,-66.685,-66.627,-66.570,-66.235,-65.472,-64.823,-64.259,-63.760,-63.312,-62.906,-62.535,-62.193,-61.876,-61.578,-61.241,-60.927,-60.635,-60.361,-60.104,-59.861,-59.631,-59.412,-59.204,-59.005,-58.852,-58.717,-58.586,-58.459,-58.335,-58.215,-58.099,-57.985,-57.874,-57.766,-57.723,-57.770,-57.817,-57.864,-57.912,-57.961,-58.010,-58.060,-58.110,-58.161,-58.224,-58.388,-58.559,-58.738,-58.923,-59.118,-59.321,-59.534,-59.758,-59.994,-60.244,-60.501,-60.772,-61.061,-61.370,-61.703,-62.063,-62.457,-62.889,-63.370,-63.910,-64.331,-64.576,-64.835,-65.111,-65.406,-65.722,-66.063,-66.433,-66.837,-67.283,-67.519,-66.641,-65.911,-65.286,-64.739,-64.254,-63.818,-63.421,-63.058,-62.723,-62.412,-61.941,-61.491,-61.083,-60.710,-60.367,-60.049,-59.752,-59.475,-59.214,-58.968,-58.792,-58.667,-58.547,-58.429,-58.315,-58.203,-58.095,-57.989,-57.885,-57.784,-57.705,-57.688,-57.671,-57.654,-57.637,-57.620,-57.603,-57.586,-57.570,-57.553,-57.536,-57.590,-57.650,-57.711,-57.773,-57.835,-57.899,-57.963,-58.029,-58.095,-58.163,-58.172,-58.146,-58.120,-58.095,-58.069,-58.044,-58.018,-57.993,-57.968,-57.944,-57.882,-57.740,-57.604,-57.471,-57.342,-57.217,-57.096,-56.978,-56.863,-56.751,-56.641
-58.834,-58.593,-58.364,-58.147,-57.940,-57.743,-57.554,-57.373,-57.200,-57.033,-56.872,-56.809,-56.789,-56.769,-56.749,-56.730,-56.710,-56.690,-56.671,-56.651,-56.632,-56.664,-56.781,-56.902,-57.026,-57.153,-57.285,-57.421,-57.561,-57.706,-57.855,-58.014,-58.227,-58.450,-58.686,-58.936,-59.200,-59.482,-59.784,-60.108,-60.458,-60.838,-61.042,-61.187,-61.337,-61.492,-61.653,-61.820,-61.994,-62.175,-62.364,-62.561,-62.538,-62.249,-61.977,-61.722,-61.481,-61.253,-61.036,-60.829,-60.632,-60.443,-60.228,-59.829,-59.463,-59.125,-58.812,-58.520,-58.246,-57.989,-57.746,-57.516,-57.297,-57.041,-56.789,-56.552,-56.326,-56.112,-55.908,-55.713,-55.526,-55.347,-55.175,-55.034,-54.918,-54.805,-54.695,-54.588,-54.483,-54.381,-54.281,-54.184,-54.088,-54.011,-53.994,-53.977,-53.960,-53.944,-53.927,-53.910,-53.894,-53.878,-53.861,-53.845,-53.911,-53.988,-54.067,-54.146,-54.228,-54.311,-54.395,-54.481,-54.569,-54.659,-54.795,-54.968,-55.149,-55.337,-55.533,-55.739,-55.956,-56.183,-56.423,-56.677,-56.944,-57.217,-57.508,-57.820,-58.156,-58.521,-58.919,-59.357,-59.844,-60.394,-61.022,-61.357,-61.704,-62.082,-62.495,-62.952,-63.464,-64.043,-64.711,-65.502,-66.469,-66.829,-66.781,-66.733,-66.686,-66.640,-66.594,-66.549,-66.504,-66.459,-66.415,-66.090,-65.328,-64.680,-64.116,-63.617,-63.170,-62.764,-62.393,-62.051,-61.735,-61.438,-61.114,-60.813,-60.531,-60.267,-60.018,-59.782,-59.558,-59.346,-59.143,-58.949,-58.801,-58.671,-58.546,-58.424,-58.305,-58.189,-58.076,-57.967,-57.859,-57.755,-57.715,-57.766,-57.817,-57.868,-57.921,-57.973,-58.027,-58.081,-58.136,-58.191,-58.259,-58.428,-58.604,-58.788,-58.979,-59.180,-59.390,-59.610,-59.843,-60.089,-60.349,-60.615,-60.894,-61.192,-61.512,-61.857,-62.233,-62.644,-63.098,-63.605,-64.180,-64.628,-64.883,-65.154,-65.443,-65.753,-66.086,-66.448,-66.842,-67.275,-67.757,-68.013,-67.062,-66.283,-65.622,-65.049,-64.543,-64.089,-63.679,-63.304,-62.959,-62.639,-62.154,-61.692,-61.274,-60.893,-60.542,-60.218,-59.916,-59.634,-59.369,-59.120,-58.943,-58.820,-58.700,-58.584,-58.470,-58.360,-58.252,-58.147,-58.045,-57.944,-57.864,-57.842,-57.820,-57.798,-57.776,-57.754,-57.732,-57.710,-57.689,-57.667,-57.646,-57.692,-57.744,-57.796,-57.849,-57.903,-57.957,-58.012,-58.068,-58.124,-58.181,-58.179,-58.141,-58.103,-58.066,-58.028,-57.991,-57.955,-57.919,-57.883,-57.847,-57.774,-57.621,-57.473,-57.331,-57.192,-57.058,-56.928,-56.802,-56.679,-56.560,-56.444
-58.659,-58.428,-58.209,-58.000,-57.802,-57.611,-57.429,-57.254,-57.086,-56.924,-56.768,-56.711,-56.696,-56.681,-56.667,-56.652,-56.638,-56.623,-56.609,-56.594,-56.580,-56.615,-56.732,-56.852,-56.975,-57.102,-57.233,-57.368,-57.507,-57.651,-57.800,-57.958,-58.175,-58.403,-58.644,-58.900,-59.171,-59.460,-59.770,-60.104,-60.465,-60.860,-61.067,-61.211,-61.360,-61.515,-61.675,-61.841,-62.014,-62.194,-62.382,-62.578,-62.557,-62.272,-62.006,-61.754,-61.517,-61.291,-61.077,-60.873,-60.678,-60.492,-60.277,-59.865,-59.488,-59.142,-58.821,-58.522,-58.243,-57.980,-57.732,-57.498,-57.276,-57.008,-56.744,-56.496,-56.261,-56.038,-55.826,-55.624,-55.431,-55.246,-55.068,-54.923,-54.805,-54.689,-54.577,-54.468,-54.361,-54.257,-54.155,-54.056,-53.959,-53.880,-53.863,-53.847,-53.830,-53.814,-53.798,-53.781,-53.765,-53.749,-53.733,-53.717,-53.782,-53.858,-53.935,-54.014,-54.094,-54.176,-54.259,-54.344,-54.430,-54.518,-54.652,-54.821,-54.997,-55.180,-55.372,-55.572,-55.782,-56.003,-56.235,-56.481,-56.740,-57.011,-57.300,-57.610,-57.944,-58.306,-58.701,-59.135,-59.617,-60.159,-60.780,-61.113,-61.459,-61.835,-62.247,-62.702,-63.211,-63.787,-64.451,-65.236,-66.195,-66.559,-66.525,-66.492,-66.459,-66.426,-66.394,-66.362,-66.330,-66.298,-66.266,-65.949,-65.188,-64.541,-63.977,-63.479,-63.032,-62.626,-62.256,-61.914,-61.597,-61.301,-60.991,-60.701,-60.430,-60.174,-59.933,-59.704,-59.487,-59.280,-59.083,-58.894,-58.751,-58.627,-58.506,-58.389,-58.274,-58.163,-58.054,-57.948,-57.845,-57.744,-57.708,-57.762,-57.817,-57.872,-57.929,-57.986,-58.044,-58.102,-58.162,-58.222,-58.294,-58.468,-58.649,-58.838,-59.036,-59.242,-59.460,-59.688,-59.930,-60.185,-60.457,-60.731,-61.019,-61.327,-61.659,-62.018,-62.409,-62.840,-63.318,-63.855,-64.468,-64.946,-65.213,-65.498,-65.802,-66.130,-66.484,-66.870,-67.293,-67.762,-68.288,-68.570,-67.529,-66.690,-65.987,-65.383,-64.852,-64.379,-63.953,-63.564,-63.208,-62.879,-62.378,-61.902,-61.473,-61.083,-60.725,-60.394,-60.087,-59.800,-59.530,-59.277,-59.099,-58.978,-58.859,-58.744,-58.632,-58.523,-58.416,-58.312,-58.210,-58.111,-58.030,-58.002,-57.974,-57.947,-57.919,-57.892,-57.865,-57.838,-57.811,-57.785,-57.758,-57.796,-57.839,-57.883,-57.927,-57.971,-58.016,-58.061,-58.107,-58.153,-58.200,-58.186,-58.136,-58.086,-58.037,-57.988,-57.940,-57.892,-57.845,-57.798,-57.752,-57.669,-57.505,-57.347,-57.194,-57.047,-56.905,-56.767,-56.633,-56.504,-56.378,-56.256
-58.488,-58.267,-58.056,-57.855,-57.663,-57.479,-57.302,-57.133,-56.970,-56.812,-56.660,-56.608,-56.598,-56.588,-56.579,-56.569,-56.559,-56.550,-56.540,-56.531,-56.521,-56.559,-56.676,-56.795,-56.919,-57.046,-57.177,-57.311,-57.450,-57.594,-57.743,-57.901,-58.122,-58.354,-58.600,-58.861,-59.138,-59.434,-59.752,-60.095,-60.467,-60.874,-61.085,-61.230,-61.379,-61.534,-61.695,-61.862,-62.035,-62.216,-62.405,-62.602,-62.583,-62.303,-62.041,-61.793,-61.558,-61.336,-61.124,-60.923,-60.730,-60.545,-60.330,-59.906,-59.519,-59.164,-58.836,-58.530,-58.245,-57.978,-57.726,-57.487,-57.262,-56.983,-56.708,-56.450,-56.206,-55.975,-55.756,-55.547,-55.348,-55.158,-54.975,-54.826,-54.706,-54.588,-54.474,-54.362,-54.254,-54.148,-54.045,-53.944,-53.845,-53.765,-53.748,-53.732,-53.716,-53.700,-53.684,-53.668,-53.652,-53.636,-53.621,-53.605,-53.669,-53.744,-53.820,-53.897,-53.976,-54.056,-54.138,-54.221,-54.306,-54.393,-54.523,-54.689,-54.861,-55.040,-55.227,-55.422,-55.627,-55.841,-56.067,-56.305,-56.558,-56.827,-57.115,-57.423,-57.754,-58.113,-58.504,-58.934,-59.412,-59.948,-60.560,-60.891,-61.236,-61.611,-62.020,-62.473,-62.978,-63.550,-64.209,-64.985,-65.932,-66.299,-66.279,-66.258,-66.237,-66.217,-66.196,-66.176,-66.156,-66.136,-66.116,-65.807,-65.047,-64.402,-63.839,-63.342,-62.895,-62.490,-62.120,-61.779,-61.463,-61.167,-60.868,-60.588,-60.325,-60.077,-59.842,-59.620,-59.408,-59.206,-59.013,-58.829,-58.691,-58.571,-58.455,-58.341,-58.231,-58.123,-58.018,-57.915,-57.815,-57.717,-57.684,-57.741,-57.799,-57.858,-57.917,-57.977,-58.038,-58.100,-58.163,-58.227,-58.303,-58.481,-58.666,-58.860,-59.062,-59.275,-59.498,-59.734,-59.983,-60.247,-60.529,-60.811,-61.108,-61.426,-61.769,-62.142,-62.550,-63.000,-63.503,-64.071,-64.725,-65.235,-65.517,-65.818,-66.141,-66.491,-66.871,-67.287,-67.748,-68.263,-68.848,-69.168,-68.024,-67.119,-66.371,-65.732,-65.176,-64.683,-64.240,-63.838,-63.471,-63.132,-62.615,-62.125,-61.685,-61.285,-60.919,-60.581,-60.268,-59.976,-59.702,-59.445,-59.266,-59.146,-59.029,-58.915,-58.803,-58.695,-58.589,-58.486,-58.385,-58.287,-58.205,-58.172,-58.139,-58.106,-58.074,-58.042,-58.010,-57.978,-57.946,-57.915,-57.884,-57.913,-57.948,-57.982,-58.017,-58.052,-58.088,-58.123,-58.159,-58.195,-58.232,-58.206,-58.143,-58.081,-58.019,-57.959,-57.899,-57.840,-57.782,-57.725,-57.668,-57.574,-57.399,-57.231,-57.069,-56.912,-56.762,-56.616,-56.475,-56.339,-56.206,-56.078
-58.303,-58.081,-57.869,-57.668,-57.475,-57.291,-57.114,-56.944,-56.780,-56.622,-56.470,-56.419,-56.413,-56.406,-56.400,-56.393,-56.387,-56.381,-56.374,-56.368,-56.361,-56.403,-56.525,-56.651,-56.781,-56.914,-57.052,-57.195,-57.342,-57.494,-57.652,-57.819,-58.040,-58.273,-58.519,-58.779,-59.056,-59.353,-59.670,-60.013,-60.386,-60.793,-61.014,-61.173,-61.338,-61.510,-61.689,-61.875,-62.070,-62.274,-62.487,-62.712,-62.709,-62.428,-62.163,-61.914,-61.678,-61.455,-61.242,-61.039,-60.846,-60.660,-60.443,-60.012,-59.620,-59.260,-58.927,-58.619,-58.330,-58.060,-57.806,-57.565,-57.338,-57.056,-56.780,-56.520,-56.274,-56.042,-55.822,-55.612,-55.412,-55.221,-55.037,-54.887,-54.764,-54.645,-54.529,-54.417,-54.307,-54.199,-54.095,-53.992,-53.892,-53.812,-53.797,-53.782,-53.767,-53.753,-53.738,-53.724,-53.709,-53.695,-53.680,-53.666,-53.727,-53.798,-53.870,-53.943,-54.017,-54.093,-54.170,-54.249,-54.329,-54.410,-54.537,-54.702,-54.872,-55.049,-55.234,-55.428,-55.630,-55.842,-56.065,-56.300,-56.550,-56.816,-57.101,-57.405,-57.732,-58.085,-58.470,-58.893,-59.361,-59.885,-60.482,-60.806,-61.143,-61.508,-61.906,-62.344,-62.832,-63.382,-64.011,-64.747,-65.634,-65.980,-65.970,-65.959,-65.948,-65.937,-65.927,-65.916,-65.905,-65.895,-65.884,-65.588,-64.844,-64.209,-63.656,-63.165,-62.724,-62.323,-61.957,-61.619,-61.305,-61.011,-60.705,-60.418,-60.150,-59.897,-59.658,-59.431,-59.216,-59.011,-58.815,-58.628,-58.486,-58.364,-58.245,-58.129,-58.016,-57.906,-57.799,-57.694,-57.592,-57.492,-57.454,-57.501,-57.548,-57.596,-57.644,-57.693,-57.742,-57.792,-57.843,-57.894,-57.958,-58.131,-58.311,-58.499,-58.696,-58.901,-59.117,-59.345,-59.585,-59.839,-60.108,-60.388,-60.685,-61.004,-61.348,-61.721,-62.130,-62.582,-63.085,-63.655,-64.311,-64.832,-65.133,-65.456,-65.805,-66.185,-66.601,-67.061,-67.575,-68.159,-68.834,-69.265,-68.170,-67.296,-66.569,-65.947,-65.402,-64.919,-64.483,-64.088,-63.725,-63.391,-62.871,-62.378,-61.935,-61.533,-61.165,-60.826,-60.511,-60.218,-59.943,-59.685,-59.505,-59.383,-59.265,-59.149,-59.037,-58.927,-58.821,-58.716,-58.614,-58.515,-58.434,-58.406,-58.377,-58.349,-58.321,-58.294,-58.266,-58.239,-58.211,-58.184,-58.158,-58.183,-58.212,-58.242,-58.272,-58.302,-58.332,-58.363,-58.393,-58.424,-58.455,-58.413,-58.327,-58.243,-58.161,-58.080,-58.001,-57.923,-57.846,-57.771,-57.697,-57.585,-57.391,-57.205,-57.026,-56.855,-56.691,-56.532,-56.379,-56.231,-56.088,-55.950
-58.125,-57.902,-57.690,-57.488,-57.295,-57.110,-56.933,-56.762,-56.598,-56.440,-56.288,-56.239,-56.235,-56.232,-56.228,-56.225,-56.221,-56.218,-56.214,-56.210,-56.207,-56.252,-56.380,-56.511,-56.647,-56.787,-56.931,-57.081,-57.236,-57.397,-57.563,-57.739,-57.960,-58.193,-58.439,-58.699,-58.977,-59.273,-59.590,-59.933,-60.306,-60.713,-60.944,-61.117,-61.297,-61.486,-61.682,-61.888,-62.104,-62.332,-62.572,-62.826,-62.840,-62.556,-62.290,-62.039,-61.801,-61.577,-61.363,-61.159,-60.964,-60.778,-60.559,-60.121,-59.722,-59.358,-59.021,-58.709,-58.417,-58.144,-57.887,-57.645,-57.415,-57.132,-56.853,-56.591,-56.344,-56.110,-55.889,-55.678,-55.477,-55.284,-55.100,-54.948,-54.824,-54.703,-54.586,-54.471,-54.360,-54.251,-54.145,-54.042,-53.941,-53.859,-53.846,-53.833,-53.819,-53.806,-53.793,-53.780,-53.767,-53.754,-53.741,-53.728,-53.785,-53.852,-53.920,-53.989,-54.059,-54.130,-54.203,-54.276,-54.351,-54.427,-54.552,-54.714,-54.883,-55.059,-55.242,-55.433,-55.633,-55.843,-56.063,-56.296,-56.542,-56.805,-57.086,-57.387,-57.709,-58.058,-58.436,-58.851,-59.310,-59.824,-60.406,-60.723,-61.051,-61.407,-61.794,-62.219,-62.691,-63.220,-63.822,-64.521,-65.355,-65.683,-65.681,-65.679,-65.677,-65.675,-65.673,-65.671,-65.669,-65.666,-65.664,-65.380,-64.650,-64.026,-63.480,-62.995,-62.559,-62.162,-61.799,-61.464,-61.153,-60.861,-60.548,-60.255,-59.982,-59.724,-59.481,-59.251,-59.032,-58.824,-58.625,-58.435,-58.292,-58.167,-58.045,-57.927,-57.812,-57.700,-57.591,-57.484,-57.380,-57.279,-57.236,-57.273,-57.311,-57.349,-57.387,-57.426,-57.465,-57.505,-57.545,-57.585,-57.638,-57.807,-57.983,-58.166,-58.357,-58.557,-58.767,-58.988,-59.220,-59.465,-59.725,-60.003,-60.300,-60.619,-60.964,-61.338,-61.748,-62.200,-62.705,-63.276,-63.934,-64.463,-64.780,-65.122,-65.493,-65.899,-66.346,-66.845,-67.409,-68.058,-68.820,-69.363,-68.321,-67.481,-66.778,-66.172,-65.641,-65.168,-64.741,-64.353,-63.996,-63.667,-63.143,-62.646,-62.200,-61.796,-61.426,-61.085,-60.769,-60.474,-60.199,-59.939,-59.758,-59.634,-59.514,-59.398,-59.284,-59.173,-59.065,-58.959,-58.856,-58.756,-58.675,-58.652,-58.629,-58.606,-58.584,-58.561,-58.539,-58.516,-58.494,-58.472,-58.450,-58.470,-58.494,-58.518,-58.543,-58.567,-58.591,-58.616,-58.641,-58.665,-58.690,-58.630,-58.520,-58.412,-58.307,-58.205,-58.105,-58.007,-57.911,-57.818,-57.726,-57.596,-57.382,-57.179,-56.985,-56.799,-56.621,-56.449,-56.285,-56.126,-55.973,-55.825
-57.954,-57.731,-57.518,-57.316,-57.122,-56.937,-56.759,-56.588,-56.424,-56.266,-56.113,-56.066,-56.065,-56.064,-56.063,-56.062,-56.061,-56.061,-56.060,-56.059,-56.058,-56.107,-56.239,-56.376,-56.517,-56.663,-56.814,-56.970,-57.132,-57.301,-57.476,-57.661,-57.882,-58.114,-58.360,-58.621,-58.898,-59.194,-59.512,-59.855,-60.227,-60.634,-60.875,-61.062,-61.257,-61.461,-61.676,-61.901,-62.139,-62.391,-62.658,-62.943,-62.974,-62.688,-62.420,-62.167,-61.928,-61.702,-61.487,-61.282,-61.086,-60.899,-60.679,-60.233,-59.828,-59.458,-59.117,-58.801,-58.506,-58.230,-57.970,-57.726,-57.494,-57.208,-56.927,-56.664,-56.415,-56.180,-55.957,-55.745,-55.542,-55.349,-55.164,-55.011,-54.885,-54.762,-54.643,-54.527,-54.414,-54.304,-54.197,-54.092,-53.989,-53.908,-53.896,-53.884,-53.872,-53.860,-53.849,-53.837,-53.825,-53.813,-53.802,-53.790,-53.845,-53.907,-53.971,-54.036,-54.101,-54.168,-54.235,-54.304,-54.374,-54.445,-54.566,-54.727,-54.895,-55.069,-55.250,-55.439,-55.637,-55.844,-56.062,-56.291,-56.534,-56.795,-57.072,-57.369,-57.687,-58.030,-58.403,-58.811,-59.261,-59.763,-60.331,-60.641,-60.962,-61.308,-61.685,-62.098,-62.554,-63.063,-63.641,-64.307,-65.094,-65.405,-65.411,-65.416,-65.422,-65.427,-65.433,-65.438,-65.444,-65.450,-65.455,-65.181,-64.464,-63.849,-63.310,-62.831,-62.400,-62.007,-61.647,-61.315,-61.006,-60.716,-60.396,-60.098,-59.820,-59.558,-59.311,-59.077,-58.856,-58.645,-58.443,-58.251,-58.105,-57.978,-57.854,-57.734,-57.617,-57.503,-57.392,-57.284,-57.178,-57.075,-57.028,-57.057,-57.086,-57.115,-57.145,-57.175,-57.205,-57.235,-57.265,-57.296,-57.341,-57.506,-57.678,-57.857,-58.044,-58.239,-58.443,-58.657,-58.883,-59.121,-59.373,-59.649,-59.946,-60.266,-60.611,-60.986,-61.396,-61.849,-62.355,-62.927,-63.587,-64.123,-64.454,-64.812,-65.202,-65.630,-66.106,-66.640,-67.250,-67.959,-68.806,-69.464,-68.478,-67.674,-66.996,-66.410,-65.894,-65.432,-65.015,-64.635,-64.285,-63.961,-63.434,-62.933,-62.483,-62.076,-61.704,-61.361,-61.043,-60.747,-60.470,-60.209,-60.026,-59.901,-59.779,-59.661,-59.545,-59.433,-59.324,-59.217,-59.113,-59.011,-58.931,-58.914,-58.897,-58.880,-58.863,-58.846,-58.830,-58.813,-58.796,-58.780,-58.763,-58.778,-58.796,-58.814,-58.831,-58.849,-58.867,-58.885,-58.903,-58.921,-58.939,-58.859,-58.721,-58.588,-58.459,-58.334,-58.212,-58.093,-57.978,-57.865,-57.756,-57.607,-57.374,-57.154,-56.943,-56.743,-56.552,-56.368,-56.192,-56.023,-55.860,-55.703
-57.790,-57.566,-57.353,-57.150,-56.956,-56.770,-56.592,-56.421,-56.256,-56.098,-55.945,-55.899,-55.901,-55.902,-55.904,-55.906,-55.907,-55.909,-55.911,-55.912,-55.914,-55.966,-56.103,-56.244,-56.391,-56.542,-56.699,-56.862,-57.031,-57.207,-57.391,-57.584,-57.805,-58.037,-58.283,-58.544,-58.821,-59.117,-59.435,-59.778,-60.150,-60.557,-60.807,-61.007,-61.217,-61.437,-61.669,-61.915,-62.174,-62.451,-62.746,-63.063,-63.112,-62.824,-62.554,-62.299,-62.059,-61.831,-61.615,-61.409,-61.212,-61.024,-60.801,-60.347,-59.936,-59.560,-59.215,-58.895,-58.596,-58.317,-58.055,-57.808,-57.574,-57.286,-57.003,-56.737,-56.487,-56.250,-56.026,-55.813,-55.609,-55.415,-55.229,-55.074,-54.946,-54.822,-54.701,-54.583,-54.469,-54.357,-54.248,-54.142,-54.039,-53.956,-53.946,-53.936,-53.925,-53.915,-53.905,-53.895,-53.884,-53.874,-53.864,-53.854,-53.905,-53.963,-54.023,-54.083,-54.144,-54.206,-54.268,-54.332,-54.397,-54.462,-54.581,-54.740,-54.906,-55.078,-55.258,-55.445,-55.640,-55.845,-56.060,-56.286,-56.526,-56.784,-57.058,-57.351,-57.664,-58.003,-58.369,-58.770,-59.211,-59.703,-60.257,-60.560,-60.874,-61.212,-61.579,-61.980,-62.421,-62.913,-63.467,-64.102,-64.847,-65.144,-65.156,-65.169,-65.181,-65.193,-65.206,-65.218,-65.231,-65.243,-65.256,-64.991,-64.286,-63.680,-63.147,-62.673,-62.246,-61.857,-61.500,-61.170,-60.864,-60.575,-60.250,-59.947,-59.664,-59.398,-59.147,-58.911,-58.686,-58.472,-58.269,-58.075,-57.926,-57.797,-57.671,-57.549,-57.430,-57.314,-57.202,-57.092,-56.985,-56.880,-56.829,-56.850,-56.872,-56.894,-56.915,-56.937,-56.959,-56.981,-57.003,-57.025,-57.062,-57.224,-57.393,-57.568,-57.751,-57.942,-58.142,-58.351,-58.571,-58.802,-59.047,-59.322,-59.620,-59.939,-60.285,-60.660,-61.071,-61.524,-62.031,-62.604,-63.265,-63.808,-64.150,-64.522,-64.929,-65.378,-65.878,-66.444,-67.096,-67.862,-68.792,-69.568,-68.640,-67.876,-67.227,-66.662,-66.162,-65.714,-65.308,-64.936,-64.594,-64.277,-63.745,-63.239,-62.786,-62.375,-62.000,-61.655,-61.335,-61.037,-60.759,-60.497,-60.312,-60.185,-60.061,-59.941,-59.824,-59.710,-59.599,-59.491,-59.385,-59.282,-59.203,-59.192,-59.182,-59.172,-59.162,-59.151,-59.141,-59.131,-59.121,-59.111,-59.101,-59.110,-59.120,-59.130,-59.141,-59.151,-59.161,-59.172,-59.182,-59.193,-59.203,-59.100,-58.932,-58.771,-58.616,-58.466,-58.321,-58.181,-58.045,-57.913,-57.785,-57.618,-57.366,-57.128,-56.903,-56.688,-56.484,-56.289,-56.102,-55.923,-55.751,-55.586
-57.632,-57.407,-57.194,-56.990,-56.796,-56.609,-56.431,-56.260,-56.095,-55.936,-55.783,-55.739,-55.743,-55.747,-55.751,-55.755,-55.758,-55.762,-55.766,-55.770,-55.774,-55.829,-55.971,-56.117,-56.268,-56.425,-56.588,-56.757,-56.933,-57.116,-57.307,-57.508,-57.729,-57.962,-58.207,-58.468,-58.745,-59.041,-59.359,-59.702,-60.074,-60.482,-60.741,-60.953,-61.177,-61.413,-61.663,-61.928,-62.210,-62.511,-62.836,-63.186,-63.255,-62.964,-62.692,-62.436,-62.194,-61.964,-61.747,-61.539,-61.341,-61.152,-60.927,-60.465,-60.047,-59.666,-59.315,-58.991,-58.689,-58.407,-58.142,-57.892,-57.656,-57.365,-57.080,-56.812,-56.560,-56.322,-56.096,-55.882,-55.677,-55.482,-55.295,-55.138,-55.008,-54.882,-54.760,-54.640,-54.524,-54.411,-54.301,-54.194,-54.089,-54.005,-53.997,-53.988,-53.979,-53.970,-53.962,-53.953,-53.944,-53.936,-53.927,-53.918,-53.966,-54.020,-54.075,-54.130,-54.187,-54.244,-54.302,-54.360,-54.420,-54.480,-54.595,-54.753,-54.917,-55.088,-55.265,-55.450,-55.644,-55.846,-56.058,-56.281,-56.518,-56.773,-57.044,-57.333,-57.642,-57.975,-58.336,-58.730,-59.163,-59.644,-60.184,-60.481,-60.788,-61.118,-61.475,-61.865,-62.292,-62.767,-63.299,-63.907,-64.613,-64.898,-64.916,-64.934,-64.953,-64.971,-64.990,-65.008,-65.027,-65.046,-65.065,-64.809,-64.115,-63.516,-62.990,-62.521,-62.098,-61.712,-61.358,-61.030,-60.726,-60.439,-60.108,-59.800,-59.513,-59.243,-58.990,-58.750,-58.523,-58.307,-58.101,-57.905,-57.755,-57.623,-57.495,-57.372,-57.251,-57.134,-57.020,-56.908,-56.800,-56.694,-56.639,-56.654,-56.668,-56.683,-56.697,-56.712,-56.726,-56.741,-56.756,-56.771,-56.800,-56.960,-57.125,-57.298,-57.477,-57.664,-57.860,-58.064,-58.279,-58.505,-58.744,-59.017,-59.315,-59.636,-59.981,-60.357,-60.768,-61.222,-61.729,-62.304,-62.966,-63.514,-63.867,-64.251,-64.672,-65.139,-65.662,-66.257,-66.947,-67.767,-68.778,-69.673,-68.809,-68.088,-67.470,-66.929,-66.448,-66.015,-65.621,-65.260,-64.927,-64.618,-64.081,-63.569,-63.111,-62.697,-62.319,-61.971,-61.649,-61.349,-61.069,-60.805,-60.619,-60.489,-60.363,-60.241,-60.121,-60.006,-59.893,-59.783,-59.675,-59.571,-59.492,-59.490,-59.487,-59.485,-59.482,-59.480,-59.477,-59.475,-59.472,-59.470,-59.467,-59.469,-59.470,-59.472,-59.474,-59.475,-59.477,-59.479,-59.481,-59.482,-59.484,-59.355,-59.154,-58.963,-58.779,-58.603,-58.433,-58.270,-58.113,-57.961,-57.815,-57.629,-57.358,-57.103,-56.862,-56.634,-56.417,-56.211,-56.013,-55.825,-55.644,-55.471
-57.479,-57.254,-57.040,-56.836,-56.641,-56.455,-56.276,-56.104,-55.939,-55.780,-55.626,-55.584,-55.590,-55.596,-55.602,-55.608,-55.615,-55.621,-55.627,-55.633,-55.639,-55.697,-55.842,-55.993,-56.149,-56.311,-56.479,-56.654,-56.836,-57.026,-57.225,-57.434,-57.655,-57.887,-58.133,-58.394,-58.671,-58.967,-59.285,-59.628,-60.000,-60.407,-60.675,-60.900,-61.138,-61.390,-61.657,-61.941,-62.246,-62.573,-62.927,-63.313,-63.403,-63.110,-62.835,-62.577,-62.333,-62.102,-61.883,-61.674,-61.475,-61.284,-61.057,-60.586,-60.161,-59.773,-59.418,-59.089,-58.783,-58.498,-58.230,-57.978,-57.739,-57.446,-57.159,-56.889,-56.635,-56.395,-56.168,-55.952,-55.746,-55.549,-55.361,-55.204,-55.072,-54.943,-54.819,-54.698,-54.580,-54.466,-54.354,-54.245,-54.139,-54.055,-54.048,-54.041,-54.034,-54.027,-54.019,-54.012,-54.005,-53.998,-53.991,-53.984,-54.027,-54.077,-54.128,-54.179,-54.230,-54.282,-54.335,-54.389,-54.443,-54.498,-54.610,-54.766,-54.929,-55.098,-55.273,-55.456,-55.647,-55.847,-56.056,-56.277,-56.510,-56.762,-57.030,-57.315,-57.620,-57.948,-58.303,-58.690,-59.115,-59.585,-60.113,-60.404,-60.704,-61.026,-61.374,-61.753,-62.167,-62.626,-63.138,-63.720,-64.391,-64.664,-64.688,-64.712,-64.736,-64.760,-64.784,-64.808,-64.833,-64.857,-64.882,-64.635,-63.950,-63.359,-62.839,-62.374,-61.955,-61.572,-61.220,-60.895,-60.593,-60.307,-59.971,-59.658,-59.367,-59.094,-58.838,-58.595,-58.365,-58.147,-57.940,-57.742,-57.589,-57.456,-57.327,-57.201,-57.079,-56.960,-56.845,-56.732,-56.623,-56.516,-56.457,-56.465,-56.473,-56.481,-56.489,-56.498,-56.506,-56.514,-56.522,-56.530,-56.553,-56.710,-56.873,-57.043,-57.219,-57.403,-57.595,-57.795,-58.006,-58.227,-58.460,-58.733,-59.031,-59.352,-59.698,-60.074,-60.485,-60.940,-61.448,-62.023,-62.686,-63.238,-63.600,-63.995,-64.430,-64.913,-65.456,-66.077,-66.803,-67.674,-68.765,-69.782,-68.984,-68.310,-67.727,-67.213,-66.754,-66.338,-65.959,-65.610,-65.288,-64.987,-64.444,-63.926,-63.462,-63.044,-62.662,-62.311,-61.987,-61.685,-61.402,-61.137,-60.948,-60.816,-60.687,-60.562,-60.441,-60.323,-60.208,-60.096,-59.987,-59.880,-59.803,-59.809,-59.815,-59.822,-59.828,-59.835,-59.841,-59.848,-59.854,-59.861,-59.867,-59.860,-59.851,-59.843,-59.834,-59.826,-59.818,-59.809,-59.801,-59.793,-59.784,-59.626,-59.388,-59.163,-58.948,-58.744,-58.548,-58.361,-58.182,-58.010,-57.845,-57.640,-57.350,-57.078,-56.822,-56.580,-56.351,-56.134,-55.927,-55.729,-55.540,-55.359
-57.331,-57.106,-56.891,-56.687,-56.492,-56.305,-56.126,-55.954,-55.789,-55.629,-55.476,-55.435,-55.443,-55.451,-55.459,-55.467,-55.475,-55.483,-55.492,-55.500,-55.508,-55.569,-55.718,-55.873,-56.033,-56.200,-56.373,-56.553,-56.742,-56.938,-57.145,-57.361,-57.581,-57.814,-58.060,-58.320,-58.598,-58.894,-59.211,-59.554,-59.927,-60.334,-60.610,-60.848,-61.099,-61.366,-61.650,-61.954,-62.282,-62.635,-63.021,-63.443,-63.556,-63.260,-62.983,-62.722,-62.476,-62.244,-62.023,-61.813,-61.612,-61.421,-61.191,-60.710,-60.277,-59.884,-59.523,-59.189,-58.880,-58.591,-58.320,-58.065,-57.824,-57.528,-57.238,-56.967,-56.711,-56.469,-56.240,-56.023,-55.816,-55.618,-55.429,-55.270,-55.136,-55.006,-54.879,-54.757,-54.637,-54.521,-54.408,-54.298,-54.190,-54.106,-54.100,-54.095,-54.089,-54.083,-54.078,-54.072,-54.067,-54.061,-54.056,-54.050,-54.090,-54.135,-54.181,-54.227,-54.274,-54.321,-54.369,-54.417,-54.466,-54.515,-54.624,-54.779,-54.940,-55.107,-55.281,-55.462,-55.651,-55.848,-56.055,-56.272,-56.502,-56.751,-57.016,-57.297,-57.598,-57.921,-58.271,-58.651,-59.067,-59.528,-60.043,-60.328,-60.621,-60.936,-61.275,-61.643,-62.046,-62.489,-62.983,-63.540,-64.180,-64.443,-64.471,-64.500,-64.529,-64.558,-64.587,-64.617,-64.647,-64.677,-64.707,-64.467,-63.792,-63.207,-62.692,-62.232,-61.816,-61.436,-61.087,-60.764,-60.463,-60.179,-59.838,-59.521,-59.226,-58.950,-58.691,-58.446,-58.214,-57.994,-57.784,-57.584,-57.430,-57.295,-57.164,-57.037,-56.914,-56.794,-56.677,-56.563,-56.452,-56.344,-56.283,-56.285,-56.287,-56.289,-56.291,-56.293,-56.296,-56.298,-56.300,-56.302,-56.320,-56.475,-56.635,-56.802,-56.976,-57.157,-57.345,-57.542,-57.749,-57.966,-58.194,-58.466,-58.765,-59.085,-59.431,-59.808,-60.219,-60.675,-61.183,-61.759,-62.423,-62.979,-63.349,-63.754,-64.200,-64.698,-65.259,-65.905,-66.663,-67.583,-68.751,-69.893,-69.167,-68.545,-68.001,-67.518,-67.083,-66.688,-66.326,-65.991,-65.681,-65.391,-64.841,-64.315,-63.845,-63.421,-63.035,-62.681,-62.353,-62.048,-61.764,-61.496,-61.305,-61.169,-61.038,-60.910,-60.786,-60.665,-60.548,-60.433,-60.322,-60.213,-60.137,-60.154,-60.171,-60.187,-60.204,-60.222,-60.239,-60.256,-60.273,-60.290,-60.308,-60.290,-60.269,-60.248,-60.228,-60.207,-60.187,-60.167,-60.147,-60.127,-60.107,-59.916,-59.636,-59.372,-59.124,-58.889,-58.667,-58.455,-58.253,-58.060,-57.875,-57.651,-57.342,-57.053,-56.782,-56.527,-56.286,-56.058,-55.842,-55.635,-55.438,-55.250
-57.189,-56.963,-56.748,-56.543,-56.348,-56.161,-55.981,-55.809,-55.644,-55.484,-55.330,-55.290,-55.300,-55.310,-55.320,-55.330,-55.340,-55.350,-55.361,-55.371,-55.381,-55.444,-55.597,-55.756,-55.920,-56.091,-56.269,-56.455,-56.649,-56.852,-57.065,-57.289,-57.509,-57.742,-57.988,-58.248,-58.526,-58.822,-59.139,-59.482,-59.855,-60.262,-60.546,-60.796,-61.060,-61.342,-61.644,-61.968,-62.318,-62.699,-63.116,-63.578,-63.715,-63.415,-63.136,-62.873,-62.625,-62.390,-62.168,-61.956,-61.754,-61.562,-61.330,-60.839,-60.397,-59.997,-59.630,-59.292,-58.979,-58.686,-58.412,-58.154,-57.911,-57.612,-57.320,-57.046,-56.788,-56.545,-56.314,-56.095,-55.887,-55.688,-55.498,-55.337,-55.201,-55.069,-54.940,-54.816,-54.695,-54.577,-54.462,-54.351,-54.242,-54.157,-54.153,-54.149,-54.145,-54.141,-54.137,-54.133,-54.130,-54.126,-54.122,-54.118,-54.154,-54.194,-54.235,-54.277,-54.318,-54.360,-54.403,-54.446,-54.489,-54.533,-54.639,-54.793,-54.952,-55.117,-55.289,-55.468,-55.654,-55.849,-56.053,-56.267,-56.494,-56.741,-57.002,-57.279,-57.576,-57.895,-58.238,-58.612,-59.020,-59.471,-59.974,-60.253,-60.540,-60.847,-61.179,-61.537,-61.927,-62.357,-62.833,-63.368,-63.979,-64.232,-64.265,-64.298,-64.332,-64.366,-64.400,-64.434,-64.468,-64.503,-64.538,-64.305,-63.639,-63.061,-62.551,-62.094,-61.682,-61.305,-60.958,-60.636,-60.337,-60.054,-59.709,-59.388,-59.090,-58.811,-58.548,-58.301,-58.067,-57.845,-57.634,-57.432,-57.277,-57.140,-57.008,-56.879,-56.754,-56.633,-56.515,-56.400,-56.288,-56.179,-56.115,-56.112,-56.108,-56.105,-56.102,-56.098,-56.095,-56.092,-56.089,-56.085,-56.098,-56.251,-56.410,-56.574,-56.745,-56.923,-57.109,-57.303,-57.506,-57.719,-57.944,-58.215,-58.513,-58.834,-59.180,-59.557,-59.969,-60.425,-60.934,-61.510,-62.175,-62.735,-63.112,-63.525,-63.982,-64.493,-65.071,-65.739,-66.528,-67.494,-68.737,-70.007,-69.358,-68.793,-68.294,-67.846,-67.440,-67.068,-66.726,-66.409,-66.114,-65.837,-65.278,-64.742,-64.265,-63.835,-63.443,-63.085,-62.753,-62.445,-62.158,-61.888,-61.693,-61.554,-61.419,-61.288,-61.160,-61.037,-60.916,-60.799,-60.686,-60.575,-60.499,-60.528,-60.557,-60.587,-60.616,-60.646,-60.676,-60.706,-60.737,-60.767,-60.798,-60.767,-60.731,-60.696,-60.661,-60.626,-60.591,-60.557,-60.523,-60.489,-60.455,-60.226,-59.898,-59.593,-59.308,-59.040,-58.788,-58.550,-58.324,-58.110,-57.905,-57.662,-57.334,-57.028,-56.743,-56.475,-56.223,-55.984,-55.758,-55.543,-55.339,-55.143
-57.050,-56.824,-56.609,-56.404,-56.208,-56.021,-55.841,-55.669,-55.503,-55.343,-55.189,-55.150,-55.162,-55.174,-55.186,-55.198,-55.210,-55.221,-55.233,-55.245,-55.257,-55.323,-55.479,-55.641,-55.810,-55.985,-56.168,-56.359,-56.559,-56.768,-56.988,-57.218,-57.439,-57.671,-57.917,-58.178,-58.455,-58.751,-59.069,-59.411,-59.784,-60.191,-60.483,-60.744,-61.022,-61.319,-61.637,-61.981,-62.355,-62.763,-63.214,-63.717,-63.879,-63.577,-63.294,-63.029,-62.779,-62.542,-62.318,-62.105,-61.901,-61.707,-61.472,-60.971,-60.521,-60.113,-59.741,-59.398,-59.080,-58.783,-58.506,-58.245,-57.999,-57.698,-57.403,-57.126,-56.866,-56.621,-56.389,-56.169,-55.959,-55.759,-55.568,-55.405,-55.267,-55.133,-55.002,-54.876,-54.753,-54.634,-54.518,-54.404,-54.294,-54.208,-54.206,-54.204,-54.202,-54.200,-54.197,-54.195,-54.193,-54.191,-54.189,-54.187,-54.218,-54.254,-54.290,-54.326,-54.363,-54.400,-54.437,-54.475,-54.513,-54.551,-54.654,-54.806,-54.963,-55.127,-55.296,-55.473,-55.657,-55.850,-56.051,-56.262,-56.487,-56.730,-56.988,-57.262,-57.554,-57.868,-58.206,-58.573,-58.973,-59.415,-59.906,-60.179,-60.460,-60.761,-61.084,-61.433,-61.812,-62.228,-62.688,-63.203,-63.786,-64.031,-64.068,-64.106,-64.143,-64.181,-64.219,-64.258,-64.297,-64.336,-64.376,-64.150,-63.491,-62.919,-62.414,-61.961,-61.551,-61.177,-60.832,-60.513,-60.215,-59.934,-59.583,-59.259,-58.958,-58.676,-58.411,-58.161,-57.925,-57.701,-57.488,-57.285,-57.128,-56.990,-56.856,-56.727,-56.601,-56.478,-56.359,-56.243,-56.130,-56.020,-55.953,-55.945,-55.937,-55.928,-55.920,-55.912,-55.904,-55.895,-55.887,-55.879,-55.887,-56.038,-56.195,-56.358,-56.526,-56.702,-56.885,-57.077,-57.277,-57.486,-57.707,-57.977,-58.276,-58.597,-58.943,-59.320,-59.733,-60.188,-60.698,-61.275,-61.941,-62.503,-62.887,-63.308,-63.775,-64.297,-64.891,-65.579,-66.397,-67.407,-68.723,-70.124,-69.558,-69.056,-68.607,-68.200,-67.828,-67.485,-67.167,-66.871,-66.594,-66.333,-65.763,-65.215,-64.729,-64.291,-63.894,-63.530,-63.194,-62.882,-62.591,-62.319,-62.120,-61.976,-61.837,-61.701,-61.570,-61.443,-61.319,-61.199,-61.082,-60.968,-60.894,-60.938,-60.982,-61.026,-61.071,-61.117,-61.163,-61.209,-61.256,-61.303,-61.351,-61.303,-61.248,-61.194,-61.141,-61.088,-61.036,-60.985,-60.934,-60.884,-60.834,-60.560,-60.177,-59.825,-59.499,-59.196,-58.913,-58.647,-58.397,-58.160,-57.936,-57.673,-57.326,-57.003,-56.704,-56.423,-56.160,-55.911,-55.676,-55.454,-55.242,-55.039
-56.917,-56.690,-56.474,-56.269,-56.073,-55.885,-55.706,-55.533,-55.367,-55.207,-55.053,-55.015,-55.028,-55.042,-55.055,-55.069,-55.082,-55.096,-55.110,-55.123,-55.137,-55.205,-55.364,-55.530,-55.703,-55.882,-56.069,-56.265,-56.470,-56.685,-56.911,-57.148,-57.369,-57.602,-57.847,-58.108,-58.385,-58.681,-58.999,-59.342,-59.714,-60.121,-60.421,-60.694,-60.984,-61.296,-61.631,-61.995,-62.392,-62.828,-63.314,-63.861,-64.050,-63.745,-63.459,-63.191,-62.938,-62.699,-62.473,-62.258,-62.053,-61.858,-61.620,-61.107,-60.648,-60.233,-59.854,-59.506,-59.183,-58.883,-58.602,-58.338,-58.090,-57.785,-57.487,-57.208,-56.946,-56.699,-56.466,-56.244,-56.033,-55.831,-55.639,-55.475,-55.334,-55.198,-55.065,-54.937,-54.813,-54.691,-54.574,-54.459,-54.347,-54.260,-54.260,-54.260,-54.259,-54.259,-54.258,-54.258,-54.258,-54.257,-54.257,-54.256,-54.284,-54.315,-54.346,-54.377,-54.408,-54.440,-54.472,-54.504,-54.536,-54.569,-54.668,-54.819,-54.975,-55.136,-55.304,-55.479,-55.661,-55.851,-56.049,-56.258,-56.479,-56.719,-56.974,-57.244,-57.533,-57.842,-58.174,-58.535,-58.927,-59.359,-59.839,-60.107,-60.382,-60.676,-60.991,-61.331,-61.700,-62.103,-62.548,-63.043,-63.602,-63.839,-63.880,-63.921,-63.962,-64.004,-64.046,-64.089,-64.132,-64.176,-64.219,-63.999,-63.348,-62.781,-62.281,-61.832,-61.425,-61.053,-60.710,-60.392,-60.096,-59.816,-59.461,-59.134,-58.829,-58.544,-58.277,-58.026,-57.788,-57.562,-57.348,-57.143,-56.985,-56.845,-56.710,-56.579,-56.452,-56.329,-56.208,-56.091,-55.978,-55.867,-55.798,-55.785,-55.772,-55.759,-55.746,-55.733,-55.720,-55.707,-55.695,-55.682,-55.686,-55.836,-55.991,-56.151,-56.318,-56.492,-56.673,-56.861,-57.058,-57.265,-57.482,-57.751,-58.051,-58.372,-58.718,-59.095,-59.508,-59.964,-60.474,-61.052,-61.718,-62.284,-62.673,-63.102,-63.576,-64.110,-64.718,-65.425,-66.270,-67.321,-68.710,-70.245,-69.767,-69.337,-68.945,-68.586,-68.254,-67.946,-67.658,-67.388,-67.134,-66.894,-66.310,-65.747,-65.249,-64.802,-64.397,-64.026,-63.685,-63.368,-63.073,-62.797,-62.593,-62.444,-62.299,-62.159,-62.023,-61.891,-61.764,-61.640,-61.519,-61.401,-61.329,-61.390,-61.453,-61.516,-61.580,-61.645,-61.711,-61.777,-61.845,-61.915,-61.985,-61.915,-61.836,-61.758,-61.682,-61.607,-61.533,-61.460,-61.389,-61.319,-61.250,-60.922,-60.475,-60.070,-59.700,-59.358,-59.042,-58.747,-58.471,-58.211,-57.966,-57.685,-57.317,-56.979,-56.665,-56.372,-56.098,-55.840,-55.596,-55.365,-55.146,-54.938
-56.875,-56.648,-56.432,-56.227,-56.031,-55.843,-55.663,-55.490,-55.324,-55.164,-55.010,-54.974,-54.990,-55.006,-55.022,-55.038,-55.054,-55.070,-55.087,-55.103,-55.119,-55.188,-55.347,-55.511,-55.683,-55.861,-56.047,-56.241,-56.444,-56.657,-56.881,-57.116,-57.334,-57.564,-57.807,-58.065,-58.338,-58.630,-58.943,-59.280,-59.646,-60.045,-60.347,-60.625,-60.923,-61.242,-61.587,-61.961,-62.370,-62.823,-63.328,-63.899,-64.116,-63.830,-63.562,-63.309,-63.070,-62.844,-62.629,-62.424,-62.228,-62.041,-61.809,-61.287,-60.821,-60.400,-60.017,-59.664,-59.338,-59.035,-58.752,-58.486,-58.235,-57.922,-57.615,-57.329,-57.060,-56.806,-56.567,-56.340,-56.125,-55.920,-55.724,-55.557,-55.415,-55.278,-55.145,-55.016,-54.891,-54.769,-54.651,-54.535,-54.423,-54.336,-54.335,-54.335,-54.335,-54.334,-54.334,-54.333,-54.333,-54.333,-54.332,-54.332,-54.359,-54.389,-54.419,-54.450,-54.481,-54.512,-54.544,-54.575,-54.607,-54.639,-54.737,-54.885,-55.038,-55.196,-55.361,-55.532,-55.710,-55.896,-56.090,-56.293,-56.508,-56.738,-56.981,-57.238,-57.512,-57.804,-58.117,-58.455,-58.821,-59.220,-59.661,-59.910,-60.167,-60.439,-60.729,-61.041,-61.376,-61.740,-62.136,-62.573,-63.058,-63.278,-63.337,-63.398,-63.459,-63.521,-63.584,-63.648,-63.713,-63.779,-63.845,-63.670,-63.088,-62.575,-62.116,-61.701,-61.322,-60.974,-60.652,-60.351,-60.071,-59.803,-59.456,-59.134,-58.835,-58.555,-58.292,-58.044,-57.809,-57.586,-57.374,-57.172,-57.011,-56.867,-56.728,-56.593,-56.462,-56.334,-56.211,-56.091,-55.974,-55.860,-55.789,-55.774,-55.759,-55.745,-55.730,-55.715,-55.701,-55.686,-55.672,-55.658,-55.660,-55.804,-55.953,-56.107,-56.267,-56.433,-56.606,-56.786,-56.974,-57.170,-57.376,-57.637,-57.929,-58.242,-58.579,-58.944,-59.343,-59.782,-60.270,-60.821,-61.452,-61.993,-62.381,-62.808,-63.281,-63.811,-64.416,-65.118,-65.957,-66.997,-68.367,-69.896,-69.544,-69.217,-68.914,-68.630,-68.364,-68.113,-67.876,-67.651,-67.437,-67.234,-66.645,-66.074,-65.569,-65.117,-64.708,-64.334,-63.989,-63.670,-63.373,-63.094,-62.889,-62.738,-62.592,-62.450,-62.313,-62.180,-62.051,-61.926,-61.805,-61.686,-61.615,-61.686,-61.758,-61.831,-61.905,-61.980,-62.057,-62.135,-62.215,-62.296,-62.379,-62.302,-62.215,-62.130,-62.047,-61.965,-61.885,-61.806,-61.728,-61.652,-61.577,-61.221,-60.739,-60.305,-59.910,-59.549,-59.215,-58.905,-58.615,-58.344,-58.089,-57.795,-57.413,-57.062,-56.737,-56.434,-56.152,-55.886,-55.636,-55.399,-55.175,-54.962
-56.862,-56.635,-56.419,-56.213,-56.017,-55.829,-55.649,-55.477,-55.310,-55.150,-54.996,-54.962,-54.981,-55.000,-55.018,-55.037,-55.056,-55.075,-55.095,-55.114,-55.133,-55.203,-55.359,-55.522,-55.690,-55.865,-56.048,-56.238,-56.438,-56.647,-56.866,-57.095,-57.311,-57.537,-57.777,-58.030,-58.298,-58.585,-58.891,-59.221,-59.579,-59.968,-60.270,-60.552,-60.855,-61.179,-61.530,-61.912,-62.331,-62.795,-63.314,-63.903,-64.146,-63.888,-63.645,-63.414,-63.196,-62.987,-62.788,-62.598,-62.416,-62.242,-62.018,-61.488,-61.015,-60.589,-60.201,-59.845,-59.516,-59.210,-58.924,-58.656,-58.404,-58.079,-57.761,-57.464,-57.186,-56.925,-56.679,-56.446,-56.225,-56.014,-55.814,-55.645,-55.503,-55.365,-55.232,-55.102,-54.977,-54.855,-54.736,-54.620,-54.508,-54.420,-54.419,-54.418,-54.417,-54.416,-54.415,-54.414,-54.413,-54.412,-54.411,-54.410,-54.438,-54.469,-54.500,-54.532,-54.564,-54.596,-54.629,-54.661,-54.694,-54.728,-54.824,-54.969,-55.118,-55.273,-55.434,-55.601,-55.775,-55.956,-56.145,-56.342,-56.549,-56.766,-56.995,-57.236,-57.492,-57.763,-58.053,-58.364,-58.698,-59.060,-59.456,-59.685,-59.920,-60.169,-60.432,-60.713,-61.013,-61.335,-61.683,-62.061,-62.476,-62.679,-62.757,-62.836,-62.917,-63.000,-63.084,-63.170,-63.257,-63.347,-63.438,-63.310,-62.807,-62.355,-61.946,-61.573,-61.229,-60.910,-60.613,-60.335,-60.074,-59.824,-59.487,-59.175,-58.883,-58.610,-58.353,-58.110,-57.881,-57.662,-57.455,-57.256,-57.091,-56.942,-56.797,-56.657,-56.521,-56.389,-56.262,-56.137,-56.017,-55.899,-55.825,-55.810,-55.794,-55.779,-55.763,-55.748,-55.733,-55.717,-55.702,-55.687,-55.687,-55.824,-55.966,-56.113,-56.264,-56.421,-56.584,-56.754,-56.930,-57.114,-57.306,-57.558,-57.840,-58.142,-58.466,-58.816,-59.198,-59.616,-60.078,-60.596,-61.184,-61.697,-62.082,-62.504,-62.972,-63.497,-64.094,-64.786,-65.609,-66.627,-67.957,-69.444,-69.206,-68.980,-68.765,-68.560,-68.365,-68.178,-67.999,-67.826,-67.661,-67.501,-66.912,-66.335,-65.826,-65.370,-64.958,-64.581,-64.234,-63.913,-63.615,-63.335,-63.129,-62.978,-62.832,-62.690,-62.553,-62.420,-62.291,-62.166,-62.044,-61.926,-61.857,-61.934,-62.012,-62.092,-62.173,-62.256,-62.341,-62.427,-62.515,-62.604,-62.696,-62.619,-62.531,-62.445,-62.361,-62.278,-62.197,-62.118,-62.040,-61.963,-61.887,-61.510,-61.000,-60.544,-60.131,-59.755,-59.408,-59.087,-58.788,-58.508,-58.245,-57.942,-57.545,-57.181,-56.846,-56.534,-56.244,-55.971,-55.715,-55.473,-55.244,-55.026
-56.849,-56.622,-56.406,-56.200,-56.004,-55.816,-55.636,-55.463,-55.297,-55.137,-54.982,-54.950,-54.972,-54.993,-55.015,-55.037,-55.059,-55.081,-55.103,-55.125,-55.147,-55.218,-55.372,-55.532,-55.697,-55.870,-56.049,-56.236,-56.431,-56.636,-56.851,-57.075,-57.287,-57.511,-57.746,-57.995,-58.259,-58.540,-58.841,-59.164,-59.512,-59.892,-60.194,-60.481,-60.788,-61.118,-61.475,-61.865,-62.292,-62.767,-63.300,-63.907,-64.176,-63.947,-63.730,-63.522,-63.325,-63.135,-62.954,-62.780,-62.613,-62.452,-62.238,-61.698,-61.219,-60.787,-60.394,-60.034,-59.701,-59.392,-59.104,-58.833,-58.579,-58.242,-57.911,-57.604,-57.317,-57.047,-56.794,-56.554,-56.327,-56.111,-55.906,-55.734,-55.592,-55.454,-55.320,-55.190,-55.064,-54.942,-54.823,-54.707,-54.594,-54.506,-54.504,-54.503,-54.501,-54.499,-54.498,-54.496,-54.494,-54.493,-54.491,-54.489,-54.518,-54.550,-54.583,-54.616,-54.649,-54.682,-54.715,-54.749,-54.783,-54.818,-54.913,-55.054,-55.201,-55.352,-55.509,-55.672,-55.841,-56.016,-56.200,-56.391,-56.590,-56.794,-57.008,-57.234,-57.471,-57.723,-57.990,-58.274,-58.579,-58.906,-59.260,-59.471,-59.687,-59.914,-60.154,-60.408,-60.677,-60.965,-61.272,-61.604,-61.962,-62.152,-62.245,-62.339,-62.436,-62.535,-62.636,-62.739,-62.845,-62.954,-63.065,-62.979,-62.543,-62.146,-61.783,-61.448,-61.137,-60.847,-60.575,-60.319,-60.077,-59.844,-59.518,-59.215,-58.932,-58.666,-58.415,-58.178,-57.954,-57.740,-57.536,-57.342,-57.173,-57.018,-56.867,-56.722,-56.581,-56.445,-56.313,-56.185,-56.060,-55.939,-55.863,-55.846,-55.830,-55.813,-55.797,-55.781,-55.764,-55.748,-55.732,-55.716,-55.715,-55.845,-55.980,-56.118,-56.261,-56.410,-56.563,-56.722,-56.887,-57.058,-57.237,-57.480,-57.753,-58.044,-58.356,-58.693,-59.058,-59.456,-59.895,-60.382,-60.932,-61.419,-61.802,-62.221,-62.684,-63.204,-63.794,-64.477,-65.288,-66.285,-67.583,-69.034,-68.892,-68.754,-68.621,-68.491,-68.366,-68.243,-68.125,-68.009,-67.896,-67.787,-67.197,-66.613,-66.098,-65.639,-65.223,-64.843,-64.494,-64.171,-63.871,-63.590,-63.383,-63.232,-63.086,-62.944,-62.807,-62.674,-62.545,-62.420,-62.298,-62.180,-62.112,-62.196,-62.282,-62.370,-62.459,-62.550,-62.644,-62.739,-62.836,-62.936,-63.038,-62.961,-62.872,-62.785,-62.700,-62.616,-62.534,-62.454,-62.375,-62.297,-62.221,-61.819,-61.278,-60.797,-60.364,-59.971,-59.610,-59.277,-58.967,-58.678,-58.407,-58.094,-57.681,-57.304,-56.958,-56.637,-56.338,-56.058,-55.796,-55.548,-55.314,-55.091
-56.836,-56.608,-56.392,-56.187,-55.990,-55.803,-55.622,-55.450,-55.283,-55.123,-54.969,-54.938,-54.963,-54.987,-55.011,-55.036,-55.061,-55.086,-55.111,-55.136,-55.162,-55.233,-55.385,-55.542,-55.705,-55.874,-56.050,-56.233,-56.425,-56.625,-56.835,-57.055,-57.264,-57.484,-57.716,-57.961,-58.220,-58.496,-58.790,-59.106,-59.447,-59.817,-60.120,-60.410,-60.721,-61.057,-61.420,-61.817,-62.254,-62.739,-63.286,-63.912,-64.207,-64.007,-63.816,-63.633,-63.458,-63.289,-63.126,-62.970,-62.819,-62.673,-62.469,-61.920,-61.432,-60.994,-60.596,-60.231,-59.895,-59.582,-59.291,-59.018,-58.761,-58.411,-58.067,-57.748,-57.451,-57.173,-56.912,-56.665,-56.432,-56.210,-56.000,-55.826,-55.683,-55.544,-55.410,-55.280,-55.153,-55.031,-54.911,-54.795,-54.682,-54.594,-54.591,-54.589,-54.587,-54.584,-54.582,-54.580,-54.577,-54.575,-54.573,-54.570,-54.600,-54.633,-54.667,-54.701,-54.735,-54.769,-54.804,-54.839,-54.874,-54.910,-55.004,-55.142,-55.284,-55.432,-55.585,-55.743,-55.907,-56.078,-56.256,-56.441,-56.632,-56.822,-57.022,-57.231,-57.451,-57.683,-57.927,-58.187,-58.462,-58.757,-59.073,-59.267,-59.466,-59.674,-59.893,-60.123,-60.366,-60.624,-60.897,-61.190,-61.503,-61.683,-61.787,-61.893,-62.002,-62.114,-62.229,-62.347,-62.469,-62.593,-62.722,-62.670,-62.294,-61.947,-61.626,-61.327,-61.048,-60.785,-60.537,-60.303,-60.080,-59.865,-59.550,-59.256,-58.981,-58.723,-58.478,-58.247,-58.028,-57.819,-57.620,-57.429,-57.257,-57.095,-56.939,-56.788,-56.642,-56.501,-56.365,-56.232,-56.104,-55.979,-55.900,-55.883,-55.865,-55.848,-55.831,-55.814,-55.797,-55.779,-55.762,-55.746,-55.743,-55.866,-55.993,-56.124,-56.259,-56.398,-56.541,-56.690,-56.844,-57.003,-57.169,-57.403,-57.667,-57.948,-58.249,-58.573,-58.922,-59.302,-59.718,-60.179,-60.694,-61.159,-61.538,-61.954,-62.414,-62.929,-63.513,-64.188,-64.988,-65.969,-67.238,-68.659,-68.599,-68.540,-68.481,-68.423,-68.366,-68.310,-68.254,-68.200,-68.145,-68.092,-67.501,-66.910,-66.389,-65.925,-65.505,-65.122,-64.771,-64.446,-64.143,-63.860,-63.653,-63.502,-63.355,-63.214,-63.076,-62.944,-62.815,-62.689,-62.568,-62.449,-62.383,-62.476,-62.570,-62.667,-62.765,-62.866,-62.970,-63.075,-63.184,-63.295,-63.410,-63.332,-63.242,-63.154,-63.068,-62.983,-62.900,-62.818,-62.738,-62.660,-62.582,-62.153,-61.576,-61.066,-60.611,-60.198,-59.822,-59.475,-59.154,-58.855,-58.576,-58.251,-57.822,-57.431,-57.073,-56.742,-56.434,-56.147,-55.878,-55.624,-55.385,-55.158
-56.823,-56.595,-56.379,-56.174,-55.977,-55.789,-55.609,-55.436,-55.270,-55.109,-54.955,-54.927,-54.954,-54.981,-55.008,-55.036,-55.063,-55.091,-55.119,-55.147,-55.176,-55.249,-55.398,-55.552,-55.712,-55.878,-56.051,-56.231,-56.419,-56.615,-56.820,-57.035,-57.241,-57.458,-57.686,-57.926,-58.181,-58.452,-58.741,-59.050,-59.383,-59.744,-60.046,-60.341,-60.656,-60.997,-61.366,-61.770,-62.216,-62.712,-63.272,-63.916,-64.238,-64.068,-63.904,-63.747,-63.595,-63.448,-63.306,-63.168,-63.035,-62.906,-62.714,-62.153,-61.657,-61.211,-60.807,-60.438,-60.097,-59.781,-59.487,-59.211,-58.952,-58.588,-58.229,-57.898,-57.590,-57.302,-57.033,-56.779,-56.539,-56.312,-56.096,-55.919,-55.776,-55.637,-55.502,-55.371,-55.245,-55.121,-55.002,-54.885,-54.772,-54.683,-54.680,-54.677,-54.674,-54.671,-54.668,-54.665,-54.662,-54.659,-54.656,-54.653,-54.683,-54.718,-54.752,-54.787,-54.823,-54.858,-54.894,-54.931,-54.967,-55.004,-55.096,-55.231,-55.370,-55.513,-55.662,-55.816,-55.975,-56.140,-56.312,-56.491,-56.674,-56.851,-57.036,-57.229,-57.431,-57.643,-57.866,-58.101,-58.349,-58.613,-58.893,-59.073,-59.256,-59.446,-59.646,-59.856,-60.076,-60.307,-60.552,-60.812,-61.087,-61.259,-61.373,-61.489,-61.608,-61.731,-61.858,-61.988,-62.122,-62.261,-62.404,-62.383,-62.058,-61.756,-61.474,-61.209,-60.960,-60.724,-60.500,-60.287,-60.084,-59.885,-59.582,-59.298,-59.031,-58.780,-58.543,-58.318,-58.104,-57.900,-57.705,-57.518,-57.342,-57.174,-57.011,-56.855,-56.704,-56.558,-56.417,-56.281,-56.148,-56.020,-55.938,-55.920,-55.901,-55.883,-55.865,-55.847,-55.829,-55.811,-55.793,-55.775,-55.771,-55.887,-56.007,-56.129,-56.256,-56.386,-56.520,-56.658,-56.801,-56.949,-57.102,-57.327,-57.583,-57.855,-58.145,-58.456,-58.790,-59.153,-59.549,-59.984,-60.468,-60.913,-61.290,-61.703,-62.160,-62.671,-63.250,-63.918,-64.708,-65.674,-66.919,-68.315,-68.325,-68.336,-68.346,-68.357,-68.367,-68.378,-68.388,-68.399,-68.410,-68.420,-67.828,-67.228,-66.701,-66.231,-65.807,-65.421,-65.066,-64.738,-64.433,-64.148,-63.941,-63.789,-63.643,-63.501,-63.364,-63.231,-63.102,-62.977,-62.855,-62.736,-62.673,-62.775,-62.879,-62.985,-63.095,-63.207,-63.322,-63.440,-63.562,-63.687,-63.816,-63.738,-63.646,-63.557,-63.469,-63.383,-63.299,-63.216,-63.135,-63.055,-62.977,-62.514,-61.895,-61.353,-60.872,-60.439,-60.045,-59.683,-59.350,-59.040,-58.751,-58.414,-57.967,-57.562,-57.191,-56.850,-56.533,-56.238,-55.962,-55.702,-55.457,-55.225
-56.810,-56.582,-56.366,-56.160,-55.964,-55.776,-55.596,-55.423,-55.256,-55.096,-54.941,-54.915,-54.945,-54.974,-55.005,-55.035,-55.066,-55.096,-55.127,-55.158,-55.190,-55.264,-55.410,-55.562,-55.719,-55.883,-56.052,-56.228,-56.412,-56.604,-56.805,-57.014,-57.218,-57.431,-57.656,-57.893,-58.143,-58.409,-58.692,-58.994,-59.320,-59.672,-59.974,-60.272,-60.592,-60.938,-61.313,-61.724,-62.178,-62.684,-63.258,-63.920,-64.269,-64.130,-63.995,-63.864,-63.737,-63.613,-63.493,-63.376,-63.262,-63.152,-62.973,-62.400,-61.893,-61.440,-61.030,-60.655,-60.309,-59.990,-59.692,-59.413,-59.151,-58.771,-58.397,-58.052,-57.733,-57.436,-57.157,-56.896,-56.649,-56.416,-56.194,-56.015,-55.870,-55.731,-55.596,-55.465,-55.338,-55.214,-55.094,-54.977,-54.863,-54.774,-54.771,-54.767,-54.763,-54.759,-54.756,-54.752,-54.748,-54.744,-54.741,-54.737,-54.768,-54.804,-54.840,-54.876,-54.913,-54.949,-54.987,-55.024,-55.062,-55.100,-55.191,-55.322,-55.457,-55.596,-55.740,-55.889,-56.044,-56.204,-56.370,-56.543,-56.716,-56.880,-57.050,-57.227,-57.411,-57.604,-57.805,-58.017,-58.239,-58.473,-58.721,-58.886,-59.055,-59.230,-59.413,-59.604,-59.803,-60.013,-60.232,-60.464,-60.708,-60.874,-60.995,-61.119,-61.247,-61.379,-61.515,-61.656,-61.801,-61.952,-62.107,-62.113,-61.835,-61.574,-61.328,-61.095,-60.874,-60.663,-60.462,-60.271,-60.087,-59.906,-59.614,-59.339,-59.082,-58.838,-58.608,-58.389,-58.180,-57.982,-57.791,-57.609,-57.429,-57.254,-57.085,-56.923,-56.767,-56.616,-56.470,-56.329,-56.193,-56.060,-55.976,-55.957,-55.938,-55.919,-55.899,-55.880,-55.861,-55.843,-55.824,-55.805,-55.800,-55.909,-56.020,-56.135,-56.253,-56.374,-56.499,-56.627,-56.759,-56.896,-57.037,-57.253,-57.501,-57.763,-58.043,-58.342,-58.663,-59.009,-59.386,-59.798,-60.254,-60.680,-61.055,-61.466,-61.920,-62.427,-63.002,-63.663,-64.445,-65.398,-66.621,-67.995,-68.067,-68.140,-68.215,-68.291,-68.368,-68.446,-68.526,-68.608,-68.691,-68.775,-68.182,-67.572,-67.037,-66.561,-66.132,-65.741,-65.383,-65.052,-64.745,-64.457,-64.249,-64.097,-63.951,-63.809,-63.672,-63.539,-63.410,-63.284,-63.163,-63.044,-62.983,-63.095,-63.211,-63.329,-63.451,-63.576,-63.706,-63.839,-63.976,-64.118,-64.264,-64.186,-64.092,-64.001,-63.912,-63.824,-63.738,-63.654,-63.571,-63.490,-63.410,-62.907,-62.239,-61.660,-61.150,-60.693,-60.279,-59.902,-59.555,-59.233,-58.934,-58.583,-58.117,-57.696,-57.313,-56.960,-56.634,-56.331,-56.047,-55.781,-55.530,-55.293
-56.797,-56.569,-56.353,-56.147,-55.951,-55.762,-55.582,-55.409,-55.243,-55.082,-54.928,-54.903,-54.936,-54.968,-55.001,-55.034,-55.068,-55.101,-55.135,-55.170,-55.204,-55.279,-55.423,-55.572,-55.727,-55.887,-56.053,-56.226,-56.406,-56.594,-56.790,-56.994,-57.195,-57.405,-57.626,-57.859,-58.105,-58.366,-58.643,-58.940,-59.258,-59.601,-59.903,-60.205,-60.529,-60.879,-61.260,-61.678,-62.140,-62.657,-63.245,-63.924,-64.300,-64.192,-64.087,-63.984,-63.883,-63.785,-63.689,-63.595,-63.503,-63.412,-63.249,-62.661,-62.144,-61.682,-61.264,-60.883,-60.533,-60.208,-59.907,-59.625,-59.360,-58.963,-58.572,-58.213,-57.881,-57.573,-57.286,-57.016,-56.762,-56.522,-56.295,-56.112,-55.968,-55.828,-55.692,-55.561,-55.433,-55.309,-55.188,-55.071,-54.957,-54.868,-54.863,-54.859,-54.854,-54.850,-54.845,-54.841,-54.836,-54.832,-54.827,-54.823,-54.855,-54.892,-54.929,-54.966,-55.004,-55.042,-55.081,-55.120,-55.159,-55.198,-55.288,-55.415,-55.546,-55.681,-55.821,-55.965,-56.114,-56.268,-56.428,-56.594,-56.759,-56.909,-57.064,-57.224,-57.391,-57.565,-57.745,-57.934,-58.131,-58.338,-58.555,-58.707,-58.863,-59.024,-59.192,-59.366,-59.547,-59.737,-59.935,-60.142,-60.360,-60.519,-60.647,-60.778,-60.914,-61.054,-61.198,-61.348,-61.503,-61.663,-61.830,-61.858,-61.622,-61.399,-61.186,-60.983,-60.789,-60.604,-60.426,-60.255,-60.090,-59.927,-59.646,-59.382,-59.133,-58.897,-58.674,-58.461,-58.259,-58.065,-57.880,-57.702,-57.518,-57.335,-57.161,-56.993,-56.831,-56.675,-56.524,-56.379,-56.238,-56.102,-56.015,-55.995,-55.974,-55.954,-55.934,-55.914,-55.894,-55.875,-55.855,-55.835,-55.828,-55.930,-56.034,-56.141,-56.250,-56.362,-56.478,-56.596,-56.718,-56.843,-56.972,-57.180,-57.420,-57.674,-57.943,-58.231,-58.539,-58.870,-59.229,-59.619,-60.049,-60.459,-60.832,-61.241,-61.693,-62.197,-62.767,-63.423,-64.196,-65.138,-66.342,-67.698,-67.824,-67.954,-68.088,-68.226,-68.369,-68.516,-68.669,-68.827,-68.992,-69.162,-68.568,-67.945,-67.401,-66.918,-66.483,-66.087,-65.725,-65.390,-65.080,-64.790,-64.580,-64.429,-64.282,-64.140,-64.003,-63.870,-63.741,-63.616,-63.494,-63.375,-63.317,-63.442,-63.570,-63.703,-63.839,-63.980,-64.126,-64.277,-64.433,-64.595,-64.764,-64.685,-64.589,-64.496,-64.404,-64.315,-64.227,-64.141,-64.056,-63.973,-63.892,-63.341,-62.614,-61.991,-61.447,-60.963,-60.528,-60.132,-59.770,-59.435,-59.125,-58.760,-58.273,-57.835,-57.437,-57.073,-56.737,-56.425,-56.134,-55.861,-55.605,-55.363
-56.784,-56.556,-56.340,-56.134,-55.937,-55.749,-55.569,-55.396,-55.229,-55.069,-54.914,-54.891,-54.927,-54.962,-54.998,-55.034,-55.070,-55.107,-55.144,-55.181,-55.219,-55.295,-55.436,-55.583,-55.734,-55.891,-56.054,-56.223,-56.400,-56.583,-56.775,-56.975,-57.172,-57.379,-57.597,-57.826,-58.067,-58.323,-58.595,-58.885,-59.196,-59.531,-59.834,-60.139,-60.467,-60.822,-61.208,-61.633,-62.103,-62.630,-63.231,-63.928,-64.332,-64.256,-64.181,-64.107,-64.035,-63.964,-63.893,-63.825,-63.757,-63.690,-63.543,-62.939,-62.410,-61.937,-61.512,-61.124,-60.768,-60.439,-60.133,-59.847,-59.579,-59.164,-58.754,-58.379,-58.035,-57.715,-57.418,-57.139,-56.878,-56.631,-56.397,-56.212,-56.067,-55.926,-55.790,-55.658,-55.530,-55.406,-55.285,-55.167,-55.053,-54.963,-54.958,-54.952,-54.947,-54.942,-54.936,-54.931,-54.926,-54.921,-54.915,-54.910,-54.944,-54.982,-55.020,-55.059,-55.098,-55.137,-55.177,-55.217,-55.258,-55.299,-55.387,-55.510,-55.637,-55.767,-55.902,-56.041,-56.185,-56.333,-56.487,-56.646,-56.802,-56.938,-57.077,-57.222,-57.371,-57.526,-57.686,-57.853,-58.026,-58.207,-58.395,-58.536,-58.679,-58.827,-58.981,-59.140,-59.305,-59.477,-59.656,-59.842,-60.037,-60.192,-60.325,-60.462,-60.604,-60.751,-60.903,-61.060,-61.223,-61.393,-61.569,-61.618,-61.420,-61.230,-61.048,-60.874,-60.706,-60.545,-60.389,-60.239,-60.093,-59.948,-59.678,-59.424,-59.184,-58.957,-58.741,-58.535,-58.338,-58.150,-57.970,-57.797,-57.608,-57.419,-57.237,-57.063,-56.896,-56.734,-56.579,-56.429,-56.284,-56.143,-56.054,-56.033,-56.011,-55.990,-55.969,-55.948,-55.927,-55.907,-55.886,-55.865,-55.857,-55.951,-56.048,-56.146,-56.247,-56.351,-56.457,-56.565,-56.677,-56.791,-56.908,-57.109,-57.341,-57.586,-57.846,-58.123,-58.418,-58.735,-59.077,-59.448,-59.854,-60.248,-60.621,-61.027,-61.477,-61.977,-62.544,-63.195,-63.962,-64.893,-66.081,-67.419,-67.593,-67.775,-67.964,-68.162,-68.369,-68.587,-68.816,-69.058,-69.315,-69.587,-68.991,-68.354,-67.799,-67.306,-66.864,-66.463,-66.096,-65.757,-65.443,-65.150,-64.939,-64.787,-64.641,-64.499,-64.362,-64.229,-64.100,-63.974,-63.852,-63.734,-63.679,-63.818,-63.963,-64.112,-64.266,-64.426,-64.592,-64.765,-64.945,-65.133,-65.329,-65.249,-65.151,-65.054,-64.960,-64.868,-64.778,-64.689,-64.603,-64.518,-64.434,-63.822,-63.023,-62.349,-61.765,-61.251,-60.791,-60.375,-59.996,-59.647,-59.324,-58.943,-58.434,-57.978,-57.566,-57.189,-56.843,-56.522,-56.223,-55.944,-55.681,-55.433
-56.771,-56.543,-56.327,-56.121,-55.924,-55.736,-55.556,-55.382,-55.216,-55.055,-54.901,-54.880,-54.918,-54.956,-54.994,-55.033,-55.072,-55.112,-55.152,-55.192,-55.233,-55.310,-55.449,-55.593,-55.742,-55.896,-56.055,-56.221,-56.393,-56.573,-56.760,-56.955,-57.150,-57.353,-57.567,-57.793,-58.030,-58.281,-58.548,-58.832,-59.136,-59.462,-59.765,-60.074,-60.405,-60.765,-61.157,-61.588,-62.066,-62.603,-63.217,-63.932,-64.364,-64.320,-64.277,-64.234,-64.192,-64.150,-64.108,-64.067,-64.027,-63.986,-63.859,-63.237,-62.693,-62.209,-61.774,-61.379,-61.017,-60.682,-60.372,-60.082,-59.810,-59.374,-58.944,-58.553,-58.194,-57.862,-57.554,-57.266,-56.997,-56.743,-56.503,-56.314,-56.168,-56.027,-55.891,-55.758,-55.630,-55.505,-55.384,-55.266,-55.151,-55.060,-55.054,-55.048,-55.042,-55.036,-55.030,-55.024,-55.018,-55.012,-55.006,-55.000,-55.034,-55.073,-55.113,-55.153,-55.194,-55.235,-55.276,-55.317,-55.360,-55.402,-55.488,-55.607,-55.730,-55.855,-55.985,-56.119,-56.257,-56.399,-56.547,-56.699,-56.846,-56.967,-57.091,-57.220,-57.352,-57.488,-57.628,-57.773,-57.924,-58.079,-58.241,-58.371,-58.503,-58.639,-58.780,-58.926,-59.076,-59.232,-59.394,-59.562,-59.737,-59.887,-60.025,-60.168,-60.315,-60.468,-60.626,-60.790,-60.961,-61.138,-61.323,-61.391,-61.227,-61.068,-60.915,-60.768,-60.625,-60.487,-60.353,-60.223,-60.097,-59.969,-59.711,-59.467,-59.237,-59.017,-58.809,-58.610,-58.420,-58.237,-58.062,-57.894,-57.701,-57.504,-57.315,-57.135,-56.961,-56.795,-56.634,-56.479,-56.330,-56.185,-56.093,-56.071,-56.049,-56.027,-56.004,-55.983,-55.961,-55.939,-55.917,-55.896,-55.886,-55.973,-56.061,-56.152,-56.244,-56.339,-56.436,-56.535,-56.636,-56.739,-56.845,-57.038,-57.263,-57.500,-57.751,-58.017,-58.301,-58.604,-58.930,-59.283,-59.667,-60.048,-60.419,-60.824,-61.271,-61.769,-62.332,-62.979,-63.739,-64.661,-65.834,-67.158,-67.375,-67.603,-67.844,-68.099,-68.370,-68.659,-68.969,-69.303,-69.664,-70.058,-69.459,-68.805,-68.236,-67.733,-67.283,-66.875,-66.502,-66.158,-65.840,-65.543,-65.330,-65.179,-65.032,-64.890,-64.753,-64.620,-64.490,-64.365,-64.243,-64.124,-64.074,-64.231,-64.394,-64.563,-64.739,-64.922,-65.114,-65.315,-65.525,-65.746,-65.978,-65.897,-65.795,-65.695,-65.598,-65.502,-65.409,-65.317,-65.228,-65.140,-65.054,-64.363,-63.475,-62.739,-62.109,-61.559,-61.071,-60.633,-60.234,-59.870,-59.533,-59.135,-58.602,-58.127,-57.699,-57.309,-56.951,-56.621,-56.314,-56.027,-55.758,-55.505
-56.758,-56.530,-56.314,-56.108,-55.911,-55.723,-55.542,-55.369,-55.202,-55.042,-54.887,-54.868,-54.909,-54.950,-54.991,-55.033,-55.075,-55.117,-55.160,-55.204,-55.247,-55.325,-55.462,-55.603,-55.749,-55.900,-56.056,-56.218,-56.387,-56.562,-56.745,-56.935,-57.127,-57.328,-57.538,-57.760,-57.993,-58.239,-58.501,-58.779,-59.076,-59.395,-59.698,-60.009,-60.345,-60.709,-61.106,-61.543,-62.029,-62.577,-63.203,-63.936,-64.396,-64.385,-64.375,-64.365,-64.355,-64.345,-64.335,-64.325,-64.314,-64.304,-64.199,-63.556,-62.995,-62.499,-62.054,-61.650,-61.281,-60.940,-60.624,-60.330,-60.055,-59.595,-59.143,-58.733,-58.359,-58.014,-57.695,-57.397,-57.119,-56.858,-56.611,-56.419,-56.272,-56.131,-55.994,-55.861,-55.732,-55.606,-55.485,-55.366,-55.251,-55.160,-55.153,-55.146,-55.139,-55.132,-55.125,-55.118,-55.111,-55.105,-55.098,-55.091,-55.126,-55.167,-55.208,-55.250,-55.292,-55.334,-55.377,-55.420,-55.463,-55.507,-55.592,-55.706,-55.824,-55.945,-56.070,-56.198,-56.330,-56.467,-56.607,-56.753,-56.890,-56.996,-57.105,-57.217,-57.332,-57.450,-57.571,-57.695,-57.824,-57.956,-58.092,-58.211,-58.333,-58.459,-58.588,-58.721,-58.858,-59.000,-59.147,-59.299,-59.456,-59.602,-59.745,-59.892,-60.044,-60.202,-60.366,-60.536,-60.713,-60.898,-61.091,-61.175,-61.041,-60.912,-60.786,-60.664,-60.545,-60.430,-60.317,-60.207,-60.100,-59.990,-59.744,-59.511,-59.289,-59.079,-58.878,-58.686,-58.502,-58.326,-58.157,-57.994,-57.795,-57.590,-57.395,-57.207,-57.028,-56.856,-56.690,-56.530,-56.376,-56.228,-56.133,-56.110,-56.086,-56.063,-56.040,-56.017,-55.994,-55.972,-55.949,-55.927,-55.915,-55.994,-56.075,-56.158,-56.242,-56.327,-56.415,-56.504,-56.595,-56.688,-56.783,-56.969,-57.186,-57.416,-57.658,-57.914,-58.186,-58.477,-58.788,-59.124,-59.488,-59.856,-60.225,-60.629,-61.074,-61.570,-62.130,-62.772,-63.527,-64.441,-65.600,-66.911,-67.166,-67.438,-67.727,-68.037,-68.371,-68.733,-69.127,-69.561,-70.044,-70.586,-69.985,-69.308,-68.723,-68.207,-67.746,-67.329,-66.949,-66.600,-66.276,-65.975,-65.761,-65.609,-65.462,-65.320,-65.183,-65.049,-64.920,-64.795,-64.673,-64.554,-64.508,-64.686,-64.872,-65.066,-65.270,-65.483,-65.707,-65.944,-66.194,-66.460,-66.743,-66.660,-66.553,-66.448,-66.345,-66.245,-66.147,-66.052,-65.958,-65.866,-65.777,-64.981,-63.980,-63.167,-62.483,-61.891,-61.371,-60.907,-60.487,-60.104,-59.753,-59.336,-58.776,-58.280,-57.835,-57.432,-57.062,-56.722,-56.407,-56.112,-55.837,-55.578
-56.762,-56.533,-56.316,-56.109,-55.911,-55.722,-55.541,-55.367,-55.200,-55.039,-54.884,-54.863,-54.902,-54.942,-54.982,-55.022,-55.062,-55.103,-55.145,-55.186,-55.228,-55.305,-55.442,-55.582,-55.728,-55.878,-56.034,-56.196,-56.364,-56.538,-56.720,-56.910,-57.103,-57.305,-57.516,-57.739,-57.974,-58.222,-58.485,-58.765,-59.065,-59.387,-59.692,-60.007,-60.346,-60.715,-61.117,-61.560,-62.054,-62.611,-63.250,-64.000,-64.477,-64.475,-64.473,-64.472,-64.470,-64.468,-64.467,-64.465,-64.464,-64.462,-64.361,-63.696,-63.120,-62.612,-62.157,-61.745,-61.368,-61.022,-60.701,-60.403,-60.124,-59.656,-59.195,-58.779,-58.400,-58.051,-57.728,-57.427,-57.146,-56.882,-56.633,-56.441,-56.297,-56.157,-56.022,-55.891,-55.763,-55.640,-55.519,-55.402,-55.288,-55.199,-55.194,-55.189,-55.184,-55.179,-55.174,-55.168,-55.163,-55.158,-55.153,-55.148,-55.186,-55.230,-55.274,-55.319,-55.363,-55.409,-55.455,-55.501,-55.548,-55.595,-55.678,-55.787,-55.899,-56.013,-56.131,-56.252,-56.377,-56.505,-56.638,-56.774,-56.901,-56.994,-57.089,-57.186,-57.286,-57.388,-57.492,-57.599,-57.708,-57.821,-57.936,-58.044,-58.155,-58.268,-58.385,-58.505,-58.628,-58.754,-58.885,-59.019,-59.158,-59.295,-59.434,-59.577,-59.725,-59.878,-60.037,-60.201,-60.373,-60.551,-60.737,-60.828,-60.729,-60.633,-60.538,-60.446,-60.355,-60.266,-60.179,-60.094,-60.011,-59.923,-59.696,-59.480,-59.274,-59.078,-58.890,-58.710,-58.537,-58.370,-58.210,-58.055,-57.856,-57.647,-57.448,-57.257,-57.075,-56.899,-56.731,-56.569,-56.412,-56.262,-56.164,-56.137,-56.110,-56.084,-56.057,-56.031,-56.005,-55.979,-55.953,-55.927,-55.912,-55.987,-56.063,-56.140,-56.219,-56.299,-56.381,-56.464,-56.549,-56.636,-56.724,-56.904,-57.116,-57.340,-57.575,-57.824,-58.087,-58.368,-58.669,-58.991,-59.340,-59.696,-60.059,-60.454,-60.890,-61.373,-61.918,-62.541,-63.268,-64.141,-65.237,-66.457,-66.718,-66.996,-67.292,-67.611,-67.954,-68.328,-68.736,-69.187,-69.690,-70.259,-69.734,-69.120,-68.582,-68.104,-67.673,-67.281,-66.921,-66.589,-66.280,-65.992,-65.790,-65.649,-65.513,-65.381,-65.253,-65.129,-65.008,-64.890,-64.776,-64.664,-64.627,-64.822,-65.026,-65.241,-65.467,-65.704,-65.956,-66.223,-66.508,-66.813,-67.141,-67.079,-66.989,-66.901,-66.815,-66.731,-66.648,-66.566,-66.487,-66.408,-66.331,-65.468,-64.391,-63.529,-62.810,-62.193,-61.653,-61.173,-60.741,-60.347,-59.987,-59.556,-58.972,-58.457,-57.997,-57.581,-57.201,-56.852,-56.529,-56.228,-55.947,-55.683
-56.787,-56.556,-56.336,-56.127,-55.928,-55.737,-55.554,-55.379,-55.211,-55.048,-54.892,-54.867,-54.900,-54.932,-54.965,-54.999,-55.032,-55.066,-55.100,-55.135,-55.169,-55.242,-55.381,-55.524,-55.672,-55.825,-55.983,-56.148,-56.319,-56.498,-56.684,-56.878,-57.076,-57.284,-57.503,-57.733,-57.977,-58.234,-58.508,-58.800,-59.114,-59.452,-59.764,-60.082,-60.425,-60.797,-61.204,-61.654,-62.155,-62.722,-63.374,-64.142,-64.621,-64.596,-64.571,-64.546,-64.521,-64.496,-64.472,-64.448,-64.424,-64.399,-64.276,-63.595,-63.007,-62.489,-62.026,-61.608,-61.227,-60.876,-60.552,-60.250,-59.968,-59.511,-59.063,-58.656,-58.285,-57.942,-57.625,-57.329,-57.053,-56.792,-56.547,-56.360,-56.221,-56.086,-55.956,-55.830,-55.707,-55.587,-55.471,-55.357,-55.247,-55.161,-55.161,-55.162,-55.162,-55.162,-55.162,-55.162,-55.162,-55.162,-55.162,-55.163,-55.205,-55.254,-55.302,-55.352,-55.402,-55.452,-55.503,-55.555,-55.607,-55.660,-55.740,-55.842,-55.946,-56.053,-56.162,-56.274,-56.389,-56.508,-56.629,-56.754,-56.870,-56.952,-57.036,-57.121,-57.208,-57.297,-57.388,-57.481,-57.576,-57.672,-57.772,-57.868,-57.966,-58.066,-58.168,-58.273,-58.381,-58.491,-58.605,-58.721,-58.841,-58.964,-59.090,-59.221,-59.355,-59.494,-59.637,-59.785,-59.938,-60.097,-60.262,-60.352,-60.289,-60.227,-60.165,-60.105,-60.045,-59.986,-59.928,-59.871,-59.814,-59.753,-59.552,-59.360,-59.176,-59.000,-58.830,-58.667,-58.509,-58.358,-58.211,-58.069,-57.874,-57.666,-57.467,-57.277,-57.095,-56.921,-56.753,-56.591,-56.436,-56.285,-56.185,-56.152,-56.118,-56.085,-56.052,-56.019,-55.987,-55.954,-55.922,-55.891,-55.870,-55.943,-56.018,-56.094,-56.172,-56.251,-56.331,-56.413,-56.497,-56.582,-56.669,-56.846,-57.054,-57.273,-57.504,-57.747,-58.005,-58.280,-58.573,-58.887,-59.225,-59.570,-59.920,-60.300,-60.717,-61.178,-61.694,-62.280,-62.957,-63.759,-64.744,-65.811,-66.048,-66.298,-66.563,-66.845,-67.148,-67.472,-67.824,-68.206,-68.625,-69.088,-68.682,-68.189,-67.746,-67.345,-66.977,-66.639,-66.324,-66.031,-65.757,-65.499,-65.321,-65.202,-65.087,-64.974,-64.864,-64.757,-64.653,-64.551,-64.451,-64.354,-64.329,-64.530,-64.741,-64.963,-65.197,-65.444,-65.706,-65.985,-66.283,-66.603,-66.949,-66.933,-66.889,-66.846,-66.804,-66.761,-66.720,-66.678,-66.637,-66.597,-66.556,-65.710,-64.636,-63.776,-63.058,-62.442,-61.903,-61.423,-60.992,-60.599,-60.239,-59.800,-59.195,-58.664,-58.191,-57.764,-57.376,-57.019,-56.690,-56.384,-56.098,-55.829
-56.812,-56.578,-56.357,-56.146,-55.944,-55.752,-55.568,-55.391,-55.221,-55.058,-54.901,-54.871,-54.897,-54.923,-54.949,-54.976,-55.002,-55.029,-55.056,-55.083,-55.111,-55.180,-55.321,-55.466,-55.616,-55.772,-55.934,-56.101,-56.276,-56.458,-56.647,-56.846,-57.050,-57.264,-57.490,-57.728,-57.979,-58.246,-58.531,-58.836,-59.163,-59.518,-59.836,-60.157,-60.504,-60.881,-61.293,-61.749,-62.259,-62.836,-63.502,-64.289,-64.770,-64.720,-64.670,-64.621,-64.573,-64.525,-64.477,-64.430,-64.384,-64.338,-64.193,-63.497,-62.897,-62.370,-61.900,-61.476,-61.089,-60.735,-60.407,-60.102,-59.817,-59.371,-58.934,-58.536,-58.172,-57.836,-57.525,-57.234,-56.961,-56.705,-56.463,-56.280,-56.146,-56.017,-55.892,-55.769,-55.651,-55.535,-55.423,-55.313,-55.206,-55.124,-55.129,-55.134,-55.140,-55.145,-55.150,-55.156,-55.161,-55.166,-55.172,-55.177,-55.224,-55.277,-55.331,-55.385,-55.440,-55.496,-55.552,-55.609,-55.667,-55.725,-55.804,-55.898,-55.994,-56.093,-56.193,-56.296,-56.402,-56.510,-56.621,-56.735,-56.839,-56.910,-56.983,-57.057,-57.132,-57.209,-57.287,-57.366,-57.447,-57.529,-57.613,-57.698,-57.784,-57.872,-57.962,-58.054,-58.148,-58.244,-58.342,-58.442,-58.545,-58.655,-58.772,-58.891,-59.014,-59.141,-59.271,-59.405,-59.544,-59.687,-59.835,-59.923,-59.889,-59.855,-59.822,-59.788,-59.755,-59.723,-59.690,-59.658,-59.626,-59.589,-59.412,-59.243,-59.080,-58.923,-58.771,-58.624,-58.483,-58.345,-58.212,-58.083,-57.892,-57.684,-57.487,-57.298,-57.116,-56.942,-56.775,-56.614,-56.459,-56.309,-56.206,-56.166,-56.126,-56.086,-56.046,-56.007,-55.968,-55.930,-55.892,-55.854,-55.828,-55.901,-55.974,-56.049,-56.126,-56.203,-56.282,-56.363,-56.445,-56.529,-56.614,-56.788,-56.993,-57.208,-57.434,-57.673,-57.925,-58.193,-58.479,-58.785,-59.114,-59.448,-59.786,-60.152,-60.551,-60.991,-61.481,-62.034,-62.667,-63.408,-64.302,-65.249,-65.467,-65.696,-65.939,-66.195,-66.467,-66.758,-67.070,-67.406,-67.770,-68.167,-67.835,-67.422,-67.046,-66.699,-66.378,-66.080,-65.800,-65.537,-65.290,-65.055,-64.898,-64.797,-64.698,-64.602,-64.508,-64.415,-64.325,-64.237,-64.150,-64.065,-64.050,-64.256,-64.473,-64.702,-64.943,-65.198,-65.470,-65.759,-66.069,-66.403,-66.764,-66.791,-66.791,-66.792,-66.792,-66.792,-66.793,-66.793,-66.793,-66.794,-66.794,-65.966,-64.896,-64.038,-63.321,-62.707,-62.168,-61.689,-61.258,-60.866,-60.506,-60.059,-59.430,-58.881,-58.394,-57.956,-57.558,-57.193,-56.857,-56.545,-56.254,-55.981
-56.837,-56.601,-56.377,-56.164,-55.961,-55.767,-55.581,-55.403,-55.232,-55.068,-54.909,-54.874,-54.894,-54.914,-54.933,-54.953,-54.973,-54.993,-55.013,-55.033,-55.053,-55.119,-55.261,-55.409,-55.562,-55.720,-55.884,-56.055,-56.233,-56.418,-56.612,-56.814,-57.024,-57.244,-57.477,-57.722,-57.982,-58.259,-58.554,-58.871,-59.213,-59.585,-59.910,-60.234,-60.585,-60.966,-61.384,-61.847,-62.365,-62.953,-63.633,-64.441,-64.925,-64.848,-64.772,-64.698,-64.625,-64.553,-64.482,-64.413,-64.344,-64.277,-64.112,-63.400,-62.789,-62.254,-61.777,-61.347,-60.956,-60.598,-60.267,-59.959,-59.672,-59.236,-58.809,-58.420,-58.063,-57.733,-57.427,-57.140,-56.872,-56.619,-56.380,-56.201,-56.073,-55.949,-55.828,-55.710,-55.596,-55.484,-55.375,-55.269,-55.165,-55.087,-55.097,-55.108,-55.118,-55.128,-55.139,-55.149,-55.160,-55.170,-55.181,-55.191,-55.243,-55.301,-55.359,-55.419,-55.479,-55.539,-55.601,-55.664,-55.727,-55.792,-55.869,-55.955,-56.043,-56.133,-56.225,-56.319,-56.415,-56.513,-56.613,-56.716,-56.808,-56.869,-56.931,-56.994,-57.057,-57.122,-57.187,-57.254,-57.321,-57.390,-57.460,-57.534,-57.610,-57.687,-57.765,-57.845,-57.926,-58.009,-58.094,-58.180,-58.268,-58.367,-58.475,-58.585,-58.698,-58.814,-58.933,-59.056,-59.182,-59.312,-59.446,-59.533,-59.523,-59.513,-59.503,-59.494,-59.484,-59.474,-59.465,-59.455,-59.445,-59.431,-59.277,-59.129,-58.986,-58.847,-58.713,-58.582,-58.456,-58.333,-58.213,-58.097,-57.910,-57.703,-57.506,-57.318,-57.137,-56.964,-56.797,-56.637,-56.482,-56.333,-56.228,-56.180,-56.133,-56.087,-56.041,-55.995,-55.950,-55.906,-55.862,-55.818,-55.787,-55.858,-55.931,-56.005,-56.080,-56.156,-56.234,-56.313,-56.394,-56.476,-56.560,-56.731,-56.932,-57.143,-57.365,-57.599,-57.846,-58.108,-58.387,-58.685,-59.005,-59.329,-59.655,-60.008,-60.391,-60.812,-61.279,-61.801,-62.395,-63.083,-63.900,-64.752,-64.955,-65.168,-65.393,-65.629,-65.880,-66.145,-66.428,-66.730,-67.056,-67.407,-67.126,-66.771,-66.443,-66.137,-65.852,-65.584,-65.332,-65.094,-64.868,-64.653,-64.512,-64.426,-64.342,-64.259,-64.178,-64.098,-64.020,-63.943,-63.868,-63.794,-63.788,-63.999,-64.221,-64.456,-64.703,-64.966,-65.245,-65.544,-65.865,-66.211,-66.588,-66.654,-66.695,-66.738,-66.780,-66.823,-66.867,-66.911,-66.955,-67.000,-67.045,-66.239,-65.172,-64.316,-63.601,-62.988,-62.450,-61.972,-61.542,-61.150,-60.790,-60.334,-59.679,-59.110,-58.607,-58.156,-57.748,-57.375,-57.031,-56.713,-56.416,-56.138
-56.862,-56.624,-56.398,-56.183,-55.978,-55.782,-55.595,-55.415,-55.243,-55.077,-54.918,-54.878,-54.891,-54.904,-54.917,-54.930,-54.943,-54.956,-54.970,-54.983,-54.996,-55.058,-55.203,-55.352,-55.508,-55.668,-55.835,-56.009,-56.190,-56.379,-56.576,-56.783,-56.998,-57.224,-57.463,-57.716,-57.985,-58.271,-58.577,-58.907,-59.264,-59.653,-59.985,-60.313,-60.667,-61.054,-61.477,-61.947,-62.474,-63.073,-63.769,-64.598,-65.085,-64.980,-64.877,-64.776,-64.678,-64.582,-64.487,-64.395,-64.305,-64.217,-64.032,-63.306,-62.684,-62.140,-61.657,-61.223,-60.827,-60.465,-60.131,-59.820,-59.531,-59.104,-58.687,-58.306,-57.956,-57.632,-57.331,-57.049,-56.784,-56.535,-56.299,-56.124,-56.001,-55.882,-55.765,-55.652,-55.541,-55.433,-55.328,-55.225,-55.125,-55.050,-55.065,-55.081,-55.096,-55.112,-55.127,-55.143,-55.159,-55.174,-55.190,-55.206,-55.263,-55.325,-55.388,-55.453,-55.518,-55.584,-55.651,-55.719,-55.789,-55.859,-55.934,-56.012,-56.092,-56.174,-56.256,-56.341,-56.427,-56.515,-56.605,-56.696,-56.778,-56.828,-56.880,-56.931,-56.984,-57.037,-57.090,-57.145,-57.200,-57.256,-57.312,-57.376,-57.442,-57.509,-57.577,-57.646,-57.716,-57.787,-57.859,-57.933,-58.007,-58.097,-58.197,-58.299,-58.403,-58.510,-58.620,-58.733,-58.848,-58.967,-59.089,-59.174,-59.185,-59.196,-59.207,-59.218,-59.228,-59.239,-59.250,-59.261,-59.272,-59.278,-59.146,-59.018,-58.894,-58.773,-58.655,-58.541,-58.429,-58.320,-58.214,-58.111,-57.928,-57.722,-57.526,-57.338,-57.159,-56.986,-56.820,-56.660,-56.506,-56.357,-56.249,-56.194,-56.141,-56.088,-56.035,-55.984,-55.932,-55.882,-55.832,-55.782,-55.746,-55.816,-55.888,-55.960,-56.034,-56.110,-56.186,-56.264,-56.344,-56.424,-56.507,-56.675,-56.873,-57.080,-57.298,-57.527,-57.769,-58.025,-58.297,-58.587,-58.899,-59.213,-59.529,-59.868,-60.237,-60.640,-61.085,-61.580,-62.139,-62.780,-63.533,-64.305,-64.497,-64.698,-64.908,-65.129,-65.362,-65.608,-65.869,-66.146,-66.443,-66.761,-66.518,-66.205,-65.913,-65.640,-65.383,-65.140,-64.910,-64.692,-64.484,-64.285,-64.158,-64.085,-64.012,-63.941,-63.872,-63.803,-63.735,-63.669,-63.603,-63.538,-63.540,-63.756,-63.983,-64.222,-64.476,-64.745,-65.032,-65.339,-65.670,-66.028,-66.418,-66.521,-66.602,-66.684,-66.769,-66.855,-66.942,-67.032,-67.123,-67.217,-67.312,-66.529,-65.466,-64.613,-63.901,-63.289,-62.752,-62.275,-61.845,-61.454,-61.095,-60.627,-59.943,-59.351,-58.831,-58.366,-57.947,-57.564,-57.212,-56.887,-56.584,-56.301
-56.888,-56.647,-56.418,-56.201,-55.995,-55.797,-55.608,-55.428,-55.254,-55.087,-54.926,-54.882,-54.888,-54.895,-54.901,-54.908,-54.914,-54.920,-54.927,-54.933,-54.940,-54.998,-55.145,-55.297,-55.454,-55.617,-55.787,-55.964,-56.148,-56.340,-56.541,-56.751,-56.972,-57.205,-57.450,-57.711,-57.987,-58.283,-58.601,-58.943,-59.315,-59.722,-60.061,-60.393,-60.752,-61.143,-61.572,-62.049,-62.585,-63.197,-63.909,-64.761,-65.252,-65.116,-64.984,-64.856,-64.731,-64.610,-64.493,-64.378,-64.266,-64.158,-63.953,-63.214,-62.582,-62.030,-61.541,-61.101,-60.702,-60.336,-59.999,-59.686,-59.394,-58.977,-58.568,-58.195,-57.852,-57.534,-57.237,-56.959,-56.699,-56.452,-56.219,-56.049,-55.931,-55.815,-55.703,-55.594,-55.487,-55.383,-55.282,-55.182,-55.085,-55.014,-55.034,-55.054,-55.075,-55.095,-55.116,-55.136,-55.157,-55.178,-55.199,-55.220,-55.282,-55.349,-55.417,-55.487,-55.557,-55.629,-55.702,-55.776,-55.851,-55.928,-56.000,-56.071,-56.142,-56.215,-56.288,-56.363,-56.440,-56.517,-56.597,-56.677,-56.748,-56.788,-56.829,-56.870,-56.911,-56.953,-56.996,-57.038,-57.081,-57.125,-57.169,-57.224,-57.281,-57.338,-57.396,-57.455,-57.515,-57.575,-57.636,-57.699,-57.762,-57.843,-57.936,-58.031,-58.128,-58.227,-58.328,-58.432,-58.538,-58.647,-58.759,-58.843,-58.872,-58.900,-58.929,-58.958,-58.987,-59.016,-59.046,-59.076,-59.106,-59.131,-59.019,-58.910,-58.804,-58.700,-58.599,-58.500,-58.403,-58.308,-58.215,-58.125,-57.946,-57.741,-57.546,-57.359,-57.180,-57.008,-56.842,-56.683,-56.529,-56.381,-56.270,-56.209,-56.148,-56.089,-56.030,-55.972,-55.914,-55.858,-55.802,-55.747,-55.705,-55.775,-55.845,-55.917,-55.989,-56.063,-56.139,-56.216,-56.294,-56.373,-56.454,-56.619,-56.814,-57.017,-57.231,-57.456,-57.692,-57.943,-58.209,-58.492,-58.795,-59.100,-59.406,-59.734,-60.088,-60.475,-60.899,-61.369,-61.897,-62.497,-63.194,-63.901,-64.083,-64.273,-64.472,-64.680,-64.899,-65.130,-65.373,-65.631,-65.906,-66.198,-65.984,-65.704,-65.441,-65.193,-64.959,-64.737,-64.525,-64.323,-64.130,-63.946,-63.831,-63.768,-63.706,-63.645,-63.585,-63.526,-63.468,-63.410,-63.353,-63.297,-63.306,-63.526,-63.757,-64.001,-64.260,-64.535,-64.829,-65.144,-65.484,-65.852,-66.255,-66.391,-66.510,-66.632,-66.757,-66.886,-67.019,-67.156,-67.298,-67.445,-67.596,-66.840,-65.783,-64.933,-64.222,-63.612,-63.077,-62.601,-62.172,-61.781,-61.423,-60.942,-60.223,-59.607,-59.067,-58.587,-58.155,-57.762,-57.401,-57.068,-56.759,-56.471
-56.914,-56.670,-56.439,-56.220,-56.011,-55.812,-55.622,-55.440,-55.265,-55.097,-54.935,-54.886,-54.885,-54.885,-54.885,-54.885,-54.885,-54.885,-54.885,-54.885,-54.884,-54.939,-55.088,-55.242,-55.401,-55.567,-55.739,-55.919,-56.106,-56.301,-56.506,-56.721,-56.946,-57.185,-57.437,-57.705,-57.990,-58.296,-58.624,-58.980,-59.367,-59.792,-60.139,-60.474,-60.837,-61.233,-61.670,-62.154,-62.700,-63.324,-64.053,-64.930,-65.425,-65.256,-65.093,-64.937,-64.785,-64.639,-64.498,-64.361,-64.228,-64.099,-63.876,-63.123,-62.482,-61.923,-61.428,-60.983,-60.580,-60.211,-59.871,-59.556,-59.262,-58.853,-58.453,-58.088,-57.750,-57.437,-57.145,-56.872,-56.614,-56.371,-56.141,-55.975,-55.861,-55.750,-55.642,-55.537,-55.434,-55.334,-55.235,-55.139,-55.046,-54.978,-55.003,-55.028,-55.053,-55.079,-55.104,-55.130,-55.156,-55.182,-55.208,-55.235,-55.301,-55.373,-55.447,-55.521,-55.597,-55.674,-55.753,-55.833,-55.914,-55.997,-56.068,-56.130,-56.192,-56.256,-56.320,-56.386,-56.452,-56.520,-56.588,-56.658,-56.718,-56.748,-56.778,-56.809,-56.840,-56.871,-56.903,-56.934,-56.966,-56.998,-57.031,-57.077,-57.125,-57.174,-57.223,-57.272,-57.323,-57.373,-57.425,-57.477,-57.529,-57.603,-57.690,-57.778,-57.868,-57.960,-58.054,-58.150,-58.249,-58.349,-58.452,-58.536,-58.580,-58.624,-58.668,-58.713,-58.759,-58.804,-58.851,-58.898,-58.945,-58.988,-58.895,-58.805,-58.716,-58.628,-58.543,-58.459,-58.377,-58.296,-58.217,-58.139,-57.964,-57.760,-57.566,-57.380,-57.201,-57.030,-56.865,-56.706,-56.553,-56.405,-56.292,-56.223,-56.156,-56.090,-56.024,-55.960,-55.897,-55.834,-55.772,-55.712,-55.665,-55.733,-55.803,-55.873,-55.945,-56.018,-56.092,-56.167,-56.244,-56.322,-56.402,-56.564,-56.756,-56.956,-57.165,-57.386,-57.618,-57.863,-58.122,-58.399,-58.694,-58.991,-59.286,-59.603,-59.945,-60.316,-60.721,-61.169,-61.668,-62.232,-62.880,-63.530,-63.705,-63.886,-64.076,-64.274,-64.481,-64.699,-64.929,-65.171,-65.428,-65.700,-65.508,-65.255,-65.016,-64.789,-64.573,-64.368,-64.172,-63.984,-63.804,-63.631,-63.526,-63.473,-63.420,-63.368,-63.317,-63.266,-63.216,-63.166,-63.117,-63.069,-63.084,-63.307,-63.542,-63.791,-64.054,-64.335,-64.635,-64.957,-65.305,-65.683,-66.097,-66.266,-66.420,-66.580,-66.746,-66.918,-67.097,-67.285,-67.480,-67.685,-67.900,-67.175,-66.124,-65.278,-64.570,-63.961,-63.428,-62.953,-62.524,-62.135,-61.777,-61.281,-60.523,-59.878,-59.317,-58.820,-58.373,-57.969,-57.599,-57.258,-56.942,-56.647
-56.939,-56.693,-56.460,-56.239,-56.028,-55.828,-55.636,-55.452,-55.276,-55.106,-54.943,-54.889,-54.883,-54.876,-54.869,-54.863,-54.856,-54.849,-54.843,-54.836,-54.830,-54.881,-55.032,-55.188,-55.349,-55.517,-55.692,-55.874,-56.064,-56.263,-56.471,-56.690,-56.921,-57.165,-57.424,-57.699,-57.993,-58.308,-58.648,-59.016,-59.419,-59.863,-60.218,-60.557,-60.925,-61.326,-61.769,-62.262,-62.818,-63.455,-64.203,-65.107,-65.605,-65.401,-65.206,-65.019,-64.840,-64.668,-64.503,-64.344,-64.190,-64.042,-63.801,-63.035,-62.384,-61.818,-61.317,-60.868,-60.462,-60.090,-59.747,-59.430,-59.134,-58.732,-58.341,-57.982,-57.651,-57.343,-57.055,-56.786,-56.532,-56.292,-56.065,-55.902,-55.792,-55.686,-55.582,-55.481,-55.382,-55.285,-55.190,-55.097,-55.006,-54.942,-54.972,-55.002,-55.032,-55.062,-55.093,-55.124,-55.155,-55.186,-55.218,-55.249,-55.321,-55.398,-55.476,-55.556,-55.637,-55.720,-55.804,-55.891,-55.978,-56.068,-56.137,-56.190,-56.243,-56.298,-56.353,-56.409,-56.465,-56.522,-56.580,-56.639,-56.688,-56.708,-56.729,-56.749,-56.770,-56.791,-56.812,-56.833,-56.854,-56.875,-56.896,-56.935,-56.975,-57.016,-57.056,-57.097,-57.139,-57.180,-57.223,-57.265,-57.308,-57.376,-57.457,-57.539,-57.623,-57.709,-57.797,-57.886,-57.977,-58.071,-58.166,-58.249,-58.306,-58.363,-58.422,-58.481,-58.541,-58.602,-58.664,-58.727,-58.791,-58.850,-58.775,-58.702,-58.629,-58.558,-58.488,-58.418,-58.350,-58.284,-58.218,-58.153,-57.982,-57.779,-57.586,-57.401,-57.223,-57.052,-56.888,-56.729,-56.577,-56.429,-56.313,-56.238,-56.164,-56.091,-56.019,-55.948,-55.879,-55.810,-55.743,-55.677,-55.625,-55.692,-55.761,-55.830,-55.901,-55.973,-56.046,-56.120,-56.195,-56.272,-56.350,-56.510,-56.698,-56.895,-57.101,-57.317,-57.544,-57.784,-58.038,-58.308,-58.595,-58.883,-59.169,-59.476,-59.805,-60.162,-60.550,-60.977,-61.450,-61.982,-62.587,-63.189,-63.357,-63.531,-63.713,-63.902,-64.100,-64.308,-64.526,-64.755,-64.997,-65.254,-65.080,-64.848,-64.628,-64.419,-64.219,-64.028,-63.845,-63.669,-63.500,-63.338,-63.242,-63.197,-63.152,-63.108,-63.064,-63.021,-62.978,-62.935,-62.893,-62.852,-62.873,-63.099,-63.338,-63.590,-63.858,-64.143,-64.449,-64.777,-65.133,-65.520,-65.945,-66.144,-66.332,-66.528,-66.734,-66.950,-67.177,-67.417,-67.671,-67.940,-68.227,-67.538,-66.494,-65.652,-64.947,-64.341,-63.809,-63.336,-62.909,-62.520,-62.163,-61.650,-60.846,-60.168,-59.582,-59.065,-58.604,-58.187,-57.806,-57.456,-57.132,-56.831
-56.965,-56.716,-56.481,-56.258,-56.045,-55.843,-55.649,-55.464,-55.287,-55.116,-54.952,-54.893,-54.880,-54.867,-54.854,-54.840,-54.827,-54.814,-54.801,-54.788,-54.776,-54.824,-54.976,-55.134,-55.298,-55.468,-55.645,-55.830,-56.023,-56.225,-56.437,-56.659,-56.896,-57.146,-57.411,-57.693,-57.996,-58.320,-58.672,-59.054,-59.472,-59.936,-60.299,-60.642,-61.014,-61.421,-61.871,-62.372,-62.939,-63.591,-64.358,-65.291,-65.793,-65.551,-65.321,-65.103,-64.896,-64.698,-64.508,-64.327,-64.152,-63.985,-63.726,-62.948,-62.288,-61.715,-61.210,-60.757,-60.346,-59.972,-59.627,-59.307,-59.009,-58.615,-58.232,-57.879,-57.554,-57.251,-56.967,-56.701,-56.451,-56.214,-55.989,-55.830,-55.725,-55.623,-55.523,-55.425,-55.330,-55.236,-55.145,-55.055,-54.968,-54.906,-54.941,-54.975,-55.011,-55.046,-55.081,-55.117,-55.154,-55.190,-55.227,-55.264,-55.340,-55.422,-55.506,-55.591,-55.678,-55.766,-55.857,-55.949,-56.044,-56.140,-56.206,-56.250,-56.295,-56.340,-56.385,-56.431,-56.478,-56.525,-56.572,-56.620,-56.658,-56.669,-56.680,-56.690,-56.701,-56.712,-56.723,-56.734,-56.744,-56.755,-56.766,-56.798,-56.830,-56.863,-56.896,-56.929,-56.962,-56.996,-57.030,-57.064,-57.098,-57.159,-57.235,-57.313,-57.392,-57.472,-57.554,-57.637,-57.722,-57.809,-57.897,-57.979,-58.048,-58.118,-58.189,-58.261,-58.335,-58.409,-58.485,-58.562,-58.641,-58.717,-58.658,-58.601,-58.544,-58.488,-58.433,-58.378,-58.325,-58.271,-58.219,-58.167,-58.000,-57.799,-57.606,-57.421,-57.244,-57.074,-56.911,-56.753,-56.601,-56.454,-56.335,-56.252,-56.171,-56.092,-56.013,-55.937,-55.861,-55.787,-55.714,-55.642,-55.586,-55.652,-55.719,-55.788,-55.857,-55.928,-56.000,-56.073,-56.147,-56.223,-56.300,-56.457,-56.642,-56.835,-57.037,-57.249,-57.472,-57.706,-57.955,-58.218,-58.498,-58.779,-59.056,-59.352,-59.670,-60.013,-60.386,-60.794,-61.243,-61.745,-62.313,-62.873,-63.035,-63.203,-63.378,-63.560,-63.750,-63.948,-64.157,-64.375,-64.606,-64.849,-64.690,-64.476,-64.272,-64.077,-63.891,-63.712,-63.541,-63.375,-63.216,-63.063,-62.975,-62.937,-62.899,-62.862,-62.825,-62.789,-62.752,-62.716,-62.681,-62.645,-62.672,-62.901,-63.142,-63.398,-63.670,-63.960,-64.270,-64.605,-64.968,-65.363,-65.799,-66.026,-66.246,-66.478,-66.723,-66.982,-67.258,-67.553,-67.870,-68.211,-68.581,-67.935,-66.898,-66.062,-65.361,-64.757,-64.228,-63.756,-63.330,-62.942,-62.586,-62.052,-61.194,-60.478,-59.864,-59.326,-58.847,-58.416,-58.023,-57.664,-57.332,-57.023
-56.991,-56.740,-56.502,-56.277,-56.062,-55.858,-55.663,-55.477,-55.298,-55.126,-54.961,-54.897,-54.877,-54.857,-54.838,-54.818,-54.799,-54.780,-54.760,-54.741,-54.722,-54.767,-54.921,-55.081,-55.247,-55.420,-55.599,-55.786,-55.982,-56.187,-56.402,-56.629,-56.870,-57.126,-57.398,-57.688,-57.998,-58.333,-58.695,-59.091,-59.526,-60.010,-60.381,-60.728,-61.105,-61.518,-61.975,-62.485,-63.063,-63.730,-64.519,-65.483,-65.990,-65.706,-65.440,-65.189,-64.952,-64.727,-64.513,-64.310,-64.115,-63.929,-63.653,-62.863,-62.194,-61.615,-61.104,-60.647,-60.234,-59.856,-59.509,-59.188,-58.888,-58.501,-58.125,-57.779,-57.459,-57.160,-56.881,-56.619,-56.371,-56.137,-55.915,-55.759,-55.659,-55.560,-55.464,-55.370,-55.278,-55.188,-55.100,-55.014,-54.929,-54.871,-54.910,-54.950,-54.989,-55.030,-55.070,-55.111,-55.152,-55.194,-55.236,-55.279,-55.360,-55.447,-55.535,-55.626,-55.719,-55.813,-55.910,-56.008,-56.110,-56.213,-56.277,-56.312,-56.347,-56.382,-56.418,-56.454,-56.491,-56.527,-56.564,-56.601,-56.629,-56.630,-56.631,-56.632,-56.633,-56.634,-56.636,-56.637,-56.638,-56.639,-56.640,-56.664,-56.690,-56.715,-56.741,-56.767,-56.793,-56.819,-56.845,-56.871,-56.898,-56.954,-57.025,-57.098,-57.172,-57.247,-57.324,-57.401,-57.481,-57.562,-57.644,-57.726,-57.805,-57.886,-57.968,-58.052,-58.137,-58.224,-58.313,-58.404,-58.497,-58.587,-58.544,-58.503,-58.461,-58.420,-58.379,-58.339,-58.299,-58.259,-58.220,-58.181,-58.019,-57.818,-57.626,-57.442,-57.266,-57.097,-56.934,-56.777,-56.625,-56.478,-56.357,-56.267,-56.179,-56.093,-56.008,-55.925,-55.843,-55.764,-55.685,-55.608,-55.547,-55.612,-55.678,-55.746,-55.814,-55.884,-55.954,-56.026,-56.099,-56.174,-56.249,-56.404,-56.586,-56.776,-56.974,-57.182,-57.400,-57.630,-57.873,-58.130,-58.404,-58.676,-58.946,-59.232,-59.539,-59.870,-60.228,-60.617,-61.046,-61.521,-62.055,-62.578,-62.735,-62.898,-63.066,-63.242,-63.425,-63.616,-63.816,-64.026,-64.246,-64.478,-64.332,-64.133,-63.943,-63.761,-63.586,-63.418,-63.257,-63.101,-62.950,-62.804,-62.723,-62.692,-62.661,-62.630,-62.599,-62.568,-62.538,-62.508,-62.478,-62.448,-62.479,-62.711,-62.955,-63.214,-63.490,-63.784,-64.099,-64.439,-64.809,-65.212,-65.657,-65.910,-66.161,-66.428,-66.711,-67.015,-67.341,-67.694,-68.078,-68.499,-68.966,-68.371,-67.344,-66.514,-65.818,-65.218,-64.691,-64.221,-63.797,-63.410,-63.056,-62.496,-61.573,-60.813,-60.166,-59.603,-59.105,-58.658,-58.252,-57.882,-57.540,-57.224
-57.015,-56.761,-56.521,-56.293,-56.077,-55.871,-55.674,-55.486,-55.306,-55.133,-54.967,-54.899,-54.874,-54.848,-54.824,-54.799,-54.774,-54.750,-54.725,-54.701,-54.677,-54.720,-54.875,-55.036,-55.203,-55.377,-55.559,-55.748,-55.946,-56.153,-56.370,-56.600,-56.845,-57.106,-57.382,-57.678,-57.995,-58.338,-58.709,-59.116,-59.564,-60.065,-60.443,-60.795,-61.177,-61.596,-62.060,-62.580,-63.171,-63.854,-64.666,-65.665,-66.184,-65.866,-65.570,-65.293,-65.033,-64.787,-64.554,-64.334,-64.124,-63.923,-63.634,-62.829,-62.149,-61.562,-61.045,-60.583,-60.166,-59.785,-59.434,-59.110,-58.809,-58.426,-58.056,-57.714,-57.398,-57.103,-56.826,-56.567,-56.322,-56.090,-55.869,-55.716,-55.619,-55.524,-55.431,-55.340,-55.251,-55.164,-55.078,-54.995,-54.912,-54.857,-54.901,-54.945,-54.989,-55.034,-55.079,-55.125,-55.171,-55.218,-55.266,-55.313,-55.399,-55.491,-55.584,-55.680,-55.777,-55.877,-55.980,-56.085,-56.192,-56.302,-56.364,-56.389,-56.415,-56.441,-56.467,-56.493,-56.519,-56.546,-56.573,-56.600,-56.616,-56.607,-56.597,-56.587,-56.578,-56.568,-56.558,-56.549,-56.539,-56.530,-56.520,-56.536,-56.552,-56.568,-56.585,-56.601,-56.618,-56.634,-56.651,-56.668,-56.685,-56.734,-56.801,-56.869,-56.938,-57.008,-57.079,-57.152,-57.226,-57.301,-57.377,-57.459,-57.548,-57.639,-57.732,-57.828,-57.925,-58.025,-58.126,-58.231,-58.338,-58.443,-58.418,-58.392,-58.367,-58.342,-58.318,-58.293,-58.269,-58.244,-58.220,-58.196,-58.040,-57.842,-57.652,-57.471,-57.296,-57.129,-56.968,-56.812,-56.662,-56.517,-56.393,-56.296,-56.202,-56.109,-56.019,-55.930,-55.843,-55.758,-55.674,-55.592,-55.527,-55.591,-55.656,-55.722,-55.789,-55.857,-55.926,-55.996,-56.068,-56.140,-56.214,-56.366,-56.545,-56.731,-56.926,-57.129,-57.343,-57.568,-57.805,-58.056,-58.322,-58.587,-58.848,-59.126,-59.422,-59.740,-60.083,-60.456,-60.864,-61.314,-61.817,-62.307,-62.456,-62.610,-62.770,-62.937,-63.110,-63.290,-63.478,-63.674,-63.880,-64.096,-63.959,-63.772,-63.593,-63.422,-63.256,-63.097,-62.943,-62.795,-62.651,-62.513,-62.437,-62.409,-62.382,-62.355,-62.328,-62.301,-62.274,-62.248,-62.222,-62.196,-62.229,-62.458,-62.700,-62.956,-63.227,-63.517,-63.828,-64.163,-64.525,-64.921,-65.357,-65.625,-65.894,-66.181,-66.489,-66.820,-67.178,-67.568,-67.997,-68.474,-69.008,-68.524,-67.584,-66.812,-66.156,-65.587,-65.084,-64.633,-64.224,-63.851,-63.507,-62.928,-61.946,-61.145,-60.469,-59.884,-59.369,-58.908,-58.492,-58.112,-57.763,-57.440
-57.022,-56.765,-56.523,-56.293,-56.075,-55.868,-55.670,-55.480,-55.299,-55.124,-54.957,-54.890,-54.866,-54.842,-54.818,-54.795,-54.772,-54.748,-54.725,-54.702,-54.679,-54.722,-54.876,-55.035,-55.200,-55.372,-55.551,-55.738,-55.933,-56.137,-56.351,-56.577,-56.820,-57.078,-57.352,-57.644,-57.958,-58.295,-58.662,-59.062,-59.502,-59.993,-60.372,-60.729,-61.117,-61.544,-62.017,-62.548,-63.153,-63.856,-64.696,-65.738,-66.308,-66.024,-65.757,-65.506,-65.269,-65.044,-64.829,-64.625,-64.431,-64.244,-63.959,-63.113,-62.406,-61.797,-61.264,-60.789,-60.361,-59.971,-59.614,-59.283,-58.976,-58.587,-58.210,-57.863,-57.542,-57.242,-56.963,-56.700,-56.452,-56.218,-55.995,-55.840,-55.742,-55.647,-55.553,-55.462,-55.372,-55.284,-55.198,-55.114,-55.031,-54.976,-55.023,-55.071,-55.120,-55.169,-55.219,-55.269,-55.320,-55.371,-55.424,-55.476,-55.564,-55.658,-55.753,-55.851,-55.951,-56.053,-56.158,-56.266,-56.376,-56.489,-56.547,-56.564,-56.581,-56.599,-56.616,-56.634,-56.651,-56.669,-56.687,-56.705,-56.710,-56.680,-56.651,-56.621,-56.592,-56.564,-56.535,-56.506,-56.478,-56.450,-56.422,-56.414,-56.408,-56.401,-56.394,-56.387,-56.380,-56.373,-56.366,-56.359,-56.352,-56.389,-56.449,-56.511,-56.573,-56.636,-56.700,-56.766,-56.832,-56.899,-56.967,-57.047,-57.150,-57.254,-57.362,-57.472,-57.586,-57.702,-57.821,-57.944,-58.070,-58.196,-58.198,-58.200,-58.203,-58.205,-58.207,-58.210,-58.212,-58.214,-58.216,-58.219,-58.080,-57.894,-57.716,-57.545,-57.381,-57.223,-57.070,-56.922,-56.779,-56.641,-56.520,-56.420,-56.323,-56.227,-56.134,-56.043,-55.953,-55.865,-55.779,-55.695,-55.627,-55.687,-55.748,-55.810,-55.873,-55.937,-56.002,-56.068,-56.134,-56.202,-56.271,-56.419,-56.592,-56.773,-56.962,-57.160,-57.367,-57.584,-57.813,-58.055,-58.310,-58.565,-58.816,-59.083,-59.367,-59.671,-59.997,-60.351,-60.735,-61.157,-61.625,-62.075,-62.199,-62.327,-62.459,-62.595,-62.736,-62.881,-63.031,-63.186,-63.347,-63.515,-63.376,-63.195,-63.021,-62.854,-62.694,-62.539,-62.389,-62.244,-62.104,-61.968,-61.890,-61.857,-61.824,-61.791,-61.758,-61.726,-61.694,-61.662,-61.630,-61.599,-61.622,-61.823,-62.033,-62.254,-62.487,-62.733,-62.994,-63.271,-63.567,-63.886,-64.229,-64.459,-64.692,-64.937,-65.197,-65.474,-65.770,-66.087,-66.429,-66.801,-67.207,-66.989,-66.435,-65.944,-65.503,-65.102,-64.735,-64.397,-64.084,-63.791,-63.517,-63.003,-62.072,-61.306,-60.655,-60.089,-59.588,-59.140,-58.733,-58.361,-58.018,-57.701
-57.029,-56.770,-56.525,-56.293,-56.074,-55.864,-55.665,-55.474,-55.291,-55.116,-54.947,-54.880,-54.858,-54.835,-54.813,-54.791,-54.769,-54.747,-54.725,-54.703,-54.682,-54.725,-54.877,-55.034,-55.197,-55.367,-55.544,-55.728,-55.920,-56.122,-56.333,-56.555,-56.796,-57.051,-57.321,-57.610,-57.920,-58.253,-58.614,-59.008,-59.441,-59.922,-60.302,-60.663,-61.058,-61.492,-61.974,-62.516,-63.135,-63.858,-64.726,-65.812,-66.436,-66.188,-65.953,-65.730,-65.518,-65.316,-65.123,-64.938,-64.761,-64.591,-64.310,-63.418,-62.678,-62.046,-61.494,-61.005,-60.565,-60.166,-59.800,-59.463,-59.150,-58.753,-58.369,-58.016,-57.690,-57.387,-57.103,-56.837,-56.587,-56.349,-56.125,-55.968,-55.870,-55.773,-55.679,-55.587,-55.496,-55.408,-55.321,-55.236,-55.153,-55.098,-55.150,-55.202,-55.255,-55.309,-55.363,-55.418,-55.474,-55.530,-55.587,-55.645,-55.735,-55.831,-55.929,-56.029,-56.132,-56.237,-56.344,-56.454,-56.568,-56.684,-56.738,-56.746,-56.754,-56.763,-56.771,-56.779,-56.788,-56.796,-56.804,-56.813,-56.805,-56.755,-56.705,-56.656,-56.607,-56.559,-56.512,-56.464,-56.418,-56.372,-56.326,-56.297,-56.268,-56.239,-56.211,-56.182,-56.154,-56.126,-56.098,-56.071,-56.043,-56.069,-56.124,-56.180,-56.237,-56.294,-56.352,-56.411,-56.470,-56.531,-56.592,-56.671,-56.785,-56.901,-57.021,-57.144,-57.271,-57.401,-57.536,-57.675,-57.818,-57.962,-57.989,-58.017,-58.044,-58.072,-58.099,-58.127,-58.156,-58.184,-58.212,-58.241,-58.120,-57.947,-57.781,-57.621,-57.467,-57.318,-57.174,-57.035,-56.900,-56.769,-56.651,-56.548,-56.447,-56.348,-56.252,-56.158,-56.066,-55.975,-55.887,-55.800,-55.730,-55.786,-55.843,-55.901,-55.959,-56.019,-56.079,-56.140,-56.202,-56.265,-56.329,-56.471,-56.640,-56.816,-56.999,-57.191,-57.391,-57.601,-57.821,-58.053,-58.299,-58.543,-58.785,-59.041,-59.312,-59.602,-59.913,-60.248,-60.610,-61.006,-61.441,-61.855,-61.957,-62.062,-62.169,-62.278,-62.391,-62.507,-62.625,-62.747,-62.873,-63.002,-62.862,-62.686,-62.516,-62.353,-62.196,-62.044,-61.897,-61.755,-61.618,-61.485,-61.405,-61.367,-61.330,-61.292,-61.255,-61.218,-61.182,-61.146,-61.110,-61.075,-61.090,-61.269,-61.455,-61.650,-61.855,-62.069,-62.294,-62.532,-62.783,-63.050,-63.334,-63.541,-63.751,-63.971,-64.203,-64.448,-64.708,-64.984,-65.279,-65.596,-65.937,-65.856,-65.527,-65.221,-64.934,-64.666,-64.413,-64.174,-63.948,-63.733,-63.528,-63.079,-62.203,-61.474,-60.850,-60.304,-59.820,-59.384,-58.988,-58.625,-58.290,-57.979
-57.036,-56.774,-56.527,-56.294,-56.072,-55.861,-55.660,-55.468,-55.284,-55.107,-54.937,-54.871,-54.850,-54.829,-54.808,-54.787,-54.766,-54.746,-54.725,-54.705,-54.684,-54.727,-54.878,-55.033,-55.195,-55.362,-55.537,-55.718,-55.908,-56.106,-56.314,-56.532,-56.771,-57.023,-57.291,-57.577,-57.883,-58.211,-58.567,-58.955,-59.380,-59.852,-60.233,-60.599,-60.999,-61.440,-61.931,-62.484,-63.118,-63.860,-64.757,-65.888,-66.568,-66.358,-66.158,-65.967,-65.783,-65.607,-65.438,-65.276,-65.119,-64.967,-64.692,-63.745,-62.968,-62.310,-61.738,-61.232,-60.780,-60.370,-59.996,-59.651,-59.331,-58.926,-58.535,-58.176,-57.844,-57.536,-57.249,-56.979,-56.725,-56.485,-56.258,-56.100,-56.001,-55.904,-55.808,-55.715,-55.624,-55.535,-55.448,-55.362,-55.278,-55.224,-55.280,-55.337,-55.395,-55.453,-55.512,-55.572,-55.633,-55.695,-55.758,-55.821,-55.914,-56.012,-56.112,-56.215,-56.320,-56.428,-56.538,-56.652,-56.768,-56.888,-56.937,-56.936,-56.934,-56.933,-56.931,-56.930,-56.928,-56.927,-56.925,-56.924,-56.902,-56.831,-56.760,-56.690,-56.622,-56.555,-56.488,-56.423,-56.359,-56.295,-56.233,-56.182,-56.132,-56.083,-56.035,-55.987,-55.939,-55.893,-55.846,-55.800,-55.755,-55.772,-55.822,-55.873,-55.925,-55.977,-56.029,-56.083,-56.137,-56.192,-56.247,-56.325,-56.448,-56.574,-56.705,-56.839,-56.977,-57.120,-57.268,-57.421,-57.580,-57.741,-57.790,-57.840,-57.891,-57.942,-57.994,-58.047,-58.100,-58.154,-58.209,-58.264,-58.160,-58.001,-57.847,-57.699,-57.555,-57.416,-57.282,-57.151,-57.024,-56.901,-56.786,-56.679,-56.575,-56.473,-56.374,-56.276,-56.181,-56.088,-55.997,-55.908,-55.835,-55.887,-55.940,-55.993,-56.047,-56.102,-56.158,-56.214,-56.271,-56.329,-56.387,-56.525,-56.689,-56.859,-57.037,-57.222,-57.415,-57.617,-57.829,-58.052,-58.287,-58.521,-58.754,-58.999,-59.259,-59.535,-59.830,-60.147,-60.489,-60.860,-61.265,-61.646,-61.728,-61.812,-61.897,-61.983,-62.072,-62.162,-62.255,-62.349,-62.445,-62.544,-62.403,-62.230,-62.064,-61.903,-61.749,-61.600,-61.456,-61.316,-61.181,-61.050,-60.969,-60.927,-60.886,-60.845,-60.804,-60.764,-60.724,-60.685,-60.645,-60.607,-60.616,-60.777,-60.946,-61.120,-61.303,-61.493,-61.692,-61.900,-62.119,-62.349,-62.593,-62.784,-62.978,-63.181,-63.394,-63.619,-63.855,-64.106,-64.371,-64.654,-64.956,-64.959,-64.776,-64.601,-64.432,-64.270,-64.113,-63.962,-63.816,-63.675,-63.538,-63.157,-62.337,-61.648,-61.053,-60.530,-60.064,-59.642,-59.258,-58.905,-58.579,-58.275
-57.043,-56.779,-56.529,-56.294,-56.070,-55.858,-55.655,-55.461,-55.276,-55.098,-54.927,-54.862,-54.842,-54.822,-54.803,-54.783,-54.764,-54.744,-54.725,-54.706,-54.687,-54.730,-54.879,-55.032,-55.192,-55.357,-55.529,-55.708,-55.895,-56.090,-56.295,-56.510,-56.746,-56.996,-57.261,-57.544,-57.846,-58.170,-58.521,-58.902,-59.321,-59.784,-60.165,-60.536,-60.942,-61.389,-61.888,-62.452,-63.100,-63.862,-64.787,-65.964,-66.705,-66.536,-66.373,-66.217,-66.065,-65.919,-65.778,-65.641,-65.508,-65.380,-65.112,-64.100,-63.280,-62.590,-61.996,-61.472,-61.006,-60.584,-60.200,-59.847,-59.521,-59.106,-58.707,-58.341,-58.004,-57.691,-57.399,-57.126,-56.869,-56.626,-56.396,-56.236,-56.136,-56.038,-55.942,-55.848,-55.756,-55.666,-55.578,-55.492,-55.407,-55.353,-55.414,-55.476,-55.539,-55.602,-55.667,-55.732,-55.799,-55.866,-55.935,-56.005,-56.100,-56.201,-56.304,-56.409,-56.517,-56.628,-56.742,-56.859,-56.979,-57.102,-57.147,-57.135,-57.122,-57.110,-57.098,-57.086,-57.073,-57.061,-57.049,-57.037,-57.002,-56.908,-56.816,-56.725,-56.637,-56.550,-56.465,-56.382,-56.300,-56.220,-56.141,-56.070,-56.001,-55.933,-55.866,-55.800,-55.735,-55.671,-55.608,-55.546,-55.484,-55.493,-55.539,-55.586,-55.633,-55.681,-55.729,-55.778,-55.827,-55.877,-55.927,-56.005,-56.136,-56.271,-56.410,-56.554,-56.702,-56.856,-57.016,-57.182,-57.354,-57.530,-57.600,-57.671,-57.743,-57.817,-57.892,-57.968,-58.045,-58.124,-58.205,-58.287,-58.201,-58.055,-57.914,-57.777,-57.645,-57.516,-57.392,-57.270,-57.152,-57.037,-56.925,-56.814,-56.706,-56.601,-56.498,-56.398,-56.300,-56.204,-56.110,-56.018,-55.942,-55.990,-56.039,-56.088,-56.137,-56.187,-56.238,-56.289,-56.341,-56.393,-56.446,-56.579,-56.738,-56.903,-57.075,-57.253,-57.439,-57.634,-57.837,-58.051,-58.275,-58.500,-58.722,-58.957,-59.206,-59.469,-59.749,-60.049,-60.371,-60.718,-61.096,-61.447,-61.510,-61.575,-61.640,-61.707,-61.775,-61.843,-61.913,-61.984,-62.056,-62.129,-61.987,-61.817,-61.654,-61.496,-61.344,-61.197,-61.055,-60.917,-60.784,-60.654,-60.572,-60.528,-60.483,-60.439,-60.396,-60.353,-60.310,-60.268,-60.226,-60.184,-60.188,-60.336,-60.489,-60.648,-60.813,-60.984,-61.163,-61.349,-61.543,-61.746,-61.960,-62.139,-62.322,-62.513,-62.713,-62.923,-63.143,-63.375,-63.620,-63.880,-64.157,-64.216,-64.137,-64.059,-63.982,-63.907,-63.833,-63.760,-63.688,-63.618,-63.548,-63.236,-62.476,-61.829,-61.267,-60.769,-60.322,-59.917,-59.547,-59.206,-58.889,-58.594
-57.050,-56.783,-56.532,-56.294,-56.069,-55.854,-55.650,-55.455,-55.268,-55.090,-54.918,-54.853,-54.834,-54.816,-54.798,-54.779,-54.761,-54.743,-54.725,-54.707,-54.689,-54.733,-54.879,-55.031,-55.189,-55.352,-55.522,-55.699,-55.883,-56.075,-56.276,-56.488,-56.722,-56.969,-57.232,-57.511,-57.809,-58.129,-58.475,-58.851,-59.262,-59.716,-60.098,-60.474,-60.885,-61.339,-61.846,-62.421,-63.083,-63.864,-64.818,-66.042,-66.845,-66.721,-66.600,-66.482,-66.367,-66.256,-66.147,-66.040,-65.937,-65.835,-65.576,-64.486,-63.615,-62.890,-62.270,-61.726,-61.244,-60.809,-60.414,-60.052,-59.718,-59.294,-58.886,-58.513,-58.170,-57.852,-57.555,-57.278,-57.017,-56.771,-56.538,-56.377,-56.275,-56.176,-56.079,-55.985,-55.892,-55.801,-55.712,-55.625,-55.540,-55.487,-55.553,-55.620,-55.688,-55.757,-55.827,-55.898,-55.971,-56.045,-56.120,-56.196,-56.295,-56.398,-56.504,-56.612,-56.724,-56.838,-56.955,-57.076,-57.200,-57.327,-57.367,-57.343,-57.319,-57.295,-57.271,-57.247,-57.224,-57.200,-57.177,-57.154,-57.104,-56.987,-56.872,-56.761,-56.652,-56.546,-56.442,-56.341,-56.242,-56.145,-56.051,-55.961,-55.874,-55.788,-55.704,-55.621,-55.540,-55.460,-55.382,-55.305,-55.230,-55.232,-55.274,-55.317,-55.360,-55.404,-55.448,-55.493,-55.538,-55.583,-55.629,-55.706,-55.844,-55.987,-56.134,-56.286,-56.444,-56.607,-56.778,-56.955,-57.139,-57.329,-57.417,-57.508,-57.600,-57.695,-57.791,-57.890,-57.991,-58.095,-58.201,-58.309,-58.242,-58.110,-57.982,-57.858,-57.737,-57.619,-57.505,-57.393,-57.284,-57.178,-57.069,-56.954,-56.842,-56.733,-56.627,-56.523,-56.422,-56.323,-56.226,-56.132,-56.053,-56.096,-56.140,-56.184,-56.229,-56.274,-56.319,-56.365,-56.412,-56.459,-56.506,-56.634,-56.788,-56.947,-57.113,-57.284,-57.463,-57.650,-57.845,-58.049,-58.264,-58.478,-58.692,-58.916,-59.153,-59.404,-59.669,-59.953,-60.255,-60.581,-60.933,-61.256,-61.303,-61.351,-61.399,-61.447,-61.496,-61.546,-61.596,-61.647,-61.699,-61.751,-61.608,-61.441,-61.279,-61.124,-60.973,-60.828,-60.688,-60.552,-60.420,-60.292,-60.209,-60.162,-60.115,-60.068,-60.022,-59.977,-59.932,-59.887,-59.843,-59.799,-59.799,-59.936,-60.076,-60.222,-60.373,-60.529,-60.691,-60.860,-61.035,-61.217,-61.407,-61.578,-61.752,-61.934,-62.124,-62.323,-62.531,-62.750,-62.980,-63.224,-63.481,-63.582,-63.579,-63.577,-63.574,-63.572,-63.569,-63.566,-63.564,-63.561,-63.559,-63.316,-62.619,-62.019,-61.492,-61.022,-60.597,-60.211,-59.856,-59.528,-59.223,-58.938
-57.057,-56.788,-56.534,-56.294,-56.067,-55.851,-55.645,-55.449,-55.261,-55.081,-54.908,-54.844,-54.827,-54.810,-54.793,-54.776,-54.759,-54.742,-54.725,-54.708,-54.692,-54.735,-54.880,-55.030,-55.186,-55.347,-55.515,-55.689,-55.870,-56.060,-56.258,-56.466,-56.698,-56.943,-57.202,-57.478,-57.772,-58.089,-58.429,-58.799,-59.204,-59.650,-60.032,-60.412,-60.829,-61.289,-61.805,-62.390,-63.066,-63.867,-64.849,-66.122,-66.991,-66.914,-66.838,-66.764,-66.692,-66.620,-66.549,-66.480,-66.412,-66.345,-66.095,-64.909,-63.979,-63.213,-62.562,-61.996,-61.496,-61.047,-60.640,-60.268,-59.926,-59.491,-59.073,-58.692,-58.342,-58.019,-57.717,-57.435,-57.171,-56.921,-56.685,-56.522,-56.419,-56.319,-56.222,-56.126,-56.032,-55.941,-55.851,-55.763,-55.677,-55.625,-55.696,-55.768,-55.842,-55.917,-55.993,-56.071,-56.150,-56.231,-56.313,-56.396,-56.498,-56.605,-56.714,-56.826,-56.940,-57.058,-57.180,-57.304,-57.433,-57.565,-57.599,-57.561,-57.524,-57.488,-57.451,-57.415,-57.379,-57.344,-57.309,-57.274,-57.209,-57.067,-56.929,-56.796,-56.667,-56.541,-56.419,-56.300,-56.185,-56.072,-55.963,-55.855,-55.750,-55.647,-55.547,-55.449,-55.353,-55.259,-55.167,-55.077,-54.989,-54.985,-55.024,-55.064,-55.103,-55.144,-55.184,-55.225,-55.267,-55.309,-55.351,-55.427,-55.571,-55.720,-55.874,-56.034,-56.200,-56.372,-56.552,-56.739,-56.935,-57.136,-57.242,-57.351,-57.462,-57.576,-57.693,-57.814,-57.938,-58.065,-58.197,-58.332,-58.283,-58.166,-58.051,-57.939,-57.830,-57.724,-57.620,-57.519,-57.420,-57.323,-57.217,-57.098,-56.983,-56.870,-56.760,-56.652,-56.548,-56.445,-56.346,-56.248,-56.166,-56.205,-56.244,-56.283,-56.322,-56.362,-56.402,-56.443,-56.484,-56.525,-56.567,-56.690,-56.838,-56.992,-57.151,-57.316,-57.488,-57.667,-57.853,-58.048,-58.252,-58.457,-58.661,-58.876,-59.101,-59.339,-59.591,-59.858,-60.143,-60.448,-60.776,-61.073,-61.105,-61.137,-61.169,-61.202,-61.235,-61.268,-61.301,-61.335,-61.369,-61.403,-61.260,-61.094,-60.935,-60.781,-60.632,-60.489,-60.349,-60.215,-60.084,-59.957,-59.874,-59.824,-59.775,-59.727,-59.678,-59.631,-59.584,-59.537,-59.491,-59.446,-59.442,-59.569,-59.700,-59.834,-59.974,-60.117,-60.266,-60.420,-60.580,-60.745,-60.917,-61.081,-61.249,-61.424,-61.606,-61.796,-61.995,-62.204,-62.423,-62.654,-62.897,-63.028,-63.085,-63.143,-63.201,-63.260,-63.321,-63.381,-63.443,-63.506,-63.569,-63.398,-62.767,-62.217,-61.729,-61.290,-60.891,-60.526,-60.189,-59.876,-59.585,-59.312
-57.064,-56.792,-56.536,-56.294,-56.065,-55.848,-55.640,-55.443,-55.254,-55.072,-54.898,-54.835,-54.819,-54.803,-54.787,-54.772,-54.756,-54.741,-54.725,-54.710,-54.694,-54.738,-54.881,-55.030,-55.183,-55.342,-55.507,-55.679,-55.858,-56.044,-56.239,-56.444,-56.674,-56.916,-57.173,-57.445,-57.736,-58.048,-58.385,-58.749,-59.147,-59.585,-59.968,-60.352,-60.773,-61.240,-61.764,-62.359,-63.048,-63.869,-64.881,-66.203,-67.141,-67.116,-67.091,-67.066,-67.042,-67.018,-66.993,-66.969,-66.945,-66.921,-66.685,-65.379,-64.376,-63.561,-62.876,-62.284,-61.763,-61.298,-60.878,-60.495,-60.143,-59.696,-59.269,-58.879,-58.522,-58.192,-57.885,-57.599,-57.330,-57.077,-56.837,-56.672,-56.569,-56.467,-56.369,-56.272,-56.178,-56.085,-55.994,-55.906,-55.819,-55.767,-55.844,-55.922,-56.002,-56.084,-56.166,-56.251,-56.337,-56.425,-56.515,-56.606,-56.712,-56.822,-56.934,-57.050,-57.169,-57.291,-57.416,-57.546,-57.679,-57.816,-57.844,-57.792,-57.740,-57.690,-57.640,-57.590,-57.541,-57.492,-57.445,-57.397,-57.316,-57.148,-56.987,-56.832,-56.682,-56.537,-56.396,-56.260,-56.129,-56.001,-55.876,-55.751,-55.629,-55.511,-55.396,-55.283,-55.174,-55.067,-54.963,-54.861,-54.761,-54.751,-54.788,-54.824,-54.861,-54.898,-54.936,-54.973,-55.012,-55.050,-55.089,-55.165,-55.314,-55.469,-55.629,-55.796,-55.969,-56.149,-56.337,-56.534,-56.740,-56.952,-57.074,-57.199,-57.328,-57.460,-57.597,-57.739,-57.885,-58.036,-58.193,-58.356,-58.325,-58.222,-58.121,-58.022,-57.926,-57.832,-57.739,-57.649,-57.561,-57.474,-57.371,-57.248,-57.127,-57.010,-56.896,-56.785,-56.677,-56.571,-56.468,-56.368,-56.283,-56.316,-56.350,-56.384,-56.418,-56.452,-56.487,-56.522,-56.557,-56.593,-56.629,-56.746,-56.889,-57.037,-57.190,-57.348,-57.512,-57.683,-57.861,-58.046,-58.240,-58.435,-58.631,-58.835,-59.050,-59.276,-59.514,-59.766,-60.034,-60.319,-60.625,-60.898,-60.916,-60.934,-60.952,-60.970,-60.988,-61.007,-61.025,-61.043,-61.062,-61.081,-60.937,-60.773,-60.615,-60.463,-60.316,-60.173,-60.036,-59.902,-59.772,-59.647,-59.563,-59.511,-59.460,-59.410,-59.360,-59.311,-59.262,-59.214,-59.166,-59.119,-59.112,-59.231,-59.353,-59.478,-59.608,-59.741,-59.879,-60.021,-60.168,-60.320,-60.477,-60.635,-60.798,-60.967,-61.143,-61.326,-61.518,-61.719,-61.929,-62.150,-62.382,-62.537,-62.642,-62.748,-62.858,-62.970,-63.085,-63.204,-63.326,-63.451,-63.580,-63.481,-62.921,-62.425,-61.979,-61.575,-61.206,-60.865,-60.550,-60.255,-59.980,-59.720
-57.071,-56.797,-56.538,-56.294,-56.064,-55.844,-55.636,-55.436,-55.246,-55.064,-54.889,-54.826,-54.811,-54.797,-54.782,-54.768,-54.754,-54.739,-54.725,-54.711,-54.697,-54.741,-54.882,-55.029,-55.180,-55.337,-55.500,-55.669,-55.845,-56.029,-56.221,-56.422,-56.650,-56.889,-57.143,-57.413,-57.701,-58.009,-58.340,-58.699,-59.090,-59.520,-59.904,-60.292,-60.719,-61.192,-61.723,-62.328,-63.031,-63.871,-64.912,-66.285,-67.297,-67.328,-67.359,-67.391,-67.423,-67.455,-67.488,-67.521,-67.554,-67.587,-67.369,-65.905,-64.812,-63.940,-63.214,-62.592,-62.048,-61.565,-61.130,-60.734,-60.372,-59.912,-59.473,-59.075,-58.709,-58.372,-58.060,-57.768,-57.495,-57.238,-56.995,-56.828,-56.723,-56.621,-56.521,-56.423,-56.328,-56.234,-56.143,-56.053,-55.965,-55.914,-55.997,-56.082,-56.168,-56.257,-56.347,-56.439,-56.532,-56.629,-56.727,-56.827,-56.937,-57.050,-57.167,-57.286,-57.409,-57.536,-57.667,-57.801,-57.940,-58.083,-58.103,-58.035,-57.968,-57.901,-57.836,-57.772,-57.709,-57.646,-57.585,-57.524,-57.426,-57.232,-57.046,-56.868,-56.697,-56.532,-56.374,-56.221,-56.073,-55.930,-55.792,-55.650,-55.512,-55.379,-55.250,-55.124,-55.002,-54.883,-54.767,-54.655,-54.545,-54.530,-54.563,-54.597,-54.631,-54.666,-54.700,-54.735,-54.771,-54.806,-54.842,-54.918,-55.072,-55.231,-55.397,-55.570,-55.749,-55.937,-56.132,-56.337,-56.553,-56.776,-56.912,-57.052,-57.198,-57.348,-57.504,-57.665,-57.833,-58.007,-58.189,-58.379,-58.367,-58.279,-58.192,-58.107,-58.024,-57.942,-57.862,-57.783,-57.706,-57.629,-57.531,-57.402,-57.277,-57.156,-57.038,-56.923,-56.810,-56.701,-56.595,-56.491,-56.402,-56.430,-56.459,-56.487,-56.516,-56.544,-56.573,-56.603,-56.632,-56.662,-56.692,-56.804,-56.941,-57.082,-57.229,-57.380,-57.537,-57.700,-57.869,-58.045,-58.229,-58.414,-58.600,-58.795,-58.999,-59.213,-59.439,-59.676,-59.927,-60.194,-60.478,-60.729,-60.734,-60.739,-60.745,-60.750,-60.755,-60.760,-60.765,-60.770,-60.775,-60.781,-60.636,-60.474,-60.318,-60.167,-60.021,-59.880,-59.743,-59.610,-59.482,-59.357,-59.272,-59.219,-59.166,-59.114,-59.063,-59.012,-58.962,-58.913,-58.864,-58.815,-58.805,-58.917,-59.031,-59.149,-59.270,-59.395,-59.523,-59.655,-59.791,-59.932,-60.077,-60.230,-60.389,-60.553,-60.724,-60.902,-61.088,-61.282,-61.485,-61.698,-61.922,-62.096,-62.239,-62.387,-62.540,-62.698,-62.862,-63.033,-63.211,-63.397,-63.590,-63.566,-63.080,-62.643,-62.245,-61.881,-61.545,-61.234,-60.943,-60.670,-60.414,-60.172
-57.079,-56.801,-56.541,-56.295,-56.062,-55.841,-55.631,-55.430,-55.239,-55.055,-54.879,-54.817,-54.803,-54.790,-54.777,-54.764,-54.751,-54.738,-54.725,-54.712,-54.699,-54.743,-54.883,-55.028,-55.177,-55.332,-55.493,-55.660,-55.833,-56.014,-56.202,-56.401,-56.626,-56.863,-57.114,-57.381,-57.665,-57.969,-58.296,-58.649,-59.034,-59.457,-59.841,-60.233,-60.665,-61.144,-61.682,-62.297,-63.014,-63.873,-64.944,-66.369,-67.458,-67.551,-67.645,-67.742,-67.841,-67.942,-68.046,-68.152,-68.261,-68.373,-68.180,-66.504,-65.298,-64.355,-63.580,-62.923,-62.353,-61.849,-61.397,-60.988,-60.614,-60.140,-59.688,-59.279,-58.905,-58.561,-58.242,-57.945,-57.667,-57.405,-57.159,-56.989,-56.883,-56.779,-56.678,-56.580,-56.483,-56.389,-56.296,-56.206,-56.117,-56.066,-56.156,-56.247,-56.341,-56.437,-56.535,-56.635,-56.737,-56.842,-56.949,-57.060,-57.174,-57.291,-57.412,-57.536,-57.664,-57.796,-57.932,-58.072,-58.217,-58.367,-58.379,-58.293,-58.208,-58.124,-58.042,-57.962,-57.883,-57.806,-57.730,-57.655,-57.538,-57.316,-57.105,-56.904,-56.712,-56.528,-56.351,-56.181,-56.018,-55.861,-55.709,-55.551,-55.398,-55.251,-55.108,-54.970,-54.836,-54.707,-54.580,-54.458,-54.339,-54.319,-54.350,-54.382,-54.413,-54.445,-54.477,-54.510,-54.542,-54.575,-54.608,-54.684,-54.842,-55.006,-55.177,-55.355,-55.540,-55.734,-55.937,-56.150,-56.373,-56.606,-56.756,-56.911,-57.071,-57.238,-57.412,-57.593,-57.781,-57.979,-58.185,-58.402,-58.410,-58.337,-58.265,-58.194,-58.124,-58.055,-57.988,-57.921,-57.856,-57.791,-57.697,-57.563,-57.433,-57.306,-57.184,-57.064,-56.948,-56.835,-56.725,-56.617,-56.525,-56.548,-56.570,-56.593,-56.616,-56.639,-56.662,-56.685,-56.708,-56.732,-56.755,-56.861,-56.993,-57.128,-57.268,-57.412,-57.562,-57.717,-57.877,-58.044,-58.217,-58.393,-58.570,-58.756,-58.949,-59.152,-59.364,-59.588,-59.823,-60.072,-60.337,-60.567,-60.560,-60.554,-60.547,-60.540,-60.533,-60.527,-60.520,-60.513,-60.507,-60.500,-60.355,-60.194,-60.039,-59.889,-59.745,-59.604,-59.469,-59.337,-59.209,-59.085,-59.000,-58.945,-58.891,-58.838,-58.785,-58.733,-58.682,-58.631,-58.581,-58.531,-58.519,-58.624,-58.732,-58.843,-58.957,-59.074,-59.194,-59.318,-59.445,-59.576,-59.711,-59.860,-60.015,-60.176,-60.343,-60.516,-60.697,-60.886,-61.083,-61.289,-61.506,-61.696,-61.871,-62.053,-62.243,-62.442,-62.650,-62.869,-63.100,-63.343,-63.601,-63.653,-63.245,-62.872,-62.529,-62.210,-61.914,-61.636,-61.375,-61.129,-60.896,-60.675
-57.086,-56.806,-56.543,-56.295,-56.060,-55.838,-55.626,-55.424,-55.231,-55.047,-54.869,-54.808,-54.796,-54.784,-54.772,-54.760,-54.748,-54.737,-54.725,-54.713,-54.702,-54.746,-54.884,-55.027,-55.174,-55.327,-55.486,-55.650,-55.821,-55.999,-56.184,-56.379,-56.602,-56.837,-57.086,-57.349,-57.630,-57.930,-58.252,-58.601,-58.979,-59.394,-59.779,-60.175,-60.611,-61.096,-61.642,-62.267,-62.997,-63.875,-64.976,-66.455,-67.626,-67.786,-67.952,-68.124,-68.304,-68.491,-68.687,-68.892,-69.107,-69.334,-69.179,-67.199,-65.844,-64.813,-63.981,-63.282,-62.681,-62.153,-61.682,-61.257,-60.870,-60.380,-59.914,-59.493,-59.110,-58.758,-58.432,-58.129,-57.846,-57.580,-57.329,-57.157,-57.049,-56.944,-56.842,-56.742,-56.644,-56.549,-56.455,-56.364,-56.274,-56.224,-56.321,-56.420,-56.521,-56.625,-56.731,-56.840,-56.952,-57.066,-57.184,-57.305,-57.425,-57.547,-57.672,-57.802,-57.935,-58.073,-58.215,-58.362,-58.514,-58.672,-58.674,-58.566,-58.461,-58.359,-58.259,-58.161,-58.065,-57.971,-57.879,-57.790,-57.654,-57.403,-57.166,-56.941,-56.727,-56.523,-56.329,-56.142,-55.964,-55.792,-55.627,-55.454,-55.287,-55.126,-54.971,-54.822,-54.677,-54.537,-54.401,-54.270,-54.142,-54.118,-54.147,-54.176,-54.206,-54.235,-54.265,-54.295,-54.325,-54.356,-54.387,-54.461,-54.624,-54.792,-54.968,-55.150,-55.341,-55.541,-55.750,-55.970,-56.201,-56.443,-56.605,-56.773,-56.949,-57.131,-57.322,-57.521,-57.730,-57.950,-58.181,-58.426,-58.453,-58.395,-58.338,-58.282,-58.226,-58.172,-58.117,-58.064,-58.011,-57.959,-57.869,-57.729,-57.594,-57.462,-57.335,-57.211,-57.090,-56.973,-56.859,-56.747,-56.652,-56.668,-56.685,-56.701,-56.718,-56.735,-56.752,-56.769,-56.785,-56.802,-56.820,-56.920,-57.045,-57.175,-57.308,-57.445,-57.587,-57.733,-57.885,-58.042,-58.205,-58.372,-58.541,-58.716,-58.900,-59.091,-59.291,-59.501,-59.722,-59.954,-60.200,-60.411,-60.393,-60.375,-60.358,-60.340,-60.323,-60.305,-60.288,-60.271,-60.254,-60.236,-60.091,-59.932,-59.778,-59.629,-59.485,-59.346,-59.211,-59.080,-58.953,-58.829,-58.744,-58.688,-58.633,-58.578,-58.524,-58.471,-58.418,-58.366,-58.315,-58.264,-58.250,-58.350,-58.453,-58.558,-58.665,-58.776,-58.889,-59.005,-59.125,-59.247,-59.374,-59.520,-59.671,-59.829,-59.992,-60.162,-60.338,-60.522,-60.714,-60.915,-61.126,-61.330,-61.532,-61.743,-61.966,-62.200,-62.448,-62.711,-62.991,-63.290,-63.612,-63.742,-63.417,-63.115,-62.832,-62.567,-62.316,-62.080,-61.856,-61.642,-61.439,-61.245
-57.076,-56.787,-56.516,-56.261,-56.020,-55.791,-55.575,-55.368,-55.171,-54.982,-54.802,-54.736,-54.720,-54.704,-54.688,-54.672,-54.656,-54.640,-54.624,-54.609,-54.593,-54.633,-54.766,-54.904,-55.046,-55.193,-55.346,-55.503,-55.667,-55.837,-56.014,-56.201,-56.421,-56.653,-56.899,-57.159,-57.436,-57.731,-58.048,-58.390,-58.762,-59.168,-59.540,-59.922,-60.340,-60.802,-61.320,-61.908,-62.588,-63.395,-64.387,-65.675,-66.638,-66.742,-66.849,-66.958,-67.070,-67.186,-67.304,-67.425,-67.550,-67.679,-67.533,-66.003,-64.874,-63.979,-63.237,-62.604,-62.051,-61.561,-61.121,-60.721,-60.355,-59.899,-59.465,-59.070,-58.708,-58.374,-58.064,-57.775,-57.504,-57.248,-57.007,-56.844,-56.746,-56.650,-56.556,-56.464,-56.374,-56.286,-56.200,-56.115,-56.032,-55.988,-56.088,-56.190,-56.295,-56.402,-56.513,-56.625,-56.741,-56.861,-56.983,-57.109,-57.243,-57.382,-57.525,-57.674,-57.827,-57.986,-58.151,-58.323,-58.502,-58.688,-58.704,-58.597,-58.493,-58.391,-58.291,-58.194,-58.099,-58.006,-57.915,-57.825,-57.684,-57.411,-57.155,-56.913,-56.684,-56.466,-56.259,-56.061,-55.871,-55.690,-55.516,-55.334,-55.159,-54.991,-54.829,-54.673,-54.523,-54.377,-54.236,-54.100,-53.967,-53.938,-53.963,-53.987,-54.011,-54.036,-54.061,-54.086,-54.111,-54.136,-54.161,-54.231,-54.390,-54.554,-54.725,-54.903,-55.089,-55.283,-55.486,-55.699,-55.923,-56.156,-56.330,-56.512,-56.701,-56.899,-57.106,-57.324,-57.553,-57.795,-58.051,-58.323,-58.383,-58.357,-58.331,-58.306,-58.280,-58.255,-58.230,-58.205,-58.180,-58.156,-58.085,-57.951,-57.821,-57.694,-57.572,-57.452,-57.336,-57.223,-57.113,-57.005,-56.913,-56.925,-56.938,-56.951,-56.964,-56.977,-56.990,-57.003,-57.016,-57.030,-57.043,-57.141,-57.263,-57.390,-57.520,-57.654,-57.792,-57.935,-58.083,-58.236,-58.395,-58.554,-58.714,-58.880,-59.052,-59.231,-59.418,-59.614,-59.819,-60.034,-60.260,-60.449,-60.408,-60.367,-60.327,-60.287,-60.247,-60.208,-60.169,-60.130,-60.092,-60.054,-59.896,-59.726,-59.562,-59.404,-59.252,-59.105,-58.962,-58.824,-58.691,-58.561,-58.472,-58.414,-58.357,-58.300,-58.245,-58.189,-58.135,-58.081,-58.028,-57.976,-57.959,-58.052,-58.147,-58.244,-58.343,-58.445,-58.549,-58.655,-58.765,-58.877,-58.992,-59.135,-59.285,-59.440,-59.601,-59.768,-59.942,-60.124,-60.313,-60.510,-60.717,-60.914,-61.106,-61.306,-61.517,-61.738,-61.972,-62.218,-62.479,-62.757,-63.054,-63.182,-62.904,-62.643,-62.398,-62.165,-61.944,-61.734,-61.533,-61.341,-61.158,-60.982
-57.062,-56.763,-56.483,-56.220,-55.971,-55.737,-55.514,-55.302,-55.101,-54.908,-54.723,-54.652,-54.631,-54.610,-54.589,-54.568,-54.547,-54.526,-54.506,-54.485,-54.465,-54.500,-54.628,-54.761,-54.897,-55.038,-55.184,-55.335,-55.491,-55.653,-55.821,-55.999,-56.217,-56.446,-56.689,-56.946,-57.219,-57.510,-57.822,-58.158,-58.523,-58.921,-59.280,-59.645,-60.042,-60.480,-60.967,-61.516,-62.144,-62.879,-63.763,-64.875,-65.661,-65.714,-65.768,-65.822,-65.877,-65.932,-65.989,-66.046,-66.104,-66.162,-66.016,-64.803,-63.856,-63.079,-62.420,-61.848,-61.343,-60.890,-60.480,-60.106,-59.761,-59.341,-58.939,-58.571,-58.232,-57.918,-57.624,-57.349,-57.091,-56.847,-56.616,-56.463,-56.375,-56.288,-56.204,-56.121,-56.039,-55.959,-55.881,-55.804,-55.728,-55.690,-55.791,-55.896,-56.003,-56.112,-56.225,-56.340,-56.459,-56.581,-56.707,-56.836,-56.985,-57.141,-57.302,-57.470,-57.645,-57.827,-58.017,-58.216,-58.424,-58.643,-58.676,-58.575,-58.476,-58.379,-58.285,-58.192,-58.102,-58.013,-57.926,-57.840,-57.695,-57.403,-57.129,-56.872,-56.629,-56.398,-56.180,-55.972,-55.773,-55.583,-55.401,-55.212,-55.031,-54.857,-54.690,-54.529,-54.373,-54.223,-54.078,-53.938,-53.802,-53.769,-53.788,-53.807,-53.826,-53.846,-53.865,-53.885,-53.904,-53.924,-53.944,-54.009,-54.163,-54.322,-54.487,-54.659,-54.838,-55.025,-55.220,-55.425,-55.639,-55.863,-56.048,-56.240,-56.442,-56.653,-56.876,-57.110,-57.357,-57.620,-57.899,-58.198,-58.290,-58.299,-58.307,-58.316,-58.324,-58.333,-58.341,-58.350,-58.358,-58.367,-58.319,-58.194,-58.073,-57.955,-57.840,-57.729,-57.619,-57.513,-57.409,-57.308,-57.220,-57.229,-57.238,-57.248,-57.257,-57.267,-57.276,-57.285,-57.295,-57.304,-57.314,-57.409,-57.530,-57.654,-57.781,-57.913,-58.049,-58.189,-58.333,-58.483,-58.638,-58.791,-58.940,-59.094,-59.254,-59.420,-59.593,-59.773,-59.961,-60.158,-60.363,-60.529,-60.461,-60.394,-60.328,-60.263,-60.199,-60.136,-60.074,-60.012,-59.952,-59.892,-59.720,-59.538,-59.363,-59.195,-59.033,-58.877,-58.726,-58.581,-58.440,-58.303,-58.210,-58.150,-58.091,-58.033,-57.975,-57.918,-57.862,-57.807,-57.752,-57.698,-57.678,-57.764,-57.852,-57.942,-58.034,-58.127,-58.223,-58.320,-58.420,-58.523,-58.628,-58.769,-58.917,-59.071,-59.230,-59.395,-59.567,-59.746,-59.933,-60.128,-60.332,-60.519,-60.697,-60.882,-61.076,-61.278,-61.490,-61.714,-61.949,-62.198,-62.462,-62.575,-62.328,-62.094,-61.872,-61.661,-61.460,-61.267,-61.083,-60.907,-60.737,-60.573
-57.048,-56.739,-56.450,-56.179,-55.924,-55.683,-55.455,-55.238,-55.031,-54.834,-54.646,-54.571,-54.544,-54.518,-54.492,-54.467,-54.441,-54.416,-54.390,-54.365,-54.340,-54.371,-54.494,-54.622,-54.753,-54.888,-55.028,-55.172,-55.322,-55.476,-55.636,-55.806,-56.022,-56.249,-56.489,-56.742,-57.012,-57.299,-57.607,-57.938,-58.297,-58.687,-59.035,-59.384,-59.764,-60.180,-60.641,-61.156,-61.741,-62.417,-63.218,-64.200,-64.864,-64.883,-64.903,-64.922,-64.942,-64.961,-64.981,-65.000,-65.020,-65.040,-64.894,-63.864,-63.032,-62.334,-61.733,-61.205,-60.734,-60.309,-59.923,-59.567,-59.239,-58.847,-58.470,-58.124,-57.803,-57.504,-57.225,-56.962,-56.714,-56.480,-56.258,-56.113,-56.033,-55.955,-55.878,-55.802,-55.728,-55.655,-55.583,-55.513,-55.443,-55.410,-55.514,-55.620,-55.729,-55.841,-55.955,-56.073,-56.194,-56.319,-56.447,-56.579,-56.741,-56.912,-57.090,-57.276,-57.470,-57.674,-57.887,-58.111,-58.348,-58.598,-58.649,-58.553,-58.459,-58.368,-58.278,-58.190,-58.104,-58.020,-57.937,-57.855,-57.707,-57.395,-57.104,-56.831,-56.574,-56.332,-56.102,-55.884,-55.677,-55.479,-55.289,-55.094,-54.907,-54.727,-54.555,-54.389,-54.229,-54.075,-53.926,-53.782,-53.643,-53.606,-53.620,-53.634,-53.649,-53.664,-53.678,-53.693,-53.708,-53.722,-53.737,-53.797,-53.947,-54.101,-54.262,-54.428,-54.602,-54.782,-54.970,-55.167,-55.373,-55.589,-55.782,-55.985,-56.197,-56.421,-56.657,-56.906,-57.170,-57.452,-57.753,-58.076,-58.200,-58.241,-58.283,-58.326,-58.368,-58.412,-58.455,-58.499,-58.544,-58.589,-58.567,-58.453,-58.341,-58.233,-58.127,-58.023,-57.922,-57.824,-57.727,-57.633,-57.550,-57.556,-57.561,-57.566,-57.571,-57.576,-57.582,-57.587,-57.592,-57.597,-57.603,-57.695,-57.813,-57.935,-58.060,-58.188,-58.321,-58.457,-58.599,-58.745,-58.895,-59.040,-59.178,-59.320,-59.466,-59.618,-59.776,-59.939,-60.108,-60.285,-60.469,-60.611,-60.515,-60.421,-60.329,-60.239,-60.151,-60.065,-59.980,-59.897,-59.816,-59.736,-59.551,-59.358,-59.173,-58.995,-58.825,-58.661,-58.503,-58.350,-58.203,-58.060,-57.963,-57.902,-57.841,-57.781,-57.722,-57.663,-57.606,-57.549,-57.493,-57.437,-57.415,-57.495,-57.577,-57.660,-57.745,-57.831,-57.919,-58.010,-58.102,-58.195,-58.292,-58.431,-58.578,-58.730,-58.888,-59.052,-59.222,-59.399,-59.584,-59.777,-59.979,-60.158,-60.323,-60.496,-60.675,-60.862,-61.057,-61.262,-61.477,-61.703,-61.941,-62.042,-61.818,-61.606,-61.403,-61.210,-61.024,-60.846,-60.676,-60.511,-60.353,-60.200
-57.035,-56.715,-56.417,-56.139,-55.877,-55.630,-55.396,-55.174,-54.963,-54.762,-54.570,-54.490,-54.459,-54.428,-54.398,-54.368,-54.337,-54.307,-54.278,-54.248,-54.219,-54.245,-54.365,-54.487,-54.613,-54.743,-54.878,-55.016,-55.159,-55.306,-55.459,-55.621,-55.835,-56.060,-56.297,-56.548,-56.815,-57.098,-57.402,-57.728,-58.082,-58.466,-58.802,-59.138,-59.503,-59.900,-60.337,-60.824,-61.372,-61.999,-62.733,-63.616,-64.191,-64.186,-64.182,-64.177,-64.172,-64.168,-64.163,-64.159,-64.154,-64.149,-64.003,-63.092,-62.339,-61.698,-61.139,-60.644,-60.200,-59.797,-59.428,-59.088,-58.773,-58.403,-58.047,-57.718,-57.412,-57.127,-56.859,-56.606,-56.368,-56.142,-55.927,-55.789,-55.716,-55.645,-55.575,-55.506,-55.438,-55.371,-55.305,-55.240,-55.176,-55.148,-55.253,-55.361,-55.471,-55.585,-55.701,-55.821,-55.944,-56.071,-56.202,-56.336,-56.510,-56.695,-56.888,-57.090,-57.302,-57.525,-57.760,-58.009,-58.273,-58.553,-58.621,-58.531,-58.443,-58.356,-58.271,-58.188,-58.107,-58.026,-57.948,-57.870,-57.719,-57.387,-57.079,-56.791,-56.521,-56.266,-56.026,-55.799,-55.583,-55.377,-55.180,-54.978,-54.785,-54.601,-54.424,-54.253,-54.089,-53.932,-53.779,-53.632,-53.490,-53.448,-53.458,-53.468,-53.479,-53.489,-53.499,-53.509,-53.519,-53.530,-53.540,-53.596,-53.741,-53.892,-54.047,-54.209,-54.377,-54.552,-54.734,-54.924,-55.123,-55.330,-55.532,-55.744,-55.966,-56.200,-56.448,-56.711,-56.991,-57.290,-57.611,-57.958,-58.111,-58.185,-58.260,-58.336,-58.413,-58.492,-58.572,-58.654,-58.738,-58.823,-58.830,-58.728,-58.627,-58.529,-58.434,-58.340,-58.248,-58.158,-58.070,-57.984,-57.908,-57.909,-57.909,-57.909,-57.910,-57.910,-57.911,-57.911,-57.911,-57.912,-57.912,-58.002,-58.117,-58.235,-58.357,-58.482,-58.611,-58.744,-58.881,-59.023,-59.169,-59.306,-59.430,-59.558,-59.690,-59.826,-59.966,-60.111,-60.261,-60.416,-60.577,-60.694,-60.569,-60.448,-60.330,-60.216,-60.104,-59.995,-59.889,-59.786,-59.684,-59.585,-59.389,-59.185,-58.991,-58.804,-58.626,-58.455,-58.290,-58.131,-57.978,-57.830,-57.729,-57.666,-57.604,-57.543,-57.482,-57.422,-57.363,-57.305,-57.248,-57.191,-57.167,-57.241,-57.318,-57.395,-57.474,-57.554,-57.636,-57.719,-57.804,-57.891,-57.980,-58.118,-58.264,-58.415,-58.571,-58.734,-58.902,-59.078,-59.261,-59.452,-59.652,-59.824,-59.979,-60.141,-60.308,-60.482,-60.664,-60.853,-61.051,-61.259,-61.476,-61.568,-61.363,-61.167,-60.980,-60.801,-60.628,-60.463,-60.303,-60.149,-60.000,-59.857
-57.021,-56.692,-56.385,-56.099,-55.830,-55.577,-55.338,-55.111,-54.896,-54.691,-54.495,-54.411,-54.376,-54.340,-54.305,-54.271,-54.236,-54.202,-54.168,-54.134,-54.101,-54.123,-54.238,-54.357,-54.478,-54.603,-54.732,-54.865,-55.002,-55.143,-55.289,-55.444,-55.656,-55.879,-56.114,-56.362,-56.626,-56.906,-57.206,-57.529,-57.877,-58.255,-58.582,-58.906,-59.256,-59.637,-60.054,-60.516,-61.032,-61.619,-62.297,-63.101,-63.608,-63.586,-63.564,-63.541,-63.519,-63.497,-63.475,-63.454,-63.432,-63.410,-63.264,-62.437,-61.742,-61.143,-60.617,-60.148,-59.725,-59.339,-58.985,-58.657,-58.352,-58.000,-57.661,-57.347,-57.054,-56.779,-56.521,-56.277,-56.047,-55.828,-55.619,-55.487,-55.421,-55.356,-55.292,-55.228,-55.166,-55.104,-55.044,-54.984,-54.925,-54.900,-55.007,-55.116,-55.228,-55.343,-55.462,-55.583,-55.708,-55.837,-55.969,-56.106,-56.290,-56.488,-56.695,-56.912,-57.141,-57.382,-57.638,-57.909,-58.199,-58.509,-58.594,-58.509,-58.426,-58.345,-58.265,-58.186,-58.109,-58.033,-57.959,-57.886,-57.731,-57.379,-57.054,-56.751,-56.468,-56.202,-55.952,-55.715,-55.490,-55.277,-55.073,-54.866,-54.668,-54.478,-54.296,-54.122,-53.954,-53.793,-53.637,-53.487,-53.341,-53.296,-53.302,-53.308,-53.314,-53.321,-53.327,-53.333,-53.339,-53.345,-53.351,-53.403,-53.545,-53.691,-53.843,-54.000,-54.164,-54.333,-54.510,-54.693,-54.885,-55.086,-55.295,-55.515,-55.746,-55.991,-56.249,-56.525,-56.819,-57.134,-57.474,-57.843,-58.024,-58.129,-58.236,-58.346,-58.458,-58.574,-58.693,-58.815,-58.940,-59.070,-59.110,-59.021,-58.933,-58.848,-58.764,-58.681,-58.600,-58.521,-58.443,-58.366,-58.298,-58.293,-58.288,-58.282,-58.277,-58.272,-58.266,-58.261,-58.256,-58.251,-58.245,-58.331,-58.443,-58.558,-58.676,-58.798,-58.922,-59.051,-59.184,-59.320,-59.461,-59.588,-59.697,-59.810,-59.925,-60.043,-60.165,-60.290,-60.419,-60.552,-60.688,-60.778,-60.624,-60.475,-60.332,-60.193,-60.058,-59.927,-59.800,-59.677,-59.557,-59.440,-59.232,-59.019,-58.816,-58.622,-58.436,-58.258,-58.087,-57.922,-57.764,-57.611,-57.508,-57.443,-57.380,-57.317,-57.255,-57.194,-57.134,-57.075,-57.016,-56.958,-56.932,-57.002,-57.073,-57.145,-57.219,-57.294,-57.370,-57.447,-57.526,-57.607,-57.689,-57.825,-57.970,-58.120,-58.276,-58.437,-58.605,-58.779,-58.960,-59.150,-59.348,-59.514,-59.661,-59.813,-59.970,-60.133,-60.303,-60.479,-60.663,-60.855,-61.056,-61.140,-60.951,-60.769,-60.595,-60.427,-60.266,-60.110,-59.960,-59.815,-59.674,-59.538
-57.008,-56.668,-56.353,-56.059,-55.784,-55.525,-55.281,-55.050,-54.830,-54.621,-54.422,-54.334,-54.294,-54.254,-54.215,-54.176,-54.137,-54.099,-54.061,-54.024,-53.986,-54.005,-54.116,-54.230,-54.347,-54.467,-54.591,-54.719,-54.850,-54.985,-55.125,-55.273,-55.484,-55.705,-55.938,-56.184,-56.445,-56.722,-57.019,-57.337,-57.681,-58.054,-58.372,-58.685,-59.022,-59.388,-59.788,-60.227,-60.717,-61.269,-61.901,-62.641,-63.095,-63.058,-63.022,-62.987,-62.952,-62.917,-62.882,-62.847,-62.813,-62.779,-62.633,-61.868,-61.217,-60.652,-60.151,-59.703,-59.296,-58.924,-58.582,-58.265,-57.969,-57.632,-57.307,-57.005,-56.723,-56.458,-56.208,-55.972,-55.748,-55.535,-55.332,-55.205,-55.145,-55.085,-55.026,-54.967,-54.910,-54.853,-54.797,-54.742,-54.687,-54.666,-54.774,-54.885,-54.998,-55.115,-55.234,-55.357,-55.484,-55.615,-55.749,-55.888,-56.082,-56.290,-56.510,-56.741,-56.985,-57.243,-57.518,-57.811,-58.126,-58.466,-58.567,-58.488,-58.410,-58.333,-58.258,-58.184,-58.112,-58.040,-57.970,-57.901,-57.743,-57.371,-57.029,-56.711,-56.415,-56.138,-55.878,-55.633,-55.400,-55.179,-54.970,-54.757,-54.553,-54.359,-54.173,-53.994,-53.823,-53.658,-53.499,-53.346,-53.198,-53.150,-53.152,-53.154,-53.156,-53.159,-53.161,-53.163,-53.165,-53.168,-53.170,-53.218,-53.357,-53.500,-53.648,-53.801,-53.960,-54.125,-54.296,-54.475,-54.661,-54.855,-55.071,-55.298,-55.537,-55.790,-56.059,-56.346,-56.653,-56.983,-57.341,-57.730,-57.939,-58.074,-58.212,-58.356,-58.504,-58.657,-58.816,-58.982,-59.153,-59.332,-59.409,-59.335,-59.263,-59.191,-59.121,-59.052,-58.984,-58.917,-58.850,-58.785,-58.727,-58.714,-58.702,-58.690,-58.678,-58.666,-58.654,-58.642,-58.630,-58.618,-58.606,-58.688,-58.796,-58.907,-59.021,-59.138,-59.258,-59.381,-59.509,-59.640,-59.775,-59.890,-59.983,-60.077,-60.174,-60.272,-60.373,-60.477,-60.583,-60.691,-60.803,-60.864,-60.680,-60.503,-60.333,-60.169,-60.012,-59.859,-59.712,-59.570,-59.433,-59.299,-59.080,-58.858,-58.647,-58.446,-58.254,-58.070,-57.893,-57.723,-57.560,-57.402,-57.297,-57.231,-57.166,-57.102,-57.039,-56.977,-56.916,-56.856,-56.796,-56.737,-56.709,-56.775,-56.842,-56.909,-56.978,-57.048,-57.119,-57.192,-57.265,-57.340,-57.416,-57.551,-57.696,-57.845,-57.999,-58.160,-58.326,-58.499,-58.679,-58.867,-59.064,-59.225,-59.364,-59.508,-59.656,-59.810,-59.969,-60.135,-60.307,-60.487,-60.674,-60.751,-60.574,-60.404,-60.241,-60.083,-59.931,-59.784,-59.642,-59.504,-59.371,-59.241
-56.995,-56.645,-56.321,-56.020,-55.738,-55.474,-55.224,-54.989,-54.765,-54.552,-54.350,-54.258,-54.213,-54.170,-54.126,-54.083,-54.041,-53.999,-53.957,-53.916,-53.875,-53.889,-53.997,-54.107,-54.220,-54.336,-54.455,-54.577,-54.703,-54.833,-54.967,-55.110,-55.318,-55.538,-55.769,-56.013,-56.271,-56.546,-56.840,-57.154,-57.494,-57.862,-58.172,-58.475,-58.801,-59.153,-59.537,-59.957,-60.423,-60.945,-61.538,-62.225,-62.635,-62.588,-62.541,-62.495,-62.450,-62.404,-62.360,-62.315,-62.272,-62.228,-62.082,-61.365,-60.749,-60.210,-59.731,-59.299,-58.906,-58.546,-58.214,-57.905,-57.616,-57.292,-56.980,-56.688,-56.415,-56.159,-55.916,-55.686,-55.468,-55.261,-55.062,-54.941,-54.885,-54.829,-54.775,-54.721,-54.668,-54.615,-54.564,-54.512,-54.462,-54.444,-54.553,-54.665,-54.779,-54.897,-55.018,-55.143,-55.271,-55.403,-55.539,-55.680,-55.882,-56.101,-56.332,-56.576,-56.834,-57.109,-57.402,-57.716,-58.055,-58.422,-58.540,-58.466,-58.393,-58.322,-58.251,-58.182,-58.114,-58.047,-57.981,-57.916,-57.755,-57.363,-57.004,-56.672,-56.364,-56.076,-55.806,-55.552,-55.312,-55.084,-54.868,-54.650,-54.441,-54.243,-54.052,-53.870,-53.696,-53.528,-53.366,-53.210,-53.059,-53.008,-53.006,-53.005,-53.004,-53.003,-53.001,-53.000,-52.999,-52.998,-52.996,-53.041,-53.177,-53.317,-53.461,-53.611,-53.766,-53.926,-54.093,-54.266,-54.447,-54.636,-54.858,-55.091,-55.338,-55.599,-55.877,-56.174,-56.493,-56.838,-57.212,-57.621,-57.856,-58.019,-58.189,-58.366,-58.550,-58.742,-58.944,-59.155,-59.377,-59.611,-59.731,-59.674,-59.619,-59.564,-59.510,-59.457,-59.404,-59.352,-59.300,-59.249,-59.202,-59.181,-59.161,-59.140,-59.120,-59.100,-59.080,-59.060,-59.040,-59.020,-59.000,-59.076,-59.180,-59.286,-59.395,-59.507,-59.621,-59.739,-59.860,-59.984,-60.112,-60.215,-60.288,-60.362,-60.437,-60.514,-60.592,-60.672,-60.753,-60.836,-60.920,-60.952,-60.736,-60.531,-60.334,-60.146,-59.966,-59.793,-59.627,-59.466,-59.312,-59.163,-58.934,-58.704,-58.486,-58.278,-58.079,-57.889,-57.707,-57.533,-57.365,-57.203,-57.096,-57.029,-56.963,-56.898,-56.834,-56.771,-56.708,-56.647,-56.587,-56.527,-56.497,-56.559,-56.622,-56.685,-56.750,-56.816,-56.882,-56.950,-57.019,-57.088,-57.159,-57.294,-57.437,-57.586,-57.739,-57.899,-58.064,-58.236,-58.415,-58.602,-58.797,-58.954,-59.086,-59.223,-59.363,-59.509,-59.660,-59.816,-59.978,-60.147,-60.322,-60.394,-60.228,-60.068,-59.913,-59.764,-59.620,-59.481,-59.346,-59.215,-59.087,-58.964
-56.981,-56.622,-56.290,-55.981,-55.693,-55.423,-55.169,-54.929,-54.701,-54.485,-54.279,-54.183,-54.135,-54.087,-54.039,-53.992,-53.946,-53.900,-53.855,-53.810,-53.766,-53.777,-53.881,-53.987,-54.096,-54.208,-54.323,-54.441,-54.562,-54.686,-54.815,-54.952,-55.159,-55.377,-55.606,-55.848,-56.104,-56.377,-56.667,-56.979,-57.314,-57.678,-57.981,-58.275,-58.590,-58.930,-59.300,-59.703,-60.148,-60.643,-61.203,-61.845,-62.220,-62.164,-62.108,-62.054,-62.000,-61.946,-61.894,-61.842,-61.790,-61.739,-61.593,-60.914,-60.327,-59.809,-59.347,-58.929,-58.548,-58.198,-57.874,-57.572,-57.290,-56.977,-56.675,-56.393,-56.128,-55.878,-55.642,-55.418,-55.206,-55.003,-54.809,-54.691,-54.639,-54.588,-54.538,-54.488,-54.439,-54.390,-54.342,-54.294,-54.247,-54.233,-54.343,-54.455,-54.571,-54.690,-54.812,-54.938,-55.068,-55.202,-55.339,-55.482,-55.692,-55.920,-56.162,-56.417,-56.689,-56.978,-57.288,-57.623,-57.985,-58.380,-58.513,-58.445,-58.377,-58.310,-58.245,-58.180,-58.117,-58.054,-57.992,-57.931,-57.767,-57.355,-56.979,-56.633,-56.313,-56.014,-55.735,-55.472,-55.225,-54.991,-54.769,-54.545,-54.332,-54.129,-53.936,-53.750,-53.572,-53.401,-53.236,-53.078,-52.925,-52.870,-52.866,-52.861,-52.857,-52.852,-52.847,-52.843,-52.838,-52.834,-52.829,-52.871,-53.004,-53.141,-53.282,-53.428,-53.580,-53.736,-53.899,-54.068,-54.243,-54.428,-54.654,-54.894,-55.147,-55.416,-55.702,-56.009,-56.339,-56.697,-57.086,-57.514,-57.774,-57.965,-58.166,-58.376,-58.597,-58.829,-59.075,-59.336,-59.613,-59.909,-60.078,-60.042,-60.007,-59.972,-59.938,-59.903,-59.869,-59.836,-59.802,-59.769,-59.736,-59.705,-59.674,-59.643,-59.612,-59.582,-59.552,-59.522,-59.492,-59.462,-59.433,-59.503,-59.601,-59.702,-59.805,-59.910,-60.018,-60.128,-60.242,-60.359,-60.478,-60.566,-60.616,-60.667,-60.718,-60.770,-60.823,-60.876,-60.930,-60.985,-61.040,-61.042,-60.794,-60.558,-60.335,-60.123,-59.921,-59.728,-59.543,-59.365,-59.195,-59.030,-58.792,-58.555,-58.329,-58.115,-57.911,-57.716,-57.529,-57.351,-57.179,-57.013,-56.903,-56.835,-56.768,-56.702,-56.637,-56.573,-56.510,-56.448,-56.387,-56.326,-56.295,-56.353,-56.413,-56.472,-56.533,-56.595,-56.657,-56.721,-56.785,-56.851,-56.917,-57.051,-57.193,-57.341,-57.494,-57.653,-57.817,-57.988,-58.166,-58.352,-58.546,-58.698,-58.825,-58.955,-59.089,-59.228,-59.371,-59.519,-59.672,-59.831,-59.996,-60.064,-59.907,-59.755,-59.609,-59.467,-59.330,-59.197,-59.068,-58.943,-58.821,-58.703
-56.968,-56.599,-56.258,-55.943,-55.648,-55.373,-55.114,-54.869,-54.638,-54.418,-54.209,-54.109,-54.057,-54.005,-53.954,-53.904,-53.854,-53.804,-53.755,-53.707,-53.659,-53.667,-53.768,-53.871,-53.976,-54.084,-54.194,-54.308,-54.425,-54.544,-54.668,-54.799,-55.005,-55.221,-55.449,-55.689,-55.943,-56.213,-56.501,-56.810,-57.142,-57.501,-57.797,-58.083,-58.389,-58.718,-59.075,-59.463,-59.889,-60.362,-60.892,-61.496,-61.841,-61.777,-61.715,-61.653,-61.592,-61.532,-61.473,-61.414,-61.357,-61.300,-61.154,-60.505,-59.941,-59.442,-58.995,-58.589,-58.218,-57.876,-57.559,-57.264,-56.987,-56.683,-56.391,-56.117,-55.859,-55.615,-55.385,-55.166,-54.958,-54.759,-54.569,-54.455,-54.407,-54.360,-54.313,-54.267,-54.221,-54.176,-54.131,-54.087,-54.043,-54.031,-54.142,-54.256,-54.373,-54.493,-54.616,-54.743,-54.874,-55.009,-55.148,-55.292,-55.509,-55.747,-55.998,-56.264,-56.548,-56.852,-57.178,-57.531,-57.915,-58.337,-58.487,-58.423,-58.361,-58.299,-58.238,-58.178,-58.119,-58.061,-58.003,-57.946,-57.779,-57.347,-56.954,-56.594,-56.262,-55.953,-55.665,-55.395,-55.140,-54.900,-54.672,-54.444,-54.226,-54.019,-53.822,-53.633,-53.452,-53.278,-53.111,-52.950,-52.794,-52.737,-52.729,-52.722,-52.714,-52.706,-52.699,-52.691,-52.684,-52.676,-52.668,-52.707,-52.838,-52.972,-53.110,-53.253,-53.401,-53.554,-53.713,-53.878,-54.049,-54.228,-54.460,-54.705,-54.964,-55.240,-55.534,-55.850,-56.191,-56.560,-56.965,-57.410,-57.693,-57.912,-58.143,-58.386,-58.644,-58.918,-59.210,-59.524,-59.862,-60.229,-60.455,-60.444,-60.433,-60.423,-60.412,-60.401,-60.391,-60.380,-60.370,-60.359,-60.345,-60.300,-60.255,-60.211,-60.167,-60.124,-60.081,-60.039,-59.997,-59.955,-59.914,-59.977,-60.068,-60.162,-60.257,-60.355,-60.454,-60.556,-60.661,-60.768,-60.878,-60.948,-60.971,-60.995,-61.018,-61.042,-61.066,-61.091,-61.115,-61.139,-61.164,-61.134,-60.851,-60.586,-60.337,-60.100,-59.876,-59.663,-59.460,-59.266,-59.080,-58.902,-58.655,-58.411,-58.179,-57.959,-57.749,-57.549,-57.358,-57.176,-57.000,-56.831,-56.719,-56.650,-56.582,-56.515,-56.450,-56.385,-56.321,-56.258,-56.196,-56.135,-56.102,-56.157,-56.213,-56.270,-56.327,-56.385,-56.444,-56.503,-56.564,-56.625,-56.688,-56.820,-56.963,-57.110,-57.262,-57.420,-57.583,-57.754,-57.931,-58.115,-58.308,-58.457,-58.578,-58.703,-58.831,-58.964,-59.100,-59.241,-59.387,-59.537,-59.693,-59.757,-59.608,-59.464,-59.324,-59.189,-59.058,-58.931,-58.808,-58.687,-58.570,-58.457
-56.955,-56.576,-56.227,-55.904,-55.604,-55.323,-55.059,-54.811,-54.575,-54.352,-54.140,-54.037,-53.981,-53.925,-53.871,-53.816,-53.763,-53.710,-53.658,-53.606,-53.556,-53.561,-53.658,-53.757,-53.859,-53.963,-54.070,-54.179,-54.292,-54.407,-54.525,-54.652,-54.857,-55.072,-55.298,-55.536,-55.788,-56.056,-56.342,-56.647,-56.976,-57.331,-57.622,-57.900,-58.197,-58.516,-58.861,-59.235,-59.645,-60.097,-60.602,-61.173,-61.492,-61.422,-61.354,-61.286,-61.219,-61.154,-61.089,-61.025,-60.963,-60.901,-60.755,-60.132,-59.588,-59.104,-58.669,-58.273,-57.911,-57.576,-57.265,-56.975,-56.704,-56.408,-56.124,-55.857,-55.605,-55.367,-55.142,-54.928,-54.723,-54.528,-54.342,-54.231,-54.187,-54.143,-54.100,-54.057,-54.014,-53.972,-53.930,-53.889,-53.848,-53.839,-53.950,-54.065,-54.183,-54.304,-54.428,-54.556,-54.688,-54.824,-54.965,-55.110,-55.334,-55.580,-55.840,-56.116,-56.412,-56.729,-57.070,-57.442,-57.847,-58.295,-58.460,-58.402,-58.344,-58.288,-58.232,-58.176,-58.122,-58.068,-58.014,-57.962,-57.791,-57.339,-56.930,-56.556,-56.212,-55.893,-55.596,-55.318,-55.057,-54.810,-54.577,-54.344,-54.122,-53.912,-53.711,-53.519,-53.335,-53.158,-52.988,-52.825,-52.668,-52.608,-52.597,-52.587,-52.576,-52.566,-52.555,-52.545,-52.534,-52.524,-52.513,-52.550,-52.677,-52.809,-52.945,-53.085,-53.230,-53.379,-53.535,-53.695,-53.863,-54.038,-54.274,-54.524,-54.789,-55.071,-55.372,-55.697,-56.047,-56.428,-56.846,-57.308,-57.614,-57.860,-58.120,-58.396,-58.691,-59.008,-59.350,-59.721,-60.127,-60.575,-60.868,-60.887,-60.906,-60.925,-60.945,-60.964,-60.983,-61.003,-61.023,-61.042,-61.053,-60.990,-60.927,-60.865,-60.804,-60.744,-60.685,-60.626,-60.568,-60.511,-60.455,-60.508,-60.591,-60.676,-60.762,-60.850,-60.940,-61.031,-61.125,-61.221,-61.319,-61.366,-61.358,-61.349,-61.341,-61.333,-61.324,-61.316,-61.308,-61.300,-61.291,-61.228,-60.910,-60.615,-60.338,-60.078,-59.832,-59.600,-59.379,-59.169,-58.969,-58.777,-58.523,-58.271,-58.033,-57.808,-57.593,-57.389,-57.194,-57.007,-56.828,-56.656,-56.543,-56.473,-56.404,-56.336,-56.270,-56.204,-56.139,-56.076,-56.013,-55.951,-55.917,-55.969,-56.022,-56.076,-56.130,-56.185,-56.240,-56.296,-56.353,-56.411,-56.470,-56.602,-56.743,-56.890,-57.042,-57.199,-57.362,-57.531,-57.707,-57.891,-58.083,-58.229,-58.345,-58.465,-58.588,-58.715,-58.845,-58.980,-59.119,-59.262,-59.410,-59.471,-59.328,-59.191,-59.058,-58.928,-58.802,-58.680,-58.562,-58.446,-58.333,-58.224
-56.918,-56.536,-56.186,-55.861,-55.559,-55.277,-55.012,-54.762,-54.525,-54.301,-54.088,-53.985,-53.928,-53.872,-53.816,-53.762,-53.708,-53.654,-53.602,-53.550,-53.498,-53.503,-53.600,-53.700,-53.802,-53.906,-54.013,-54.122,-54.235,-54.350,-54.468,-54.596,-54.802,-55.019,-55.248,-55.489,-55.744,-56.015,-56.304,-56.614,-56.948,-57.309,-57.601,-57.878,-58.175,-58.493,-58.836,-59.209,-59.617,-60.067,-60.569,-61.137,-61.447,-61.363,-61.281,-61.200,-61.120,-61.042,-60.965,-60.890,-60.816,-60.743,-60.589,-59.975,-59.438,-58.959,-58.528,-58.136,-57.777,-57.445,-57.136,-56.849,-56.578,-56.288,-56.008,-55.746,-55.498,-55.264,-55.042,-54.830,-54.629,-54.436,-54.252,-54.144,-54.103,-54.062,-54.021,-53.981,-53.942,-53.902,-53.863,-53.825,-53.787,-53.780,-53.894,-54.011,-54.132,-54.256,-54.384,-54.515,-54.651,-54.791,-54.936,-55.086,-55.314,-55.564,-55.830,-56.113,-56.415,-56.740,-57.092,-57.475,-57.894,-58.358,-58.530,-58.468,-58.407,-58.348,-58.289,-58.230,-58.173,-58.116,-58.060,-58.005,-57.825,-57.352,-56.925,-56.537,-56.180,-55.851,-55.544,-55.258,-54.990,-54.737,-54.498,-54.259,-54.033,-53.817,-53.612,-53.416,-53.228,-53.049,-52.876,-52.710,-52.550,-52.488,-52.474,-52.461,-52.448,-52.435,-52.422,-52.409,-52.396,-52.383,-52.371,-52.405,-52.531,-52.661,-52.794,-52.932,-53.075,-53.222,-53.375,-53.533,-53.697,-53.869,-54.107,-54.358,-54.624,-54.908,-55.212,-55.539,-55.892,-56.277,-56.698,-57.166,-57.484,-57.746,-58.024,-58.321,-58.640,-58.985,-59.359,-59.769,-60.221,-60.726,-61.069,-61.113,-61.157,-61.201,-61.246,-61.292,-61.338,-61.384,-61.431,-61.478,-61.513,-61.434,-61.357,-61.281,-61.207,-61.133,-61.061,-60.990,-60.921,-60.852,-60.784,-60.828,-60.902,-60.977,-61.053,-61.130,-61.209,-61.290,-61.372,-61.455,-61.541,-61.573,-61.549,-61.524,-61.500,-61.476,-61.452,-61.428,-61.404,-61.380,-61.357,-61.279,-60.952,-60.648,-60.364,-60.098,-59.847,-59.609,-59.384,-59.170,-58.966,-58.772,-58.511,-58.254,-58.011,-57.781,-57.563,-57.355,-57.157,-56.967,-56.785,-56.611,-56.493,-56.420,-56.347,-56.276,-56.205,-56.136,-56.068,-56.001,-55.935,-55.870,-55.833,-55.881,-55.929,-55.977,-56.027,-56.076,-56.127,-56.177,-56.229,-56.281,-56.334,-56.462,-56.599,-56.741,-56.888,-57.040,-57.197,-57.361,-57.531,-57.707,-57.891,-58.031,-58.143,-58.258,-58.376,-58.498,-58.623,-58.751,-58.884,-59.020,-59.161,-59.222,-59.097,-58.975,-58.857,-58.741,-58.629,-58.520,-58.413,-58.309,-58.207,-58.108
-56.860,-56.482,-56.135,-55.813,-55.513,-55.233,-54.970,-54.721,-54.486,-54.264,-54.052,-53.950,-53.896,-53.842,-53.789,-53.736,-53.684,-53.633,-53.583,-53.532,-53.483,-53.490,-53.590,-53.693,-53.798,-53.906,-54.016,-54.129,-54.246,-54.365,-54.488,-54.620,-54.832,-55.054,-55.289,-55.537,-55.799,-56.079,-56.378,-56.699,-57.046,-57.423,-57.722,-58.005,-58.308,-58.633,-58.985,-59.367,-59.787,-60.251,-60.771,-61.362,-61.677,-61.568,-61.462,-61.359,-61.258,-61.159,-61.063,-60.969,-60.876,-60.786,-60.617,-59.999,-59.459,-58.978,-58.545,-58.152,-57.791,-57.458,-57.148,-56.859,-56.589,-56.301,-56.024,-55.764,-55.518,-55.286,-55.066,-54.856,-54.656,-54.464,-54.281,-54.176,-54.138,-54.100,-54.062,-54.025,-53.988,-53.952,-53.916,-53.880,-53.844,-53.840,-53.959,-54.081,-54.207,-54.336,-54.469,-54.607,-54.749,-54.896,-55.048,-55.205,-55.436,-55.689,-55.957,-56.244,-56.550,-56.879,-57.236,-57.624,-58.051,-58.524,-58.693,-58.620,-58.548,-58.477,-58.407,-58.339,-58.272,-58.205,-58.140,-58.076,-57.882,-57.385,-56.939,-56.535,-56.165,-55.824,-55.508,-55.213,-54.938,-54.678,-54.433,-54.188,-53.955,-53.734,-53.524,-53.324,-53.132,-52.948,-52.772,-52.603,-52.440,-52.375,-52.360,-52.345,-52.329,-52.314,-52.299,-52.284,-52.269,-52.254,-52.239,-52.271,-52.396,-52.525,-52.657,-52.793,-52.934,-53.080,-53.231,-53.387,-53.549,-53.719,-53.955,-54.205,-54.470,-54.752,-55.053,-55.378,-55.728,-56.109,-56.527,-56.989,-57.310,-57.579,-57.865,-58.171,-58.500,-58.857,-59.245,-59.672,-60.145,-60.676,-61.044,-61.103,-61.162,-61.223,-61.284,-61.346,-61.408,-61.472,-61.537,-61.603,-61.654,-61.568,-61.484,-61.402,-61.322,-61.242,-61.165,-61.088,-61.013,-60.939,-60.867,-60.903,-60.968,-61.034,-61.101,-61.169,-61.238,-61.308,-61.379,-61.452,-61.526,-61.554,-61.532,-61.510,-61.489,-61.467,-61.446,-61.425,-61.404,-61.383,-61.362,-61.288,-60.977,-60.687,-60.415,-60.159,-59.917,-59.688,-59.470,-59.263,-59.065,-58.876,-58.611,-58.350,-58.103,-57.869,-57.647,-57.436,-57.235,-57.042,-56.858,-56.682,-56.559,-56.479,-56.399,-56.321,-56.245,-56.169,-56.095,-56.023,-55.951,-55.881,-55.838,-55.879,-55.921,-55.963,-56.005,-56.048,-56.091,-56.135,-56.179,-56.223,-56.268,-56.389,-56.519,-56.653,-56.791,-56.934,-57.082,-57.234,-57.393,-57.557,-57.728,-57.860,-57.968,-58.078,-58.191,-58.308,-58.427,-58.550,-58.676,-58.806,-58.941,-59.004,-58.904,-58.806,-58.710,-58.616,-58.525,-58.435,-58.347,-58.261,-58.176,-58.093
-56.803,-56.429,-56.084,-55.765,-55.468,-55.189,-54.928,-54.681,-54.448,-54.226,-54.016,-53.916,-53.864,-53.812,-53.761,-53.711,-53.661,-53.612,-53.563,-53.515,-53.468,-53.477,-53.580,-53.686,-53.794,-53.906,-54.020,-54.137,-54.257,-54.381,-54.509,-54.645,-54.862,-55.090,-55.330,-55.585,-55.856,-56.144,-56.454,-56.786,-57.147,-57.540,-57.847,-58.136,-58.445,-58.778,-59.138,-59.531,-59.963,-60.443,-60.983,-61.600,-61.919,-61.784,-61.652,-61.525,-61.401,-61.280,-61.163,-61.049,-60.938,-60.829,-60.645,-60.023,-59.480,-58.997,-58.562,-58.167,-57.805,-57.470,-57.160,-56.870,-56.599,-56.313,-56.040,-55.782,-55.539,-55.309,-55.090,-54.882,-54.683,-54.493,-54.311,-54.208,-54.173,-54.138,-54.104,-54.070,-54.036,-54.002,-53.969,-53.936,-53.903,-53.902,-54.025,-54.152,-54.283,-54.418,-54.557,-54.700,-54.849,-55.003,-55.162,-55.328,-55.562,-55.818,-56.089,-56.378,-56.689,-57.023,-57.385,-57.779,-58.214,-58.696,-58.862,-58.776,-58.693,-58.610,-58.530,-58.450,-58.373,-58.296,-58.221,-58.147,-57.939,-57.418,-56.953,-56.533,-56.150,-55.798,-55.472,-55.169,-54.886,-54.620,-54.370,-54.118,-53.879,-53.653,-53.438,-53.233,-53.038,-52.851,-52.671,-52.499,-52.333,-52.266,-52.248,-52.231,-52.214,-52.196,-52.179,-52.162,-52.145,-52.128,-52.111,-52.142,-52.266,-52.393,-52.524,-52.659,-52.798,-52.943,-53.092,-53.246,-53.406,-53.574,-53.809,-54.057,-54.321,-54.601,-54.900,-55.222,-55.570,-55.948,-56.362,-56.820,-57.143,-57.418,-57.711,-58.026,-58.365,-58.732,-59.134,-59.577,-60.070,-60.626,-61.019,-61.093,-61.168,-61.244,-61.321,-61.400,-61.481,-61.562,-61.646,-61.731,-61.799,-61.706,-61.616,-61.527,-61.440,-61.354,-61.270,-61.188,-61.108,-61.028,-60.951,-60.979,-61.035,-61.091,-61.149,-61.207,-61.266,-61.326,-61.387,-61.448,-61.511,-61.534,-61.515,-61.496,-61.478,-61.459,-61.440,-61.422,-61.403,-61.385,-61.367,-61.298,-61.003,-60.726,-60.466,-60.221,-59.988,-59.768,-59.558,-59.358,-59.166,-58.983,-58.714,-58.447,-58.196,-57.958,-57.733,-57.519,-57.314,-57.119,-56.933,-56.754,-56.626,-56.538,-56.452,-56.367,-56.284,-56.203,-56.123,-56.044,-55.967,-55.891,-55.843,-55.878,-55.913,-55.948,-55.984,-56.020,-56.056,-56.092,-56.129,-56.166,-56.204,-56.317,-56.440,-56.566,-56.696,-56.830,-56.969,-57.111,-57.259,-57.412,-57.571,-57.695,-57.799,-57.905,-58.014,-58.125,-58.240,-58.357,-58.478,-58.603,-58.731,-58.797,-58.719,-58.643,-58.569,-58.495,-58.423,-58.352,-58.282,-58.213,-58.145,-58.078
-56.747,-56.376,-56.034,-55.718,-55.423,-55.146,-54.887,-54.642,-54.410,-54.189,-53.980,-53.882,-53.832,-53.783,-53.734,-53.686,-53.638,-53.591,-53.544,-53.498,-53.452,-53.464,-53.570,-53.679,-53.791,-53.905,-54.023,-54.144,-54.269,-54.397,-54.529,-54.670,-54.892,-55.126,-55.372,-55.634,-55.913,-56.211,-56.530,-56.875,-57.250,-57.660,-57.976,-58.271,-58.587,-58.928,-59.297,-59.702,-60.148,-60.645,-61.206,-61.851,-62.176,-62.010,-61.851,-61.697,-61.548,-61.405,-61.266,-61.131,-61.000,-60.873,-60.673,-60.047,-59.501,-59.015,-58.579,-58.182,-57.819,-57.483,-57.172,-56.881,-56.609,-56.326,-56.055,-55.800,-55.559,-55.331,-55.114,-54.908,-54.711,-54.522,-54.341,-54.240,-54.208,-54.177,-54.146,-54.114,-54.084,-54.053,-54.023,-53.992,-53.962,-53.965,-54.093,-54.224,-54.360,-54.501,-54.646,-54.796,-54.951,-55.112,-55.280,-55.454,-55.692,-55.950,-56.224,-56.518,-56.832,-57.171,-57.538,-57.940,-58.383,-58.876,-59.038,-58.939,-58.843,-58.748,-58.655,-58.565,-58.476,-58.389,-58.304,-58.220,-57.997,-57.451,-56.967,-56.531,-56.134,-55.771,-55.436,-55.125,-54.835,-54.563,-54.307,-54.049,-53.805,-53.573,-53.354,-53.145,-52.945,-52.755,-52.572,-52.397,-52.229,-52.159,-52.140,-52.120,-52.101,-52.082,-52.063,-52.044,-52.025,-52.006,-51.987,-52.016,-52.139,-52.265,-52.395,-52.528,-52.667,-52.809,-52.957,-53.109,-53.267,-53.434,-53.667,-53.914,-54.176,-54.455,-54.753,-55.072,-55.418,-55.793,-56.203,-56.656,-56.982,-57.263,-57.563,-57.885,-58.233,-58.611,-59.026,-59.484,-59.997,-60.578,-60.994,-61.083,-61.173,-61.265,-61.359,-61.455,-61.554,-61.654,-61.758,-61.863,-61.950,-61.849,-61.751,-61.655,-61.561,-61.469,-61.379,-61.291,-61.204,-61.119,-61.036,-61.056,-61.103,-61.150,-61.198,-61.246,-61.295,-61.344,-61.394,-61.445,-61.496,-61.515,-61.499,-61.483,-61.466,-61.450,-61.435,-61.419,-61.403,-61.387,-61.371,-61.308,-61.029,-60.766,-60.518,-60.283,-60.061,-59.849,-59.648,-59.455,-59.270,-59.093,-58.820,-58.548,-58.291,-58.049,-57.820,-57.603,-57.395,-57.198,-57.008,-56.827,-56.694,-56.599,-56.505,-56.414,-56.324,-56.236,-56.150,-56.066,-55.983,-55.902,-55.848,-55.876,-55.905,-55.933,-55.962,-55.991,-56.021,-56.050,-56.080,-56.110,-56.140,-56.247,-56.363,-56.481,-56.603,-56.729,-56.859,-56.992,-57.130,-57.272,-57.419,-57.537,-57.636,-57.739,-57.843,-57.950,-58.060,-58.173,-58.289,-58.408,-58.530,-58.599,-58.542,-58.487,-58.431,-58.377,-58.323,-58.270,-58.218,-58.166,-58.115,-58.064
-56.691,-56.324,-55.985,-55.671,-55.378,-55.104,-54.846,-54.602,-54.372,-54.153,-53.944,-53.848,-53.801,-53.754,-53.707,-53.661,-53.615,-53.570,-53.525,-53.481,-53.437,-53.451,-53.560,-53.672,-53.787,-53.905,-54.027,-54.151,-54.280,-54.412,-54.549,-54.696,-54.922,-55.162,-55.415,-55.684,-55.971,-56.278,-56.608,-56.966,-57.355,-57.784,-58.109,-58.410,-58.733,-59.083,-59.463,-59.879,-60.340,-60.856,-61.441,-62.117,-62.448,-62.249,-62.059,-61.876,-61.701,-61.533,-61.370,-61.214,-61.063,-60.918,-60.701,-60.072,-59.522,-59.034,-58.596,-58.198,-57.833,-57.496,-57.184,-56.893,-56.620,-56.339,-56.071,-55.818,-55.580,-55.354,-55.139,-54.934,-54.738,-54.551,-54.372,-54.273,-54.244,-54.216,-54.188,-54.160,-54.132,-54.104,-54.077,-54.050,-54.022,-54.028,-54.161,-54.298,-54.439,-54.585,-54.737,-54.894,-55.056,-55.225,-55.401,-55.584,-55.825,-56.086,-56.364,-56.661,-56.980,-57.324,-57.698,-58.107,-58.559,-59.063,-59.222,-59.108,-58.998,-58.890,-58.785,-58.682,-58.582,-58.484,-58.388,-58.294,-58.056,-57.485,-56.980,-56.528,-56.119,-55.745,-55.401,-55.082,-54.785,-54.506,-54.245,-53.981,-53.731,-53.495,-53.271,-53.058,-52.855,-52.661,-52.476,-52.298,-52.127,-52.055,-52.034,-52.012,-51.991,-51.970,-51.949,-51.928,-51.908,-51.887,-51.866,-51.894,-52.016,-52.140,-52.269,-52.402,-52.539,-52.680,-52.826,-52.977,-53.133,-53.298,-53.530,-53.776,-54.037,-54.314,-54.610,-54.927,-55.270,-55.642,-56.050,-56.499,-56.827,-57.113,-57.420,-57.749,-58.105,-58.494,-58.920,-59.393,-59.924,-60.529,-60.970,-61.073,-61.178,-61.286,-61.397,-61.511,-61.628,-61.749,-61.872,-61.999,-62.105,-61.997,-61.891,-61.787,-61.686,-61.587,-61.490,-61.396,-61.303,-61.212,-61.124,-61.135,-61.172,-61.209,-61.247,-61.285,-61.324,-61.363,-61.402,-61.441,-61.481,-61.495,-61.482,-61.469,-61.455,-61.442,-61.429,-61.416,-61.402,-61.389,-61.376,-61.318,-61.054,-60.806,-60.570,-60.347,-60.135,-59.932,-59.739,-59.554,-59.376,-59.206,-58.928,-58.650,-58.389,-58.143,-57.910,-57.688,-57.478,-57.277,-57.085,-56.902,-56.764,-56.660,-56.559,-56.461,-56.365,-56.270,-56.178,-56.088,-55.999,-55.912,-55.853,-55.875,-55.897,-55.919,-55.941,-55.964,-55.986,-56.009,-56.031,-56.054,-56.077,-56.178,-56.286,-56.398,-56.513,-56.630,-56.751,-56.876,-57.004,-57.136,-57.272,-57.383,-57.480,-57.578,-57.679,-57.782,-57.888,-57.996,-58.108,-58.222,-58.339,-58.410,-58.372,-58.335,-58.298,-58.262,-58.226,-58.190,-58.154,-58.119,-58.084,-58.049
-56.636,-56.272,-55.937,-55.625,-55.334,-55.062,-54.805,-54.563,-54.334,-54.116,-53.909,-53.815,-53.769,-53.724,-53.680,-53.636,-53.592,-53.549,-53.506,-53.464,-53.422,-53.438,-53.550,-53.665,-53.784,-53.905,-54.030,-54.159,-54.291,-54.428,-54.570,-54.721,-54.953,-55.198,-55.458,-55.734,-56.029,-56.346,-56.687,-57.058,-57.464,-57.911,-58.246,-58.553,-58.885,-59.244,-59.635,-60.064,-60.541,-61.077,-61.689,-62.401,-62.739,-62.502,-62.277,-62.063,-61.859,-61.664,-61.478,-61.299,-61.128,-60.962,-60.730,-60.096,-59.544,-59.053,-58.613,-58.213,-57.847,-57.509,-57.196,-56.904,-56.630,-56.352,-56.087,-55.837,-55.601,-55.376,-55.163,-54.960,-54.766,-54.580,-54.402,-54.306,-54.280,-54.255,-54.230,-54.206,-54.181,-54.156,-54.132,-54.108,-54.084,-54.092,-54.230,-54.373,-54.520,-54.672,-54.830,-54.993,-55.164,-55.341,-55.525,-55.718,-55.963,-56.227,-56.509,-56.810,-57.134,-57.484,-57.864,-58.281,-58.742,-59.258,-59.414,-59.284,-59.159,-59.037,-58.918,-58.803,-58.690,-58.581,-58.474,-58.369,-58.115,-57.519,-56.994,-56.526,-56.104,-55.719,-55.366,-55.039,-54.735,-54.451,-54.184,-53.914,-53.659,-53.418,-53.190,-52.973,-52.767,-52.570,-52.381,-52.200,-52.027,-51.953,-51.930,-51.907,-51.884,-51.861,-51.839,-51.816,-51.794,-51.771,-51.749,-51.775,-51.896,-52.020,-52.147,-52.279,-52.414,-52.554,-52.699,-52.848,-53.003,-53.166,-53.397,-53.642,-53.901,-54.177,-54.471,-54.787,-55.128,-55.497,-55.901,-56.347,-56.678,-56.969,-57.281,-57.617,-57.981,-58.379,-58.817,-59.304,-59.853,-60.482,-60.945,-61.063,-61.184,-61.308,-61.436,-61.568,-61.704,-61.845,-61.990,-62.140,-62.267,-62.149,-62.035,-61.923,-61.814,-61.708,-61.604,-61.503,-61.404,-61.307,-61.213,-61.215,-61.242,-61.270,-61.297,-61.325,-61.353,-61.381,-61.409,-61.438,-61.466,-61.476,-61.466,-61.455,-61.444,-61.434,-61.423,-61.413,-61.402,-61.392,-61.381,-61.328,-61.080,-60.846,-60.623,-60.412,-60.210,-60.017,-59.832,-59.655,-59.485,-59.321,-59.039,-58.755,-58.489,-58.238,-58.001,-57.776,-57.562,-57.358,-57.164,-56.977,-56.834,-56.723,-56.614,-56.508,-56.405,-56.304,-56.206,-56.109,-56.015,-55.923,-55.858,-55.873,-55.889,-55.904,-55.920,-55.936,-55.952,-55.967,-55.983,-55.999,-56.015,-56.109,-56.212,-56.316,-56.424,-56.534,-56.647,-56.762,-56.882,-57.004,-57.130,-57.236,-57.329,-57.424,-57.521,-57.621,-57.722,-57.827,-57.933,-58.043,-58.155,-58.228,-58.209,-58.189,-58.169,-58.150,-58.131,-58.111,-58.092,-58.073,-58.054,-58.035
-56.582,-56.221,-55.888,-55.579,-55.291,-55.020,-54.765,-54.525,-54.297,-54.080,-53.874,-53.782,-53.738,-53.696,-53.653,-53.611,-53.570,-53.528,-53.488,-53.447,-53.407,-53.425,-53.540,-53.658,-53.780,-53.905,-54.034,-54.166,-54.303,-54.444,-54.590,-54.746,-54.984,-55.235,-55.501,-55.785,-56.089,-56.415,-56.768,-57.153,-57.574,-58.042,-58.387,-58.702,-59.042,-59.411,-59.814,-60.258,-60.752,-61.311,-61.952,-62.705,-63.051,-62.771,-62.507,-62.258,-62.023,-61.800,-61.588,-61.386,-61.193,-61.008,-60.759,-60.121,-59.565,-59.072,-58.630,-58.228,-57.861,-57.522,-57.208,-56.915,-56.640,-56.365,-56.103,-55.855,-55.621,-55.399,-55.188,-54.987,-54.794,-54.610,-54.433,-54.339,-54.317,-54.295,-54.273,-54.252,-54.230,-54.209,-54.188,-54.167,-54.145,-54.158,-54.301,-54.449,-54.601,-54.760,-54.925,-55.096,-55.274,-55.459,-55.653,-55.857,-56.105,-56.373,-56.658,-56.964,-57.293,-57.649,-58.036,-58.462,-58.934,-59.463,-59.614,-59.468,-59.326,-59.189,-59.056,-58.927,-58.802,-58.680,-58.561,-58.446,-58.176,-57.553,-57.008,-56.524,-56.089,-55.693,-55.331,-54.996,-54.686,-54.396,-54.124,-53.848,-53.588,-53.342,-53.110,-52.890,-52.680,-52.480,-52.288,-52.105,-51.929,-51.854,-51.829,-51.804,-51.780,-51.755,-51.731,-51.706,-51.682,-51.658,-51.635,-51.660,-51.779,-51.902,-52.029,-52.159,-52.293,-52.432,-52.575,-52.723,-52.877,-53.038,-53.268,-53.512,-53.770,-54.044,-54.337,-54.651,-54.990,-55.357,-55.758,-56.200,-56.533,-56.829,-57.146,-57.489,-57.861,-58.268,-58.717,-59.217,-59.783,-60.434,-60.920,-61.053,-61.189,-61.330,-61.475,-61.626,-61.781,-61.943,-62.111,-62.286,-62.435,-62.308,-62.184,-62.064,-61.947,-61.833,-61.722,-61.613,-61.508,-61.405,-61.304,-61.297,-61.314,-61.331,-61.348,-61.365,-61.382,-61.399,-61.417,-61.434,-61.452,-61.457,-61.449,-61.441,-61.433,-61.425,-61.417,-61.409,-61.402,-61.394,-61.386,-61.338,-61.106,-60.886,-60.677,-60.477,-60.286,-60.103,-59.928,-59.759,-59.597,-59.440,-59.153,-58.863,-58.591,-58.335,-58.094,-57.865,-57.648,-57.441,-57.244,-57.055,-56.905,-56.786,-56.670,-56.557,-56.446,-56.339,-56.234,-56.131,-56.031,-55.933,-55.863,-55.872,-55.881,-55.890,-55.899,-55.908,-55.917,-55.927,-55.936,-55.945,-55.954,-56.042,-56.138,-56.236,-56.336,-56.439,-56.544,-56.652,-56.763,-56.876,-56.992,-57.092,-57.183,-57.275,-57.368,-57.465,-57.563,-57.663,-57.766,-57.871,-57.979,-58.054,-58.051,-58.048,-58.044,-58.041,-58.037,-58.034,-58.031,-58.027,-58.024,-58.020
-56.528,-56.171,-55.841,-55.534,-55.248,-54.979,-54.726,-54.486,-54.260,-54.044,-53.839,-53.749,-53.708,-53.667,-53.627,-53.587,-53.547,-53.508,-53.469,-53.430,-53.392,-53.412,-53.530,-53.652,-53.776,-53.905,-54.037,-54.173,-54.314,-54.460,-54.611,-54.772,-55.015,-55.272,-55.545,-55.836,-56.149,-56.486,-56.851,-57.249,-57.688,-58.177,-58.533,-58.856,-59.205,-59.584,-60.000,-60.460,-60.974,-61.558,-62.232,-63.031,-63.387,-63.057,-62.750,-62.463,-62.194,-61.941,-61.701,-61.474,-61.259,-61.053,-60.787,-60.146,-59.587,-59.092,-58.647,-58.244,-57.875,-57.535,-57.220,-56.926,-56.651,-56.378,-56.119,-55.874,-55.642,-55.422,-55.213,-55.013,-54.822,-54.640,-54.464,-54.372,-54.354,-54.335,-54.317,-54.299,-54.280,-54.262,-54.244,-54.226,-54.208,-54.224,-54.372,-54.526,-54.685,-54.850,-55.022,-55.200,-55.387,-55.582,-55.785,-55.999,-56.252,-56.524,-56.813,-57.124,-57.458,-57.820,-58.216,-58.651,-59.134,-59.678,-59.824,-59.659,-59.500,-59.346,-59.198,-59.055,-58.916,-58.781,-58.651,-58.524,-58.237,-57.587,-57.022,-56.522,-56.074,-55.668,-55.296,-54.954,-54.637,-54.341,-54.064,-53.783,-53.518,-53.268,-53.032,-52.808,-52.595,-52.392,-52.198,-52.012,-51.834,-51.757,-51.730,-51.704,-51.677,-51.651,-51.625,-51.600,-51.574,-51.549,-51.523,-51.547,-51.666,-51.788,-51.913,-52.042,-52.176,-52.313,-52.455,-52.602,-52.754,-52.913,-53.143,-53.386,-53.643,-53.916,-54.207,-54.520,-54.856,-55.221,-55.620,-56.058,-56.393,-56.693,-57.016,-57.364,-57.743,-58.159,-58.618,-59.132,-59.714,-60.388,-60.896,-61.043,-61.194,-61.351,-61.514,-61.684,-61.860,-62.044,-62.236,-62.436,-62.610,-62.472,-62.339,-62.209,-62.083,-61.961,-61.842,-61.726,-61.614,-61.504,-61.397,-61.380,-61.386,-61.393,-61.399,-61.405,-61.412,-61.418,-61.424,-61.431,-61.437,-61.438,-61.433,-61.427,-61.422,-61.417,-61.412,-61.406,-61.401,-61.396,-61.391,-61.348,-61.133,-60.927,-60.731,-60.544,-60.364,-60.191,-60.025,-59.865,-59.711,-59.562,-59.269,-58.973,-58.696,-58.435,-58.189,-57.956,-57.736,-57.525,-57.325,-57.133,-56.978,-56.850,-56.726,-56.605,-56.488,-56.373,-56.262,-56.153,-56.047,-55.944,-55.868,-55.870,-55.873,-55.876,-55.878,-55.881,-55.883,-55.886,-55.889,-55.891,-55.894,-55.976,-56.066,-56.157,-56.251,-56.347,-56.444,-56.544,-56.647,-56.752,-56.859,-56.954,-57.041,-57.130,-57.221,-57.314,-57.409,-57.506,-57.605,-57.706,-57.810,-57.887,-57.899,-57.911,-57.922,-57.934,-57.946,-57.958,-57.970,-57.982,-57.994,-58.006
-56.475,-56.121,-55.794,-55.489,-55.205,-54.938,-54.686,-54.449,-54.223,-54.009,-53.805,-53.716,-53.677,-53.638,-53.600,-53.562,-53.524,-53.487,-53.450,-53.413,-53.377,-53.400,-53.520,-53.645,-53.773,-53.905,-54.040,-54.181,-54.326,-54.476,-54.631,-54.798,-55.046,-55.309,-55.589,-55.888,-56.210,-56.557,-56.935,-57.348,-57.805,-58.316,-58.684,-59.016,-59.374,-59.765,-60.195,-60.672,-61.208,-61.820,-62.532,-63.384,-63.751,-63.363,-63.007,-62.678,-62.372,-62.086,-61.817,-61.565,-61.326,-61.100,-60.817,-60.171,-59.608,-59.111,-58.664,-58.260,-57.889,-57.548,-57.232,-56.937,-56.661,-56.391,-56.134,-55.892,-55.663,-55.445,-55.238,-55.040,-54.851,-54.669,-54.495,-54.406,-54.391,-54.376,-54.361,-54.346,-54.331,-54.316,-54.301,-54.287,-54.272,-54.292,-54.445,-54.605,-54.770,-54.942,-55.121,-55.308,-55.503,-55.707,-55.922,-56.147,-56.404,-56.680,-56.974,-57.290,-57.630,-57.999,-58.403,-58.848,-59.344,-59.904,-60.046,-59.860,-59.681,-59.510,-59.345,-59.186,-59.033,-58.885,-58.742,-58.604,-58.299,-57.622,-57.036,-56.520,-56.059,-55.642,-55.262,-54.912,-54.589,-54.287,-54.006,-53.719,-53.449,-53.195,-52.955,-52.728,-52.511,-52.306,-52.109,-51.921,-51.741,-51.662,-51.634,-51.606,-51.578,-51.550,-51.523,-51.495,-51.468,-51.441,-51.415,-51.437,-51.555,-51.676,-51.801,-51.929,-52.061,-52.198,-52.338,-52.484,-52.634,-52.793,-53.021,-53.263,-53.519,-53.791,-54.081,-54.392,-54.727,-55.089,-55.485,-55.921,-56.257,-56.562,-56.889,-57.243,-57.629,-58.053,-58.522,-59.048,-59.647,-60.341,-60.872,-61.033,-61.200,-61.373,-61.554,-61.743,-61.940,-62.147,-62.364,-62.592,-62.792,-62.643,-62.499,-62.359,-62.224,-62.093,-61.966,-61.843,-61.722,-61.605,-61.492,-61.465,-61.460,-61.455,-61.451,-61.446,-61.441,-61.437,-61.432,-61.427,-61.423,-61.419,-61.416,-61.414,-61.411,-61.408,-61.406,-61.403,-61.401,-61.398,-61.396,-61.358,-61.159,-60.969,-60.786,-60.611,-60.443,-60.281,-60.125,-59.974,-59.829,-59.688,-59.389,-59.086,-58.803,-58.537,-58.287,-58.050,-57.825,-57.611,-57.408,-57.213,-57.052,-56.915,-56.783,-56.654,-56.530,-56.408,-56.290,-56.175,-56.064,-55.954,-55.873,-55.869,-55.865,-55.861,-55.857,-55.854,-55.850,-55.846,-55.842,-55.838,-55.835,-55.911,-55.995,-56.080,-56.167,-56.256,-56.347,-56.439,-56.534,-56.631,-56.730,-56.820,-56.904,-56.991,-57.079,-57.168,-57.260,-57.354,-57.449,-57.547,-57.648,-57.726,-57.752,-57.778,-57.804,-57.830,-57.857,-57.883,-57.910,-57.937,-57.964,-57.992
-56.423,-56.072,-55.747,-55.445,-55.162,-54.897,-54.647,-54.411,-54.187,-53.974,-53.770,-53.684,-53.647,-53.610,-53.574,-53.538,-53.502,-53.467,-53.432,-53.397,-53.362,-53.387,-53.511,-53.638,-53.769,-53.904,-54.044,-54.188,-54.337,-54.492,-54.652,-54.824,-55.077,-55.347,-55.634,-55.941,-56.272,-56.630,-57.020,-57.449,-57.925,-58.460,-58.841,-59.181,-59.551,-59.954,-60.399,-60.895,-61.455,-62.099,-62.854,-63.768,-64.149,-63.693,-63.280,-62.904,-62.557,-62.236,-61.937,-61.657,-61.394,-61.147,-60.846,-60.196,-59.630,-59.130,-58.682,-58.275,-57.904,-57.561,-57.244,-56.948,-56.671,-56.404,-56.151,-55.911,-55.684,-55.469,-55.263,-55.067,-54.879,-54.699,-54.527,-54.440,-54.428,-54.417,-54.405,-54.394,-54.382,-54.371,-54.359,-54.348,-54.337,-54.360,-54.519,-54.685,-54.857,-55.036,-55.223,-55.418,-55.622,-55.837,-56.062,-56.300,-56.562,-56.842,-57.141,-57.462,-57.809,-58.186,-58.598,-59.055,-59.564,-60.142,-60.278,-60.070,-59.870,-59.680,-59.497,-59.322,-59.154,-58.992,-58.835,-58.684,-58.362,-57.657,-57.050,-56.518,-56.044,-55.617,-55.228,-54.871,-54.541,-54.234,-53.948,-53.656,-53.381,-53.123,-52.879,-52.649,-52.430,-52.221,-52.022,-51.832,-51.649,-51.569,-51.539,-51.509,-51.480,-51.451,-51.422,-51.394,-51.365,-51.337,-51.309,-51.330,-51.447,-51.567,-51.691,-51.818,-51.950,-52.085,-52.225,-52.369,-52.518,-52.675,-52.903,-53.144,-53.399,-53.669,-53.958,-54.268,-54.601,-54.961,-55.355,-55.788,-56.125,-56.434,-56.766,-57.126,-57.518,-57.949,-58.428,-58.966,-59.580,-60.296,-60.848,-61.023,-61.205,-61.395,-61.594,-61.803,-62.022,-62.252,-62.496,-62.754,-62.982,-62.821,-62.665,-62.515,-62.370,-62.230,-62.094,-61.962,-61.834,-61.710,-61.589,-61.551,-61.535,-61.519,-61.503,-61.487,-61.471,-61.455,-61.439,-61.424,-61.408,-61.400,-61.400,-61.400,-61.400,-61.400,-61.400,-61.400,-61.400,-61.400,-61.400,-61.368,-61.186,-61.011,-60.842,-60.680,-60.524,-60.373,-60.227,-60.086,-59.950,-59.817,-59.513,-59.203,-58.913,-58.642,-58.386,-58.145,-57.916,-57.699,-57.492,-57.295,-57.127,-56.981,-56.840,-56.704,-56.572,-56.444,-56.319,-56.198,-56.080,-55.965,-55.878,-55.867,-55.857,-55.847,-55.837,-55.827,-55.816,-55.806,-55.796,-55.786,-55.776,-55.847,-55.925,-56.004,-56.085,-56.167,-56.251,-56.337,-56.424,-56.513,-56.604,-56.690,-56.772,-56.855,-56.941,-57.028,-57.116,-57.207,-57.299,-57.394,-57.491,-57.571,-57.610,-57.649,-57.689,-57.729,-57.769,-57.810,-57.851,-57.893,-57.935,-57.977
-56.333,-55.989,-55.670,-55.373,-55.095,-54.833,-54.587,-54.353,-54.132,-53.921,-53.720,-53.636,-53.603,-53.569,-53.536,-53.503,-53.470,-53.437,-53.405,-53.373,-53.341,-53.369,-53.496,-53.626,-53.761,-53.900,-54.044,-54.192,-54.346,-54.506,-54.671,-54.849,-55.107,-55.382,-55.676,-55.990,-56.330,-56.698,-57.100,-57.544,-58.038,-58.595,-58.987,-59.334,-59.711,-60.125,-60.581,-61.091,-61.670,-62.337,-63.126,-64.090,-64.474,-63.951,-63.485,-63.063,-62.679,-62.326,-62.000,-61.696,-61.412,-61.146,-60.831,-60.182,-59.618,-59.118,-58.670,-58.264,-57.893,-57.550,-57.233,-56.938,-56.661,-56.397,-56.148,-55.912,-55.688,-55.475,-55.272,-55.078,-54.892,-54.714,-54.543,-54.459,-54.450,-54.442,-54.433,-54.425,-54.416,-54.408,-54.399,-54.391,-54.382,-54.409,-54.572,-54.743,-54.920,-55.104,-55.297,-55.499,-55.711,-55.933,-56.168,-56.416,-56.682,-56.966,-57.269,-57.596,-57.949,-58.333,-58.755,-59.222,-59.746,-60.341,-60.476,-60.249,-60.034,-59.829,-59.634,-59.446,-59.267,-59.094,-58.929,-58.769,-58.432,-57.701,-57.076,-56.529,-56.044,-55.607,-55.211,-54.847,-54.512,-54.200,-53.910,-53.614,-53.336,-53.075,-52.829,-52.595,-52.374,-52.164,-51.963,-51.771,-51.587,-51.505,-51.475,-51.444,-51.414,-51.383,-51.354,-51.324,-51.294,-51.265,-51.236,-51.256,-51.373,-51.492,-51.616,-51.742,-51.873,-52.007,-52.146,-52.290,-52.438,-52.594,-52.821,-53.062,-53.316,-53.586,-53.874,-54.183,-54.515,-54.875,-55.268,-55.699,-56.039,-56.351,-56.687,-57.051,-57.449,-57.887,-58.374,-58.923,-59.552,-60.286,-60.858,-61.044,-61.238,-61.441,-61.654,-61.878,-62.115,-62.365,-62.630,-62.913,-63.164,-62.988,-62.819,-62.657,-62.500,-62.349,-62.203,-62.062,-61.925,-61.792,-61.663,-61.616,-61.589,-61.563,-61.537,-61.511,-61.485,-61.459,-61.433,-61.408,-61.382,-61.371,-61.375,-61.379,-61.383,-61.387,-61.391,-61.395,-61.398,-61.402,-61.406,-61.380,-61.213,-61.052,-60.896,-60.746,-60.601,-60.461,-60.325,-60.193,-60.065,-59.941,-59.633,-59.318,-59.024,-58.749,-58.490,-58.246,-58.015,-57.795,-57.587,-57.387,-57.214,-57.060,-56.912,-56.769,-56.630,-56.496,-56.365,-56.239,-56.116,-55.996,-55.903,-55.887,-55.871,-55.855,-55.839,-55.823,-55.807,-55.792,-55.776,-55.760,-55.745,-55.810,-55.882,-55.955,-56.029,-56.105,-56.182,-56.261,-56.341,-56.423,-56.506,-56.586,-56.665,-56.746,-56.828,-56.912,-56.998,-57.085,-57.174,-57.265,-57.358,-57.438,-57.486,-57.535,-57.584,-57.634,-57.685,-57.736,-57.788,-57.840,-57.893,-57.946
-56.106,-55.781,-55.479,-55.197,-54.932,-54.682,-54.446,-54.221,-54.008,-53.805,-53.611,-53.534,-53.507,-53.480,-53.453,-53.427,-53.400,-53.374,-53.348,-53.322,-53.296,-53.329,-53.461,-53.596,-53.736,-53.880,-54.029,-54.184,-54.344,-54.511,-54.684,-54.869,-55.131,-55.409,-55.706,-56.026,-56.370,-56.744,-57.154,-57.606,-58.111,-58.683,-59.076,-59.418,-59.789,-60.195,-60.643,-61.142,-61.706,-62.355,-63.118,-64.045,-64.388,-63.846,-63.363,-62.929,-62.534,-62.173,-61.839,-61.528,-61.239,-60.968,-60.652,-60.024,-59.474,-58.987,-58.549,-58.151,-57.786,-57.450,-57.137,-56.846,-56.573,-56.316,-56.073,-55.843,-55.624,-55.416,-55.217,-55.027,-54.845,-54.671,-54.503,-54.420,-54.412,-54.405,-54.397,-54.389,-54.382,-54.374,-54.366,-54.359,-54.351,-54.378,-54.541,-54.710,-54.886,-55.069,-55.260,-55.460,-55.670,-55.891,-56.123,-56.369,-56.636,-56.923,-57.229,-57.559,-57.916,-58.305,-58.732,-59.205,-59.737,-60.343,-60.491,-60.277,-60.073,-59.878,-59.691,-59.513,-59.341,-59.176,-59.017,-58.863,-58.525,-57.780,-57.145,-56.590,-56.099,-55.657,-55.257,-54.890,-54.551,-54.238,-53.945,-53.650,-53.374,-53.114,-52.868,-52.636,-52.416,-52.206,-52.006,-51.814,-51.631,-51.550,-51.519,-51.489,-51.458,-51.428,-51.399,-51.369,-51.340,-51.311,-51.282,-51.302,-51.419,-51.539,-51.662,-51.789,-51.919,-52.054,-52.193,-52.336,-52.485,-52.641,-52.870,-53.111,-53.367,-53.639,-53.929,-54.240,-54.575,-54.937,-55.333,-55.769,-56.111,-56.426,-56.765,-57.133,-57.535,-57.979,-58.472,-59.029,-59.668,-60.418,-61.001,-61.185,-61.378,-61.580,-61.792,-62.014,-62.249,-62.497,-62.760,-63.040,-63.287,-63.092,-62.905,-62.726,-62.554,-62.389,-62.230,-62.076,-61.927,-61.784,-61.645,-61.592,-61.560,-61.529,-61.497,-61.467,-61.436,-61.405,-61.375,-61.345,-61.315,-61.306,-61.318,-61.330,-61.342,-61.354,-61.366,-61.378,-61.391,-61.403,-61.415,-61.398,-61.240,-61.088,-60.941,-60.799,-60.661,-60.528,-60.398,-60.272,-60.150,-60.031,-59.730,-59.420,-59.132,-58.861,-58.606,-58.366,-58.138,-57.921,-57.715,-57.518,-57.344,-57.187,-57.036,-56.891,-56.749,-56.613,-56.480,-56.352,-56.227,-56.106,-56.011,-55.991,-55.971,-55.951,-55.932,-55.912,-55.892,-55.873,-55.854,-55.834,-55.815,-55.874,-55.939,-56.005,-56.072,-56.140,-56.209,-56.279,-56.351,-56.423,-56.497,-56.571,-56.647,-56.723,-56.801,-56.880,-56.961,-57.043,-57.127,-57.213,-57.300,-57.375,-57.421,-57.467,-57.513,-57.560,-57.607,-57.655,-57.704,-57.753,-57.803,-57.853
-55.890,-55.583,-55.297,-55.028,-54.775,-54.535,-54.309,-54.093,-53.888,-53.692,-53.504,-53.433,-53.413,-53.393,-53.372,-53.352,-53.332,-53.312,-53.292,-53.272,-53.252,-53.290,-53.426,-53.566,-53.711,-53.860,-54.015,-54.176,-54.342,-54.516,-54.697,-54.889,-55.154,-55.436,-55.737,-56.061,-56.411,-56.791,-57.208,-57.670,-58.186,-58.772,-59.166,-59.503,-59.868,-60.266,-60.705,-61.193,-61.744,-62.374,-63.111,-64.000,-64.304,-63.742,-63.245,-62.799,-62.394,-62.024,-61.683,-61.367,-61.072,-60.796,-60.481,-59.871,-59.336,-58.860,-58.431,-58.040,-57.682,-57.351,-57.044,-56.757,-56.487,-56.236,-55.999,-55.775,-55.561,-55.358,-55.164,-54.977,-54.799,-54.628,-54.463,-54.382,-54.375,-54.368,-54.361,-54.354,-54.348,-54.341,-54.334,-54.327,-54.320,-54.348,-54.509,-54.677,-54.852,-55.034,-55.224,-55.422,-55.630,-55.849,-56.079,-56.322,-56.591,-56.880,-57.189,-57.522,-57.883,-58.276,-58.708,-59.188,-59.728,-60.345,-60.506,-60.304,-60.111,-59.927,-59.750,-59.580,-59.416,-59.258,-59.106,-58.959,-58.620,-57.861,-57.215,-56.652,-56.155,-55.708,-55.303,-54.933,-54.591,-54.275,-53.980,-53.687,-53.412,-53.153,-52.908,-52.677,-52.457,-52.248,-52.049,-51.858,-51.676,-51.594,-51.564,-51.534,-51.504,-51.474,-51.444,-51.415,-51.386,-51.357,-51.328,-51.349,-51.465,-51.585,-51.709,-51.835,-51.966,-52.101,-52.240,-52.384,-52.533,-52.689,-52.919,-53.162,-53.419,-53.693,-53.985,-54.297,-54.635,-55.000,-55.400,-55.839,-56.185,-56.503,-56.845,-57.217,-57.623,-58.072,-58.572,-59.138,-59.788,-60.554,-61.148,-61.332,-61.523,-61.724,-61.934,-62.155,-62.388,-62.634,-62.894,-63.172,-63.414,-63.198,-62.992,-62.796,-62.609,-62.429,-62.256,-62.090,-61.930,-61.776,-61.627,-61.567,-61.531,-61.494,-61.459,-61.423,-61.388,-61.352,-61.318,-61.283,-61.249,-61.241,-61.261,-61.281,-61.301,-61.322,-61.342,-61.362,-61.383,-61.404,-61.425,-61.416,-61.268,-61.125,-60.986,-60.852,-60.722,-60.595,-60.472,-60.353,-60.237,-60.123,-59.829,-59.525,-59.242,-58.976,-58.726,-58.489,-58.264,-58.051,-57.847,-57.652,-57.478,-57.318,-57.164,-57.016,-56.872,-56.733,-56.599,-56.468,-56.341,-56.218,-56.121,-56.097,-56.073,-56.050,-56.026,-56.002,-55.979,-55.956,-55.933,-55.910,-55.887,-55.939,-55.996,-56.055,-56.114,-56.174,-56.236,-56.297,-56.360,-56.424,-56.489,-56.557,-56.628,-56.700,-56.774,-56.848,-56.925,-57.002,-57.081,-57.161,-57.243,-57.313,-57.356,-57.399,-57.443,-57.487,-57.531,-57.576,-57.622,-57.668,-57.714,-57.761
-55.685,-55.394,-55.122,-54.865,-54.623,-54.394,-54.176,-53.969,-53.771,-53.581,-53.400,-53.335,-53.321,-53.307,-53.293,-53.279,-53.265,-53.250,-53.236,-53.223,-53.209,-53.252,-53.392,-53.536,-53.685,-53.840,-54.001,-54.167,-54.340,-54.521,-54.709,-54.910,-55.178,-55.463,-55.768,-56.096,-56.452,-56.839,-57.263,-57.734,-58.262,-58.864,-59.258,-59.589,-59.948,-60.339,-60.768,-61.245,-61.781,-62.392,-63.104,-63.956,-64.221,-63.641,-63.130,-62.672,-62.259,-61.881,-61.533,-61.211,-60.912,-60.632,-60.315,-59.723,-59.201,-58.736,-58.316,-57.933,-57.580,-57.255,-56.952,-56.669,-56.403,-56.158,-55.927,-55.708,-55.500,-55.301,-55.110,-54.928,-54.753,-54.585,-54.423,-54.344,-54.338,-54.332,-54.326,-54.320,-54.314,-54.308,-54.302,-54.296,-54.290,-54.317,-54.478,-54.645,-54.818,-54.999,-55.187,-55.384,-55.591,-55.807,-56.035,-56.276,-56.547,-56.838,-57.150,-57.486,-57.850,-58.247,-58.685,-59.171,-59.719,-60.347,-60.521,-60.332,-60.150,-59.976,-59.809,-59.648,-59.493,-59.343,-59.198,-59.057,-58.718,-57.943,-57.286,-56.715,-56.211,-55.759,-55.350,-54.976,-54.632,-54.313,-54.016,-53.724,-53.450,-53.192,-52.949,-52.718,-52.500,-52.291,-52.093,-51.903,-51.721,-51.640,-51.609,-51.579,-51.549,-51.520,-51.490,-51.461,-51.432,-51.403,-51.375,-51.395,-51.512,-51.632,-51.756,-51.883,-52.014,-52.149,-52.288,-52.432,-52.581,-52.737,-52.969,-53.213,-53.472,-53.747,-54.041,-54.356,-54.696,-55.064,-55.467,-55.911,-56.260,-56.580,-56.926,-57.302,-57.713,-58.167,-58.675,-59.250,-59.912,-60.694,-61.301,-61.483,-61.674,-61.873,-62.081,-62.300,-62.531,-62.775,-63.033,-63.307,-63.544,-63.307,-63.082,-62.868,-62.664,-62.469,-62.283,-62.104,-61.933,-61.767,-61.608,-61.543,-61.502,-61.461,-61.420,-61.380,-61.340,-61.300,-61.261,-61.222,-61.184,-61.177,-61.205,-61.233,-61.261,-61.289,-61.318,-61.347,-61.375,-61.405,-61.434,-61.434,-61.296,-61.162,-61.032,-60.906,-60.783,-60.664,-60.548,-60.435,-60.325,-60.217,-59.930,-59.633,-59.355,-59.094,-58.848,-58.615,-58.394,-58.184,-57.983,-57.791,-57.616,-57.453,-57.296,-57.145,-56.999,-56.857,-56.720,-56.588,-56.459,-56.334,-56.234,-56.206,-56.178,-56.150,-56.122,-56.095,-56.068,-56.040,-56.013,-55.987,-55.960,-56.005,-56.055,-56.106,-56.157,-56.210,-56.262,-56.316,-56.370,-56.425,-56.480,-56.542,-56.609,-56.677,-56.747,-56.817,-56.888,-56.961,-57.035,-57.110,-57.186,-57.252,-57.292,-57.333,-57.374,-57.415,-57.457,-57.499,-57.541,-57.584,-57.628,-57.672
-55.488,-55.213,-54.953,-54.708,-54.477,-54.257,-54.047,-53.848,-53.657,-53.474,-53.298,-53.240,-53.231,-53.223,-53.215,-53.206,-53.198,-53.190,-53.182,-53.174,-53.165,-53.214,-53.358,-53.506,-53.661,-53.820,-53.986,-54.159,-54.339,-54.526,-54.722,-54.931,-55.201,-55.490,-55.799,-56.132,-56.493,-56.886,-57.319,-57.800,-58.340,-58.957,-59.352,-59.678,-60.030,-60.413,-60.833,-61.298,-61.819,-62.411,-63.097,-63.912,-64.140,-63.543,-63.018,-62.550,-62.127,-61.742,-61.388,-61.061,-60.757,-60.473,-60.156,-59.580,-59.071,-58.616,-58.204,-57.827,-57.481,-57.160,-56.862,-56.582,-56.320,-56.081,-55.856,-55.642,-55.439,-55.244,-55.058,-54.879,-54.708,-54.543,-54.384,-54.306,-54.301,-54.296,-54.290,-54.285,-54.280,-54.275,-54.270,-54.264,-54.259,-54.287,-54.447,-54.613,-54.785,-54.964,-55.151,-55.347,-55.551,-55.766,-55.992,-56.230,-56.503,-56.796,-57.110,-57.449,-57.817,-58.219,-58.661,-59.154,-59.711,-60.349,-60.536,-60.359,-60.190,-60.026,-59.869,-59.717,-59.571,-59.429,-59.291,-59.158,-58.818,-58.027,-57.359,-56.779,-56.268,-55.811,-55.398,-55.020,-54.673,-54.351,-54.051,-53.761,-53.488,-53.232,-52.990,-52.760,-52.542,-52.335,-52.137,-51.947,-51.766,-51.685,-51.655,-51.625,-51.596,-51.566,-51.537,-51.508,-51.479,-51.450,-51.422,-51.443,-51.560,-51.680,-51.804,-51.931,-52.062,-52.197,-52.336,-52.480,-52.630,-52.786,-53.019,-53.264,-53.525,-53.802,-54.097,-54.415,-54.757,-55.129,-55.536,-55.984,-56.337,-56.660,-57.009,-57.389,-57.805,-58.265,-58.780,-59.364,-60.039,-60.839,-61.460,-61.640,-61.829,-62.027,-62.234,-62.451,-62.679,-62.921,-63.176,-63.447,-63.678,-63.418,-63.173,-62.940,-62.720,-62.510,-62.310,-62.118,-61.935,-61.759,-61.590,-61.519,-61.473,-61.427,-61.382,-61.337,-61.292,-61.249,-61.205,-61.162,-61.119,-61.114,-61.150,-61.185,-61.221,-61.257,-61.294,-61.331,-61.368,-61.405,-61.443,-61.452,-61.324,-61.199,-61.078,-60.960,-60.846,-60.734,-60.625,-60.518,-60.415,-60.313,-60.033,-59.743,-59.472,-59.216,-58.975,-58.746,-58.528,-58.321,-58.124,-57.935,-57.758,-57.592,-57.432,-57.278,-57.129,-56.985,-56.846,-56.710,-56.579,-56.452,-56.350,-56.318,-56.285,-56.253,-56.221,-56.189,-56.158,-56.127,-56.096,-56.065,-56.034,-56.071,-56.114,-56.157,-56.201,-56.245,-56.289,-56.334,-56.380,-56.425,-56.472,-56.528,-56.591,-56.655,-56.720,-56.786,-56.852,-56.920,-56.989,-57.059,-57.130,-57.192,-57.230,-57.267,-57.306,-57.344,-57.383,-57.423,-57.462,-57.502,-57.543,-57.584
-55.301,-55.038,-54.791,-54.557,-54.335,-54.124,-53.922,-53.730,-53.546,-53.369,-53.199,-53.146,-53.143,-53.141,-53.138,-53.135,-53.133,-53.130,-53.128,-53.125,-53.122,-53.176,-53.324,-53.477,-53.636,-53.801,-53.972,-54.151,-54.337,-54.531,-54.735,-54.951,-55.225,-55.517,-55.831,-56.169,-56.535,-56.935,-57.375,-57.866,-58.419,-59.053,-59.448,-59.768,-60.113,-60.488,-60.898,-61.351,-61.857,-62.430,-63.090,-63.868,-64.060,-63.446,-62.909,-62.430,-61.999,-61.607,-61.248,-60.916,-60.608,-60.320,-60.002,-59.441,-58.945,-58.499,-58.095,-57.725,-57.384,-57.068,-56.774,-56.498,-56.239,-56.005,-55.786,-55.578,-55.379,-55.188,-55.006,-54.831,-54.663,-54.501,-54.345,-54.269,-54.264,-54.260,-54.256,-54.251,-54.247,-54.242,-54.238,-54.233,-54.229,-54.258,-54.416,-54.581,-54.752,-54.930,-55.115,-55.309,-55.512,-55.725,-55.949,-56.185,-56.459,-56.755,-57.072,-57.413,-57.785,-58.191,-58.638,-59.138,-59.702,-60.350,-60.551,-60.387,-60.229,-60.077,-59.930,-59.788,-59.650,-59.516,-59.387,-59.261,-58.920,-58.113,-57.432,-56.844,-56.326,-55.864,-55.446,-55.064,-54.714,-54.389,-54.087,-53.798,-53.527,-53.272,-53.031,-52.802,-52.585,-52.379,-52.181,-51.993,-51.812,-51.731,-51.702,-51.672,-51.642,-51.613,-51.584,-51.555,-51.526,-51.498,-51.470,-51.491,-51.608,-51.728,-51.852,-51.979,-52.110,-52.246,-52.385,-52.530,-52.679,-52.836,-53.069,-53.316,-53.578,-53.857,-54.155,-54.475,-54.820,-55.195,-55.605,-56.059,-56.415,-56.741,-57.093,-57.477,-57.898,-58.365,-58.887,-59.482,-60.170,-60.989,-61.624,-61.803,-61.991,-62.186,-62.391,-62.606,-62.833,-63.071,-63.324,-63.592,-63.817,-63.533,-63.266,-63.014,-62.776,-62.551,-62.337,-62.133,-61.938,-61.751,-61.572,-61.495,-61.444,-61.394,-61.344,-61.294,-61.246,-61.197,-61.150,-61.103,-61.056,-61.053,-61.095,-61.138,-61.182,-61.226,-61.270,-61.315,-61.360,-61.406,-61.452,-61.470,-61.352,-61.237,-61.125,-61.015,-60.909,-60.805,-60.703,-60.604,-60.507,-60.412,-60.139,-59.857,-59.591,-59.341,-59.104,-58.880,-58.667,-58.464,-58.269,-58.084,-57.906,-57.736,-57.573,-57.415,-57.263,-57.116,-56.974,-56.837,-56.704,-56.574,-56.470,-56.432,-56.395,-56.358,-56.322,-56.286,-56.250,-56.215,-56.179,-56.144,-56.110,-56.139,-56.174,-56.209,-56.245,-56.280,-56.316,-56.353,-56.389,-56.426,-56.463,-56.514,-56.573,-56.632,-56.693,-56.754,-56.817,-56.880,-56.944,-57.009,-57.075,-57.132,-57.168,-57.203,-57.239,-57.275,-57.311,-57.348,-57.385,-57.422,-57.460,-57.497
-55.120,-54.871,-54.635,-54.411,-54.198,-53.995,-53.801,-53.615,-53.437,-53.266,-53.102,-53.054,-53.057,-53.060,-53.063,-53.066,-53.068,-53.071,-53.074,-53.077,-53.080,-53.138,-53.290,-53.448,-53.611,-53.781,-53.958,-54.142,-54.335,-54.536,-54.747,-54.972,-55.249,-55.545,-55.863,-56.205,-56.577,-56.984,-57.433,-57.933,-58.499,-59.150,-59.547,-59.860,-60.198,-60.564,-60.964,-61.405,-61.896,-62.449,-63.083,-63.825,-63.982,-63.352,-62.802,-62.314,-61.875,-61.477,-61.112,-60.775,-60.463,-60.172,-59.854,-59.307,-58.822,-58.385,-57.988,-57.625,-57.289,-56.978,-56.687,-56.415,-56.159,-55.931,-55.717,-55.514,-55.319,-55.133,-54.955,-54.783,-54.618,-54.459,-54.306,-54.232,-54.228,-54.225,-54.221,-54.217,-54.214,-54.210,-54.206,-54.203,-54.199,-54.228,-54.385,-54.549,-54.719,-54.896,-55.080,-55.272,-55.474,-55.685,-55.907,-56.141,-56.416,-56.714,-57.033,-57.378,-57.752,-58.162,-58.615,-59.121,-59.693,-60.352,-60.566,-60.415,-60.270,-60.128,-59.992,-59.859,-59.731,-59.606,-59.484,-59.366,-59.025,-58.200,-57.507,-56.910,-56.385,-55.917,-55.494,-55.109,-54.755,-54.428,-54.124,-53.836,-53.566,-53.312,-53.072,-52.845,-52.629,-52.423,-52.226,-52.038,-51.858,-51.778,-51.748,-51.719,-51.690,-51.661,-51.632,-51.603,-51.574,-51.546,-51.518,-51.539,-51.656,-51.777,-51.901,-52.028,-52.160,-52.295,-52.435,-52.579,-52.729,-52.886,-53.121,-53.369,-53.633,-53.913,-54.213,-54.535,-54.883,-55.262,-55.676,-56.135,-56.494,-56.823,-57.179,-57.568,-57.994,-58.467,-58.998,-59.602,-60.305,-61.144,-61.795,-61.973,-62.158,-62.352,-62.555,-62.768,-62.992,-63.228,-63.477,-63.742,-63.960,-63.650,-63.361,-63.089,-62.834,-62.593,-62.364,-62.147,-61.940,-61.743,-61.554,-61.471,-61.415,-61.360,-61.306,-61.252,-61.199,-61.147,-61.095,-61.044,-60.994,-60.992,-61.041,-61.092,-61.143,-61.194,-61.246,-61.299,-61.353,-61.407,-61.462,-61.488,-61.380,-61.275,-61.172,-61.071,-60.973,-60.877,-60.783,-60.691,-60.601,-60.512,-60.248,-59.973,-59.714,-59.470,-59.238,-59.019,-58.810,-58.611,-58.420,-58.237,-58.059,-57.885,-57.718,-57.557,-57.402,-57.252,-57.107,-56.967,-56.831,-56.700,-56.592,-56.550,-56.508,-56.466,-56.425,-56.385,-56.344,-56.304,-56.265,-56.225,-56.187,-56.209,-56.235,-56.262,-56.289,-56.316,-56.344,-56.371,-56.399,-56.427,-56.455,-56.499,-56.554,-56.610,-56.666,-56.723,-56.781,-56.840,-56.900,-56.960,-57.021,-57.074,-57.107,-57.140,-57.173,-57.206,-57.240,-57.274,-57.308,-57.343,-57.378,-57.413
-54.948,-54.710,-54.484,-54.269,-54.065,-53.870,-53.683,-53.504,-53.332,-53.166,-53.007,-52.964,-52.972,-52.980,-52.989,-52.997,-53.005,-53.013,-53.021,-53.030,-53.038,-53.101,-53.257,-53.419,-53.587,-53.762,-53.944,-54.134,-54.333,-54.541,-54.760,-54.993,-55.273,-55.573,-55.894,-56.242,-56.620,-57.033,-57.491,-58.002,-58.581,-59.250,-59.647,-59.954,-60.284,-60.642,-61.032,-61.460,-61.934,-62.468,-63.076,-63.783,-63.905,-63.260,-62.698,-62.201,-61.755,-61.350,-60.980,-60.639,-60.323,-60.029,-59.711,-59.177,-58.702,-58.274,-57.884,-57.527,-57.196,-56.889,-56.603,-56.334,-56.080,-55.858,-55.650,-55.451,-55.261,-55.079,-54.904,-54.736,-54.574,-54.418,-54.268,-54.195,-54.192,-54.189,-54.186,-54.184,-54.181,-54.178,-54.175,-54.172,-54.169,-54.198,-54.355,-54.517,-54.686,-54.862,-55.045,-55.236,-55.435,-55.645,-55.865,-56.096,-56.373,-56.673,-56.995,-57.343,-57.721,-58.135,-58.592,-59.104,-59.684,-60.354,-60.582,-60.444,-60.310,-60.180,-60.054,-59.932,-59.813,-59.697,-59.584,-59.474,-59.132,-58.289,-57.584,-56.977,-56.445,-55.971,-55.543,-55.154,-54.797,-54.467,-54.161,-53.874,-53.606,-53.353,-53.114,-52.888,-52.673,-52.468,-52.272,-52.085,-51.905,-51.825,-51.796,-51.766,-51.737,-51.708,-51.680,-51.651,-51.623,-51.595,-51.567,-51.588,-51.706,-51.826,-51.950,-52.078,-52.209,-52.345,-52.485,-52.629,-52.779,-52.937,-53.173,-53.423,-53.688,-53.970,-54.272,-54.597,-54.948,-55.330,-55.748,-56.212,-56.575,-56.907,-57.267,-57.660,-58.092,-58.572,-59.111,-59.727,-60.444,-61.305,-61.973,-62.149,-62.333,-62.525,-62.725,-62.936,-63.157,-63.390,-63.636,-63.897,-64.109,-63.771,-63.458,-63.166,-62.892,-62.635,-62.391,-62.161,-61.943,-61.735,-61.536,-61.448,-61.387,-61.328,-61.269,-61.211,-61.154,-61.097,-61.041,-60.986,-60.932,-60.931,-60.988,-61.046,-61.104,-61.163,-61.223,-61.283,-61.345,-61.407,-61.471,-61.507,-61.409,-61.313,-61.220,-61.128,-61.038,-60.950,-60.864,-60.779,-60.697,-60.615,-60.360,-60.092,-59.840,-59.602,-59.377,-59.162,-58.958,-58.763,-58.576,-58.397,-58.217,-58.039,-57.868,-57.704,-57.545,-57.392,-57.244,-57.101,-56.963,-56.829,-56.718,-56.671,-56.624,-56.577,-56.531,-56.486,-56.441,-56.396,-56.352,-56.308,-56.265,-56.279,-56.297,-56.315,-56.334,-56.352,-56.371,-56.390,-56.409,-56.427,-56.446,-56.485,-56.536,-56.588,-56.640,-56.693,-56.746,-56.801,-56.855,-56.911,-56.967,-57.016,-57.046,-57.077,-57.108,-57.139,-57.170,-57.202,-57.233,-57.265,-57.298,-57.330
-54.781,-54.554,-54.338,-54.132,-53.936,-53.748,-53.568,-53.395,-53.228,-53.068,-52.914,-52.876,-52.889,-52.902,-52.916,-52.929,-52.942,-52.956,-52.969,-52.983,-52.996,-53.064,-53.224,-53.390,-53.563,-53.742,-53.930,-54.126,-54.331,-54.546,-54.773,-55.014,-55.298,-55.601,-55.927,-56.279,-56.663,-57.083,-57.549,-58.071,-58.665,-59.352,-59.750,-60.050,-60.373,-60.721,-61.100,-61.515,-61.974,-62.487,-63.068,-63.740,-63.829,-63.169,-62.597,-62.091,-61.638,-61.227,-60.852,-60.507,-60.188,-59.890,-59.572,-59.051,-58.586,-58.166,-57.783,-57.431,-57.105,-56.803,-56.520,-56.254,-56.003,-55.786,-55.583,-55.389,-55.203,-55.025,-54.854,-54.689,-54.530,-54.377,-54.230,-54.159,-54.157,-54.155,-54.152,-54.150,-54.148,-54.146,-54.144,-54.142,-54.139,-54.169,-54.325,-54.486,-54.654,-54.828,-55.010,-55.199,-55.397,-55.605,-55.823,-56.053,-56.331,-56.633,-56.957,-57.308,-57.689,-58.107,-58.570,-59.087,-59.676,-60.356,-60.597,-60.472,-60.351,-60.233,-60.118,-60.006,-59.897,-59.791,-59.687,-59.585,-59.242,-58.380,-57.661,-57.045,-56.505,-56.025,-55.593,-55.200,-54.839,-54.507,-54.198,-53.913,-53.646,-53.395,-53.157,-52.931,-52.717,-52.513,-52.318,-52.131,-51.952,-51.873,-51.844,-51.815,-51.786,-51.757,-51.728,-51.700,-51.672,-51.644,-51.616,-51.638,-51.755,-51.876,-52.000,-52.128,-52.259,-52.395,-52.535,-52.680,-52.830,-52.988,-53.225,-53.477,-53.744,-54.028,-54.332,-54.660,-55.013,-55.399,-55.822,-56.290,-56.657,-56.993,-57.357,-57.754,-58.192,-58.679,-59.227,-59.855,-60.588,-61.472,-62.158,-62.333,-62.514,-62.704,-62.902,-63.110,-63.328,-63.558,-63.801,-64.058,-64.262,-63.895,-63.557,-63.243,-62.951,-62.677,-62.419,-62.176,-61.945,-61.726,-61.518,-61.424,-61.359,-61.295,-61.232,-61.170,-61.108,-61.048,-60.988,-60.929,-60.871,-60.872,-60.935,-61.000,-61.065,-61.132,-61.199,-61.268,-61.337,-61.408,-61.480,-61.525,-61.438,-61.352,-61.268,-61.185,-61.104,-61.025,-60.947,-60.870,-60.795,-60.721,-60.474,-60.215,-59.971,-59.739,-59.519,-59.310,-59.111,-58.920,-58.737,-58.562,-58.382,-58.199,-58.024,-57.855,-57.693,-57.537,-57.386,-57.240,-57.099,-56.962,-56.848,-56.795,-56.743,-56.691,-56.640,-56.589,-56.539,-56.490,-56.441,-56.392,-56.344,-56.350,-56.360,-56.370,-56.379,-56.389,-56.399,-56.409,-56.418,-56.428,-56.438,-56.471,-56.518,-56.565,-56.614,-56.662,-56.712,-56.761,-56.812,-56.863,-56.914,-56.959,-56.987,-57.015,-57.044,-57.073,-57.101,-57.131,-57.160,-57.189,-57.219,-57.249
-54.621,-54.404,-54.197,-53.999,-53.810,-53.629,-53.456,-53.288,-53.128,-52.972,-52.823,-52.790,-52.808,-52.826,-52.844,-52.862,-52.881,-52.899,-52.918,-52.936,-52.955,-53.027,-53.191,-53.361,-53.538,-53.723,-53.916,-54.117,-54.329,-54.551,-54.786,-55.035,-55.322,-55.629,-55.959,-56.317,-56.706,-57.134,-57.609,-58.142,-58.750,-59.457,-59.856,-60.149,-60.463,-60.802,-61.169,-61.571,-62.013,-62.506,-63.061,-63.699,-63.755,-63.081,-62.497,-61.983,-61.523,-61.108,-60.728,-60.379,-60.056,-59.756,-59.437,-58.928,-58.473,-58.060,-57.684,-57.337,-57.016,-56.718,-56.438,-56.175,-55.928,-55.715,-55.517,-55.328,-55.146,-54.972,-54.804,-54.643,-54.487,-54.337,-54.192,-54.123,-54.121,-54.120,-54.119,-54.117,-54.116,-54.114,-54.113,-54.111,-54.110,-54.140,-54.295,-54.455,-54.622,-54.795,-54.975,-55.163,-55.360,-55.566,-55.782,-56.009,-56.289,-56.593,-56.920,-57.273,-57.657,-58.079,-58.547,-59.071,-59.667,-60.358,-60.612,-60.501,-60.392,-60.286,-60.183,-60.081,-59.983,-59.886,-59.791,-59.699,-59.355,-58.473,-57.741,-57.114,-56.567,-56.080,-55.643,-55.246,-54.882,-54.547,-54.235,-53.952,-53.686,-53.436,-53.200,-52.975,-52.762,-52.559,-52.364,-52.178,-52.000,-51.921,-51.892,-51.863,-51.834,-51.806,-51.778,-51.749,-51.722,-51.694,-51.666,-51.688,-51.805,-51.926,-52.051,-52.178,-52.310,-52.446,-52.587,-52.732,-52.882,-53.040,-53.279,-53.532,-53.800,-54.087,-54.393,-54.723,-55.080,-55.469,-55.896,-56.370,-56.741,-57.080,-57.448,-57.851,-58.295,-58.789,-59.346,-59.986,-60.737,-61.646,-62.352,-62.524,-62.704,-62.891,-63.087,-63.292,-63.507,-63.733,-63.972,-64.225,-64.421,-64.023,-63.659,-63.323,-63.011,-62.720,-62.447,-62.190,-61.948,-61.718,-61.500,-61.401,-61.331,-61.263,-61.195,-61.129,-61.063,-60.999,-60.936,-60.873,-60.812,-60.813,-60.884,-60.955,-61.027,-61.101,-61.176,-61.252,-61.330,-61.409,-61.489,-61.544,-61.467,-61.391,-61.317,-61.243,-61.172,-61.101,-61.031,-60.963,-60.895,-60.829,-60.592,-60.341,-60.105,-59.880,-59.667,-59.464,-59.270,-59.084,-58.905,-58.734,-58.552,-58.365,-58.185,-58.012,-57.846,-57.686,-57.532,-57.383,-57.239,-57.100,-56.982,-56.923,-56.865,-56.808,-56.751,-56.695,-56.640,-56.585,-56.531,-56.478,-56.426,-56.423,-56.423,-56.424,-56.425,-56.426,-56.427,-56.427,-56.428,-56.429,-56.430,-56.457,-56.500,-56.543,-56.588,-56.632,-56.677,-56.723,-56.768,-56.815,-56.862,-56.903,-56.928,-56.955,-56.981,-57.007,-57.034,-57.060,-57.087,-57.114,-57.142,-57.169
-54.467,-54.259,-54.060,-53.871,-53.689,-53.514,-53.346,-53.185,-53.029,-52.879,-52.733,-52.705,-52.728,-52.751,-52.774,-52.797,-52.820,-52.843,-52.867,-52.891,-52.914,-52.991,-53.159,-53.333,-53.514,-53.704,-53.902,-54.109,-54.327,-54.557,-54.799,-55.057,-55.346,-55.657,-55.992,-56.354,-56.750,-57.185,-57.669,-58.214,-58.836,-59.564,-59.964,-60.250,-60.555,-60.884,-61.240,-61.627,-62.053,-62.525,-63.054,-63.657,-63.682,-62.994,-62.400,-61.878,-61.412,-60.991,-60.607,-60.255,-59.929,-59.626,-59.307,-58.809,-58.362,-57.957,-57.587,-57.246,-56.929,-56.634,-56.358,-56.098,-55.853,-55.646,-55.452,-55.267,-55.090,-54.919,-54.755,-54.597,-54.444,-54.297,-54.155,-54.087,-54.086,-54.086,-54.085,-54.084,-54.084,-54.083,-54.082,-54.082,-54.081,-54.111,-54.265,-54.424,-54.590,-54.762,-54.941,-55.127,-55.322,-55.527,-55.741,-55.966,-56.247,-56.553,-56.882,-57.238,-57.626,-58.052,-58.524,-59.054,-59.658,-60.360,-60.628,-60.530,-60.434,-60.340,-60.248,-60.158,-60.070,-59.984,-59.899,-59.816,-59.471,-58.568,-57.821,-57.184,-56.629,-56.136,-55.694,-55.293,-54.925,-54.587,-54.273,-53.991,-53.727,-53.478,-53.243,-53.020,-52.807,-52.605,-52.411,-52.226,-52.049,-51.970,-51.941,-51.912,-51.884,-51.856,-51.827,-51.799,-51.772,-51.744,-51.717,-51.739,-51.856,-51.977,-52.102,-52.230,-52.362,-52.498,-52.638,-52.784,-52.934,-53.092,-53.333,-53.587,-53.858,-54.146,-54.455,-54.787,-55.147,-55.540,-55.972,-56.451,-56.826,-57.169,-57.542,-57.950,-58.400,-58.902,-59.469,-60.122,-60.892,-61.827,-62.555,-62.725,-62.902,-63.087,-63.280,-63.482,-63.693,-63.916,-64.150,-64.398,-64.586,-64.155,-63.763,-63.403,-63.071,-62.763,-62.475,-62.205,-61.950,-61.710,-61.482,-61.377,-61.303,-61.230,-61.159,-61.088,-61.019,-60.951,-60.884,-60.818,-60.752,-60.756,-60.832,-60.910,-60.989,-61.070,-61.153,-61.237,-61.322,-61.410,-61.499,-61.562,-61.496,-61.430,-61.366,-61.302,-61.240,-61.178,-61.117,-61.057,-60.998,-60.939,-60.712,-60.472,-60.243,-60.027,-59.820,-59.623,-59.434,-59.254,-59.080,-58.913,-58.730,-58.537,-58.352,-58.175,-58.005,-57.841,-57.683,-57.531,-57.384,-57.242,-57.121,-57.055,-56.991,-56.928,-56.865,-56.804,-56.743,-56.683,-56.624,-56.566,-56.508,-56.496,-56.488,-56.480,-56.471,-56.463,-56.455,-56.446,-56.438,-56.430,-56.421,-56.442,-56.482,-56.521,-56.562,-56.602,-56.643,-56.684,-56.726,-56.768,-56.810,-56.847,-56.871,-56.895,-56.919,-56.943,-56.967,-56.991,-57.016,-57.041,-57.066,-57.091
-54.301,-54.108,-53.922,-53.744,-53.573,-53.409,-53.250,-53.098,-52.950,-52.807,-52.669,-52.645,-52.671,-52.697,-52.724,-52.751,-52.778,-52.805,-52.832,-52.859,-52.887,-52.967,-53.136,-53.311,-53.494,-53.685,-53.885,-54.095,-54.315,-54.547,-54.792,-55.053,-55.339,-55.645,-55.975,-56.332,-56.720,-57.147,-57.621,-58.153,-58.758,-59.463,-59.840,-60.101,-60.379,-60.677,-60.996,-61.340,-61.714,-62.124,-62.576,-63.081,-63.085,-62.479,-61.947,-61.473,-61.046,-60.657,-60.301,-59.971,-59.664,-59.378,-59.077,-58.611,-58.190,-57.806,-57.454,-57.128,-56.825,-56.541,-56.275,-56.024,-55.787,-55.586,-55.398,-55.218,-55.046,-54.879,-54.719,-54.565,-54.416,-54.272,-54.132,-54.065,-54.061,-54.057,-54.054,-54.050,-54.046,-54.043,-54.039,-54.035,-54.032,-54.058,-54.202,-54.350,-54.504,-54.664,-54.829,-55.001,-55.180,-55.367,-55.563,-55.767,-56.029,-56.314,-56.618,-56.946,-57.300,-57.686,-58.109,-58.578,-59.104,-59.702,-59.943,-59.887,-59.832,-59.777,-59.723,-59.670,-59.617,-59.565,-59.514,-59.463,-59.172,-58.358,-57.673,-57.082,-56.561,-56.096,-55.676,-55.293,-54.942,-54.616,-54.314,-54.039,-53.780,-53.536,-53.306,-53.086,-52.878,-52.679,-52.488,-52.306,-52.131,-52.054,-52.027,-52.000,-51.973,-51.947,-51.920,-51.894,-51.867,-51.841,-51.815,-51.839,-51.957,-52.079,-52.204,-52.333,-52.467,-52.604,-52.745,-52.892,-53.044,-53.203,-53.444,-53.699,-53.970,-54.260,-54.569,-54.903,-55.264,-55.658,-56.092,-56.573,-56.947,-57.288,-57.659,-58.063,-58.509,-59.007,-59.568,-60.214,-60.972,-61.891,-62.601,-62.757,-62.920,-63.089,-63.265,-63.448,-63.639,-63.839,-64.049,-64.269,-64.433,-64.027,-63.657,-63.315,-62.999,-62.704,-62.427,-62.168,-61.923,-61.691,-61.470,-61.377,-61.315,-61.254,-61.194,-61.135,-61.076,-61.019,-60.962,-60.906,-60.850,-60.861,-60.943,-61.027,-61.113,-61.200,-61.289,-61.379,-61.472,-61.567,-61.664,-61.734,-61.669,-61.604,-61.541,-61.479,-61.417,-61.357,-61.297,-61.238,-61.179,-61.122,-60.891,-60.645,-60.413,-60.192,-59.983,-59.782,-59.591,-59.408,-59.232,-59.063,-58.875,-58.676,-58.486,-58.304,-58.129,-57.961,-57.799,-57.643,-57.492,-57.346,-57.222,-57.153,-57.084,-57.017,-56.951,-56.885,-56.821,-56.758,-56.695,-56.634,-56.573,-56.557,-56.544,-56.531,-56.519,-56.506,-56.494,-56.481,-56.469,-56.456,-56.444,-56.461,-56.496,-56.531,-56.566,-56.602,-56.638,-56.674,-56.711,-56.748,-56.785,-56.818,-56.842,-56.865,-56.889,-56.913,-56.937,-56.961,-56.985,-57.009,-57.034,-57.058
-54.140,-53.960,-53.788,-53.621,-53.461,-53.307,-53.158,-53.014,-52.874,-52.739,-52.608,-52.588,-52.618,-52.647,-52.677,-52.707,-52.738,-52.768,-52.799,-52.830,-52.861,-52.944,-53.114,-53.290,-53.475,-53.667,-53.869,-54.080,-54.302,-54.536,-54.783,-55.046,-55.328,-55.629,-55.953,-56.302,-56.683,-57.100,-57.561,-58.077,-58.663,-59.341,-59.693,-59.930,-60.181,-60.448,-60.732,-61.035,-61.362,-61.715,-62.099,-62.521,-62.510,-61.976,-61.501,-61.072,-60.682,-60.325,-59.994,-59.687,-59.400,-59.131,-58.848,-58.413,-58.018,-57.655,-57.321,-57.010,-56.720,-56.449,-56.193,-55.952,-55.723,-55.528,-55.346,-55.171,-55.003,-54.841,-54.685,-54.535,-54.389,-54.248,-54.112,-54.044,-54.037,-54.030,-54.023,-54.016,-54.009,-54.002,-53.995,-53.988,-53.981,-54.002,-54.135,-54.272,-54.414,-54.560,-54.712,-54.869,-55.032,-55.201,-55.377,-55.560,-55.803,-56.066,-56.345,-56.645,-56.966,-57.313,-57.690,-58.104,-58.560,-59.070,-59.287,-59.265,-59.242,-59.220,-59.198,-59.176,-59.154,-59.132,-59.110,-59.089,-58.850,-58.126,-57.505,-56.962,-56.480,-56.045,-55.651,-55.289,-54.955,-54.645,-54.355,-54.088,-53.836,-53.597,-53.372,-53.157,-52.952,-52.757,-52.570,-52.391,-52.219,-52.145,-52.119,-52.094,-52.069,-52.044,-52.020,-51.995,-51.971,-51.946,-51.922,-51.947,-52.066,-52.189,-52.316,-52.446,-52.580,-52.719,-52.862,-53.010,-53.163,-53.324,-53.566,-53.821,-54.093,-54.383,-54.693,-55.028,-55.390,-55.785,-56.220,-56.704,-57.076,-57.414,-57.781,-58.181,-58.622,-59.113,-59.667,-60.301,-61.045,-61.942,-62.628,-62.769,-62.916,-63.068,-63.225,-63.389,-63.558,-63.735,-63.919,-64.111,-64.250,-63.875,-63.530,-63.210,-62.913,-62.634,-62.372,-62.125,-61.892,-61.670,-61.459,-61.379,-61.331,-61.284,-61.238,-61.192,-61.147,-61.102,-61.057,-61.013,-60.969,-60.989,-61.077,-61.167,-61.259,-61.352,-61.448,-61.546,-61.646,-61.749,-61.854,-61.931,-61.866,-61.802,-61.739,-61.677,-61.615,-61.555,-61.495,-61.436,-61.378,-61.321,-61.083,-60.831,-60.593,-60.367,-60.152,-59.947,-59.752,-59.565,-59.385,-59.213,-59.020,-58.815,-58.619,-58.431,-58.251,-58.078,-57.912,-57.752,-57.598,-57.449,-57.321,-57.248,-57.175,-57.104,-57.034,-56.965,-56.897,-56.830,-56.765,-56.700,-56.636,-56.616,-56.600,-56.583,-56.567,-56.551,-56.535,-56.519,-56.503,-56.487,-56.471,-56.483,-56.513,-56.544,-56.575,-56.606,-56.637,-56.668,-56.700,-56.732,-56.764,-56.793,-56.816,-56.840,-56.863,-56.887,-56.911,-56.935,-56.959,-56.983,-57.007,-57.032
-53.985,-53.818,-53.657,-53.502,-53.352,-53.207,-53.067,-52.931,-52.799,-52.672,-52.548,-52.532,-52.565,-52.598,-52.631,-52.665,-52.698,-52.732,-52.767,-52.801,-52.836,-52.921,-53.092,-53.270,-53.455,-53.649,-53.852,-54.065,-54.289,-54.525,-54.775,-55.039,-55.316,-55.612,-55.930,-56.273,-56.645,-57.053,-57.502,-58.003,-58.570,-59.222,-59.551,-59.766,-59.992,-60.230,-60.482,-60.750,-61.035,-61.341,-61.669,-62.025,-62.002,-61.525,-61.096,-60.705,-60.346,-60.015,-59.708,-59.420,-59.151,-58.897,-58.630,-58.224,-57.852,-57.509,-57.192,-56.896,-56.619,-56.358,-56.113,-55.880,-55.659,-55.471,-55.294,-55.124,-54.961,-54.803,-54.651,-54.504,-54.362,-54.225,-54.092,-54.023,-54.013,-54.003,-53.992,-53.982,-53.972,-53.961,-53.951,-53.941,-53.931,-53.947,-54.070,-54.196,-54.326,-54.459,-54.598,-54.740,-54.888,-55.040,-55.198,-55.362,-55.587,-55.831,-56.089,-56.363,-56.656,-56.970,-57.309,-57.676,-58.077,-58.519,-58.718,-58.720,-58.723,-58.726,-58.729,-58.732,-58.735,-58.738,-58.741,-58.744,-58.550,-57.905,-57.343,-56.846,-56.400,-55.995,-55.625,-55.284,-54.968,-54.673,-54.397,-54.137,-53.892,-53.659,-53.439,-53.229,-53.028,-52.837,-52.654,-52.478,-52.309,-52.237,-52.213,-52.190,-52.167,-52.144,-52.122,-52.099,-52.076,-52.054,-52.032,-52.058,-52.178,-52.302,-52.430,-52.561,-52.697,-52.837,-52.981,-53.131,-53.286,-53.449,-53.690,-53.947,-54.219,-54.509,-54.821,-55.156,-55.519,-55.916,-56.353,-56.838,-57.209,-57.544,-57.907,-58.303,-58.738,-59.222,-59.767,-60.391,-61.119,-61.994,-62.655,-62.782,-62.912,-63.047,-63.186,-63.330,-63.479,-63.632,-63.792,-63.958,-64.074,-63.728,-63.407,-63.108,-62.828,-62.565,-62.318,-62.083,-61.861,-61.649,-61.448,-61.381,-61.348,-61.315,-61.282,-61.250,-61.218,-61.186,-61.154,-61.123,-61.092,-61.121,-61.215,-61.311,-61.410,-61.511,-61.614,-61.719,-61.828,-61.939,-62.053,-62.138,-62.073,-62.009,-61.947,-61.884,-61.823,-61.763,-61.703,-61.645,-61.587,-61.530,-61.285,-61.025,-60.780,-60.548,-60.328,-60.119,-59.919,-59.728,-59.545,-59.369,-59.171,-58.958,-58.756,-58.562,-58.377,-58.200,-58.029,-57.865,-57.706,-57.554,-57.422,-57.345,-57.268,-57.193,-57.119,-57.046,-56.975,-56.905,-56.835,-56.767,-56.700,-56.677,-56.656,-56.636,-56.616,-56.596,-56.576,-56.556,-56.536,-56.517,-56.497,-56.506,-56.531,-56.557,-56.583,-56.609,-56.635,-56.662,-56.688,-56.715,-56.742,-56.768,-56.791,-56.814,-56.838,-56.861,-56.885,-56.909,-56.932,-56.956,-56.981,-57.005
-53.835,-53.680,-53.530,-53.386,-53.245,-53.110,-52.978,-52.850,-52.726,-52.606,-52.488,-52.477,-52.513,-52.549,-52.585,-52.622,-52.659,-52.697,-52.734,-52.772,-52.811,-52.898,-53.070,-53.249,-53.436,-53.631,-53.836,-54.050,-54.276,-54.514,-54.766,-55.032,-55.305,-55.596,-55.908,-56.244,-56.608,-57.006,-57.444,-57.930,-58.479,-59.107,-59.414,-59.608,-59.811,-60.023,-60.247,-60.483,-60.732,-60.996,-61.278,-61.579,-61.547,-61.117,-60.726,-60.366,-60.035,-59.727,-59.439,-59.169,-58.915,-58.675,-58.423,-58.042,-57.692,-57.368,-57.066,-56.784,-56.519,-56.270,-56.034,-55.810,-55.597,-55.414,-55.243,-55.078,-54.919,-54.766,-54.618,-54.474,-54.336,-54.202,-54.071,-54.003,-53.989,-53.975,-53.962,-53.948,-53.935,-53.921,-53.908,-53.894,-53.881,-53.893,-54.005,-54.121,-54.239,-54.361,-54.486,-54.615,-54.748,-54.885,-55.027,-55.173,-55.382,-55.608,-55.846,-56.099,-56.366,-56.652,-56.958,-57.286,-57.642,-58.029,-58.214,-58.237,-58.260,-58.283,-58.307,-58.330,-58.354,-58.377,-58.401,-58.425,-58.270,-57.695,-57.187,-56.733,-56.321,-55.946,-55.600,-55.279,-54.981,-54.702,-54.440,-54.187,-53.948,-53.722,-53.507,-53.302,-53.106,-52.918,-52.739,-52.566,-52.400,-52.331,-52.310,-52.289,-52.268,-52.247,-52.226,-52.205,-52.185,-52.164,-52.144,-52.172,-52.293,-52.418,-52.547,-52.680,-52.817,-52.958,-53.104,-53.255,-53.412,-53.577,-53.819,-54.076,-54.349,-54.640,-54.952,-55.288,-55.653,-56.051,-56.489,-56.976,-57.346,-57.678,-58.036,-58.427,-58.857,-59.334,-59.870,-60.482,-61.194,-62.046,-62.682,-62.794,-62.909,-63.027,-63.148,-63.272,-63.401,-63.533,-63.669,-63.810,-63.905,-63.585,-63.287,-63.007,-62.745,-62.498,-62.264,-62.042,-61.830,-61.629,-61.436,-61.383,-61.364,-61.345,-61.327,-61.309,-61.290,-61.272,-61.254,-61.236,-61.218,-61.256,-61.357,-61.461,-61.566,-61.675,-61.786,-61.900,-62.017,-62.138,-62.261,-62.355,-62.291,-62.227,-62.164,-62.102,-62.041,-61.981,-61.922,-61.863,-61.806,-61.749,-61.496,-61.228,-60.976,-60.738,-60.512,-60.297,-60.092,-59.897,-59.710,-59.531,-59.326,-59.107,-58.897,-58.698,-58.507,-58.324,-58.149,-57.980,-57.818,-57.661,-57.526,-57.444,-57.363,-57.284,-57.206,-57.129,-57.054,-56.980,-56.907,-56.836,-56.765,-56.738,-56.713,-56.689,-56.665,-56.641,-56.618,-56.594,-56.571,-56.547,-56.524,-56.528,-56.549,-56.570,-56.591,-56.613,-56.634,-56.656,-56.677,-56.699,-56.721,-56.743,-56.766,-56.789,-56.812,-56.836,-56.859,-56.883,-56.906,-56.930,-56.954,-56.978
-53.690,-53.546,-53.407,-53.272,-53.141,-53.014,-52.891,-52.771,-52.654,-52.540,-52.430,-52.422,-52.461,-52.500,-52.540,-52.580,-52.620,-52.661,-52.702,-52.744,-52.786,-52.876,-53.049,-53.229,-53.417,-53.614,-53.819,-54.036,-54.263,-54.503,-54.757,-55.026,-55.294,-55.580,-55.886,-56.215,-56.572,-56.960,-57.386,-57.859,-58.389,-58.994,-59.281,-59.455,-59.636,-59.826,-60.023,-60.231,-60.448,-60.677,-60.919,-61.175,-61.136,-60.744,-60.384,-60.052,-59.744,-59.456,-59.186,-58.932,-58.692,-58.464,-58.225,-57.868,-57.538,-57.231,-56.944,-56.675,-56.422,-56.183,-55.956,-55.740,-55.535,-55.358,-55.192,-55.032,-54.877,-54.728,-54.584,-54.445,-54.310,-54.179,-54.051,-53.982,-53.965,-53.948,-53.932,-53.915,-53.898,-53.881,-53.865,-53.848,-53.832,-53.840,-53.942,-54.047,-54.154,-54.265,-54.378,-54.494,-54.613,-54.736,-54.862,-54.992,-55.186,-55.396,-55.617,-55.849,-56.095,-56.356,-56.633,-56.929,-57.247,-57.590,-57.763,-57.802,-57.841,-57.881,-57.921,-57.962,-58.003,-58.044,-58.086,-58.128,-58.006,-57.495,-57.037,-56.622,-56.244,-55.897,-55.575,-55.275,-54.994,-54.731,-54.483,-54.238,-54.006,-53.785,-53.576,-53.376,-53.184,-53.001,-52.826,-52.657,-52.494,-52.427,-52.408,-52.389,-52.370,-52.352,-52.333,-52.314,-52.296,-52.278,-52.259,-52.289,-52.412,-52.538,-52.668,-52.802,-52.940,-53.083,-53.230,-53.383,-53.542,-53.709,-53.952,-54.209,-54.482,-54.774,-55.087,-55.425,-55.791,-56.190,-56.630,-57.120,-57.488,-57.815,-58.170,-58.556,-58.980,-59.449,-59.976,-60.575,-61.271,-62.099,-62.710,-62.806,-62.905,-63.006,-63.109,-63.215,-63.324,-63.435,-63.549,-63.667,-63.743,-63.447,-63.170,-62.909,-62.664,-62.431,-62.210,-62.000,-61.800,-61.608,-61.425,-61.385,-61.380,-61.376,-61.372,-61.368,-61.364,-61.360,-61.356,-61.352,-61.348,-61.397,-61.505,-61.615,-61.729,-61.845,-61.965,-62.088,-62.215,-62.346,-62.481,-62.584,-62.520,-62.456,-62.394,-62.332,-62.271,-62.211,-62.152,-62.094,-62.036,-61.979,-61.718,-61.441,-61.181,-60.936,-60.704,-60.483,-60.273,-60.073,-59.882,-59.699,-59.488,-59.260,-59.044,-58.838,-58.641,-58.452,-58.272,-58.099,-57.932,-57.772,-57.633,-57.545,-57.460,-57.376,-57.294,-57.213,-57.134,-57.057,-56.980,-56.905,-56.831,-56.800,-56.771,-56.743,-56.715,-56.687,-56.660,-56.632,-56.605,-56.578,-56.551,-56.551,-56.567,-56.583,-56.600,-56.616,-56.633,-56.649,-56.666,-56.683,-56.699,-56.718,-56.741,-56.764,-56.787,-56.810,-56.834,-56.857,-56.881,-56.904,-56.928,-56.952
-53.550,-53.417,-53.287,-53.162,-53.040,-52.921,-52.806,-52.693,-52.583,-52.476,-52.372,-52.369,-52.410,-52.453,-52.495,-52.538,-52.582,-52.626,-52.670,-52.715,-52.760,-52.853,-53.027,-53.209,-53.398,-53.596,-53.803,-54.021,-54.250,-54.492,-54.748,-55.019,-55.283,-55.564,-55.864,-56.187,-56.535,-56.914,-57.329,-57.788,-58.302,-58.884,-59.152,-59.308,-59.469,-59.636,-59.811,-59.992,-60.182,-60.380,-60.588,-60.806,-60.760,-60.400,-60.068,-59.760,-59.471,-59.201,-58.947,-58.707,-58.479,-58.263,-58.036,-57.700,-57.389,-57.098,-56.825,-56.569,-56.327,-56.098,-55.880,-55.672,-55.474,-55.303,-55.142,-54.987,-54.836,-54.691,-54.551,-54.415,-54.283,-54.156,-54.031,-53.962,-53.942,-53.922,-53.902,-53.882,-53.862,-53.842,-53.822,-53.803,-53.783,-53.787,-53.879,-53.974,-54.071,-54.170,-54.272,-54.376,-54.482,-54.591,-54.703,-54.818,-54.998,-55.194,-55.399,-55.614,-55.840,-56.078,-56.331,-56.599,-56.885,-57.190,-57.354,-57.406,-57.459,-57.513,-57.567,-57.623,-57.678,-57.735,-57.792,-57.850,-57.758,-57.303,-56.891,-56.515,-56.169,-55.848,-55.550,-55.270,-55.008,-54.760,-54.526,-54.289,-54.064,-53.850,-53.646,-53.451,-53.265,-53.086,-52.914,-52.749,-52.590,-52.525,-52.509,-52.492,-52.476,-52.459,-52.443,-52.426,-52.410,-52.394,-52.378,-52.409,-52.533,-52.660,-52.792,-52.927,-53.067,-53.211,-53.361,-53.515,-53.676,-53.845,-54.088,-54.346,-54.620,-54.913,-55.227,-55.566,-55.933,-56.334,-56.776,-57.268,-57.634,-57.958,-58.308,-58.688,-59.106,-59.567,-60.084,-60.671,-61.349,-62.153,-62.738,-62.819,-62.901,-62.986,-63.071,-63.159,-63.248,-63.340,-63.433,-63.528,-63.586,-63.313,-63.056,-62.814,-62.584,-62.365,-62.158,-61.959,-61.770,-61.588,-61.414,-61.387,-61.397,-61.407,-61.418,-61.428,-61.439,-61.450,-61.460,-61.471,-61.481,-61.541,-61.657,-61.776,-61.898,-62.023,-62.152,-62.285,-62.423,-62.565,-62.711,-62.825,-62.761,-62.698,-62.636,-62.574,-62.514,-62.454,-62.395,-62.337,-62.279,-62.223,-61.952,-61.665,-61.397,-61.143,-60.904,-60.678,-60.462,-60.257,-60.061,-59.873,-59.656,-59.419,-59.195,-58.982,-58.779,-58.585,-58.399,-58.221,-58.050,-57.885,-57.741,-57.649,-57.559,-57.471,-57.384,-57.300,-57.216,-57.135,-57.055,-56.976,-56.898,-56.863,-56.830,-56.798,-56.766,-56.734,-56.702,-56.671,-56.640,-56.609,-56.578,-56.574,-56.585,-56.597,-56.608,-56.620,-56.631,-56.643,-56.655,-56.667,-56.678,-56.693,-56.716,-56.739,-56.762,-56.785,-56.808,-56.831,-56.855,-56.878,-56.902,-56.926
-53.414,-53.291,-53.171,-53.054,-52.941,-52.830,-52.722,-52.616,-52.513,-52.413,-52.315,-52.315,-52.360,-52.405,-52.451,-52.497,-52.544,-52.591,-52.639,-52.687,-52.736,-52.831,-53.006,-53.188,-53.379,-53.578,-53.787,-54.006,-54.237,-54.481,-54.740,-55.012,-55.272,-55.548,-55.842,-56.158,-56.499,-56.869,-57.273,-57.719,-58.216,-58.777,-59.027,-59.165,-59.308,-59.455,-59.608,-59.767,-59.931,-60.102,-60.280,-60.466,-60.414,-60.082,-59.773,-59.485,-59.215,-58.961,-58.720,-58.493,-58.277,-58.070,-57.855,-57.539,-57.245,-56.969,-56.710,-56.465,-56.234,-56.014,-55.805,-55.605,-55.414,-55.249,-55.092,-54.942,-54.796,-54.655,-54.518,-54.386,-54.257,-54.133,-54.011,-53.942,-53.918,-53.895,-53.872,-53.849,-53.826,-53.803,-53.780,-53.758,-53.735,-53.734,-53.818,-53.903,-53.990,-54.078,-54.168,-54.261,-54.355,-54.451,-54.550,-54.651,-54.818,-55.001,-55.191,-55.390,-55.599,-55.818,-56.048,-56.292,-56.550,-56.825,-56.980,-57.044,-57.108,-57.174,-57.240,-57.308,-57.376,-57.446,-57.517,-57.589,-57.523,-57.120,-56.750,-56.410,-56.094,-55.800,-55.525,-55.266,-55.021,-54.790,-54.570,-54.341,-54.123,-53.915,-53.717,-53.528,-53.346,-53.172,-53.004,-52.843,-52.688,-52.626,-52.612,-52.597,-52.583,-52.569,-52.555,-52.541,-52.527,-52.513,-52.499,-52.533,-52.658,-52.787,-52.919,-53.056,-53.198,-53.344,-53.495,-53.652,-53.814,-53.985,-54.229,-54.488,-54.763,-55.057,-55.372,-55.711,-56.080,-56.482,-56.926,-57.421,-57.785,-58.105,-58.450,-58.825,-59.236,-59.689,-60.195,-60.768,-61.428,-62.207,-62.766,-62.831,-62.898,-62.965,-63.034,-63.104,-63.174,-63.246,-63.320,-63.394,-63.435,-63.183,-62.945,-62.720,-62.505,-62.301,-62.106,-61.919,-61.740,-61.568,-61.402,-61.389,-61.414,-61.439,-61.464,-61.490,-61.515,-61.541,-61.567,-61.593,-61.619,-61.691,-61.815,-61.942,-62.073,-62.208,-62.348,-62.492,-62.641,-62.795,-62.955,-63.081,-63.017,-62.954,-62.892,-62.831,-62.771,-62.711,-62.652,-62.595,-62.537,-62.481,-62.199,-61.902,-61.623,-61.361,-61.115,-60.881,-60.659,-60.449,-60.247,-60.055,-59.830,-59.584,-59.352,-59.131,-58.921,-58.721,-58.530,-58.346,-58.170,-58.001,-57.853,-57.756,-57.661,-57.568,-57.477,-57.387,-57.300,-57.214,-57.130,-57.048,-56.967,-56.927,-56.890,-56.853,-56.817,-56.781,-56.745,-56.710,-56.675,-56.640,-56.605,-56.597,-56.603,-56.610,-56.617,-56.623,-56.630,-56.637,-56.644,-56.650,-56.657,-56.669,-56.691,-56.714,-56.737,-56.760,-56.783,-56.806,-56.829,-56.853,-56.876,-56.900
-53.282,-53.169,-53.057,-52.949,-52.844,-52.740,-52.640,-52.541,-52.445,-52.351,-52.258,-52.263,-52.310,-52.358,-52.407,-52.456,-52.506,-52.556,-52.607,-52.659,-52.711,-52.809,-52.985,-53.168,-53.360,-53.560,-53.771,-53.992,-54.224,-54.470,-54.731,-55.006,-55.261,-55.532,-55.820,-56.130,-56.463,-56.824,-57.218,-57.651,-58.132,-58.673,-58.905,-59.027,-59.152,-59.281,-59.415,-59.552,-59.694,-59.841,-59.993,-60.150,-60.094,-59.785,-59.497,-59.227,-58.973,-58.733,-58.505,-58.289,-58.083,-57.886,-57.681,-57.384,-57.106,-56.844,-56.598,-56.364,-56.143,-55.932,-55.731,-55.539,-55.355,-55.195,-55.043,-54.897,-54.756,-54.619,-54.486,-54.357,-54.232,-54.110,-53.991,-53.922,-53.895,-53.868,-53.842,-53.816,-53.790,-53.764,-53.738,-53.713,-53.687,-53.683,-53.757,-53.832,-53.909,-53.988,-54.067,-54.149,-54.231,-54.316,-54.402,-54.490,-54.646,-54.816,-54.993,-55.177,-55.370,-55.572,-55.783,-56.005,-56.240,-56.487,-56.636,-56.709,-56.784,-56.859,-56.936,-57.014,-57.094,-57.175,-57.258,-57.342,-57.300,-56.944,-56.614,-56.307,-56.021,-55.753,-55.500,-55.261,-55.034,-54.819,-54.614,-54.394,-54.183,-53.982,-53.790,-53.606,-53.429,-53.260,-53.097,-52.939,-52.788,-52.729,-52.717,-52.706,-52.694,-52.682,-52.671,-52.659,-52.648,-52.636,-52.625,-52.660,-52.786,-52.917,-53.051,-53.189,-53.332,-53.480,-53.633,-53.792,-53.957,-54.130,-54.375,-54.635,-54.910,-55.205,-55.521,-55.862,-56.232,-56.636,-57.082,-57.580,-57.942,-58.257,-58.597,-58.966,-59.369,-59.814,-60.309,-60.868,-61.509,-62.262,-62.794,-62.844,-62.894,-62.945,-62.996,-63.049,-63.102,-63.155,-63.209,-63.264,-63.289,-63.057,-62.837,-62.628,-62.428,-62.237,-62.054,-61.879,-61.710,-61.548,-61.391,-61.391,-61.430,-61.470,-61.511,-61.552,-61.593,-61.635,-61.677,-61.719,-61.762,-61.847,-61.979,-62.115,-62.256,-62.402,-62.552,-62.708,-62.870,-63.038,-63.213,-63.352,-63.289,-63.226,-63.165,-63.104,-63.044,-62.984,-62.926,-62.868,-62.812,-62.755,-62.461,-62.152,-61.862,-61.591,-61.336,-61.095,-60.866,-60.649,-60.443,-60.245,-60.012,-59.756,-59.515,-59.286,-59.069,-58.862,-58.664,-58.475,-58.294,-58.121,-57.968,-57.865,-57.765,-57.667,-57.571,-57.477,-57.385,-57.295,-57.207,-57.121,-57.036,-56.991,-56.950,-56.909,-56.869,-56.828,-56.789,-56.749,-56.710,-56.671,-56.633,-56.620,-56.621,-56.623,-56.625,-56.627,-56.629,-56.631,-56.632,-56.634,-56.636,-56.644,-56.667,-56.689,-56.712,-56.735,-56.758,-56.781,-56.804,-56.827,-56.851,-56.874
-53.155,-53.050,-52.947,-52.847,-52.749,-52.653,-52.559,-52.467,-52.377,-52.289,-52.203,-52.211,-52.261,-52.312,-52.364,-52.416,-52.468,-52.522,-52.576,-52.631,-52.686,-52.786,-52.964,-53.148,-53.341,-53.543,-53.754,-53.977,-54.212,-54.459,-54.722,-54.999,-55.250,-55.516,-55.799,-56.102,-56.428,-56.780,-57.163,-57.584,-58.049,-58.571,-58.786,-58.893,-59.002,-59.114,-59.229,-59.348,-59.469,-59.594,-59.723,-59.856,-59.795,-59.507,-59.238,-58.984,-58.744,-58.516,-58.300,-58.094,-57.898,-57.710,-57.514,-57.234,-56.971,-56.723,-56.488,-56.265,-56.054,-55.852,-55.659,-55.474,-55.297,-55.142,-54.995,-54.853,-54.716,-54.583,-54.453,-54.328,-54.206,-54.087,-53.972,-53.902,-53.872,-53.842,-53.813,-53.784,-53.755,-53.726,-53.697,-53.669,-53.640,-53.632,-53.697,-53.763,-53.831,-53.899,-53.969,-54.039,-54.111,-54.184,-54.259,-54.334,-54.480,-54.639,-54.803,-54.975,-55.153,-55.339,-55.533,-55.737,-55.950,-56.175,-56.318,-56.399,-56.481,-56.566,-56.652,-56.739,-56.829,-56.920,-57.013,-57.109,-57.088,-56.774,-56.482,-56.207,-55.949,-55.706,-55.475,-55.256,-55.048,-54.849,-54.659,-54.447,-54.244,-54.049,-53.864,-53.686,-53.514,-53.350,-53.191,-53.038,-52.890,-52.834,-52.825,-52.816,-52.807,-52.798,-52.789,-52.780,-52.772,-52.763,-52.754,-52.791,-52.919,-53.051,-53.186,-53.327,-53.471,-53.621,-53.776,-53.937,-54.105,-54.281,-54.526,-54.786,-55.063,-55.359,-55.676,-56.018,-56.390,-56.796,-57.244,-57.744,-58.105,-58.415,-58.750,-59.112,-59.507,-59.942,-60.426,-60.970,-61.592,-62.318,-62.822,-62.856,-62.890,-62.925,-62.960,-62.995,-63.030,-63.066,-63.101,-63.138,-63.148,-62.935,-62.732,-62.538,-62.352,-62.174,-62.004,-61.839,-61.681,-61.528,-61.380,-61.393,-61.447,-61.502,-61.558,-61.615,-61.672,-61.730,-61.789,-61.849,-61.909,-62.008,-62.149,-62.296,-62.447,-62.604,-62.767,-62.936,-63.113,-63.296,-63.488,-63.642,-63.579,-63.517,-63.455,-63.395,-63.335,-63.276,-63.218,-63.161,-63.104,-63.048,-62.741,-62.417,-62.115,-61.833,-61.569,-61.319,-61.083,-60.860,-60.647,-60.444,-60.202,-59.935,-59.684,-59.446,-59.221,-59.007,-58.803,-58.608,-58.422,-58.243,-58.086,-57.977,-57.871,-57.768,-57.667,-57.569,-57.472,-57.378,-57.285,-57.195,-57.106,-57.057,-57.011,-56.966,-56.921,-56.876,-56.832,-56.789,-56.746,-56.703,-56.661,-56.643,-56.640,-56.637,-56.634,-56.631,-56.627,-56.624,-56.621,-56.618,-56.615,-56.620,-56.642,-56.665,-56.687,-56.710,-56.733,-56.756,-56.779,-56.802,-56.825,-56.848
-53.030,-52.934,-52.839,-52.746,-52.656,-52.567,-52.480,-52.394,-52.311,-52.229,-52.148,-52.159,-52.213,-52.266,-52.321,-52.376,-52.431,-52.488,-52.545,-52.603,-52.662,-52.764,-52.942,-53.128,-53.322,-53.525,-53.738,-53.962,-54.199,-54.449,-54.714,-54.992,-55.239,-55.500,-55.777,-56.074,-56.393,-56.736,-57.109,-57.518,-57.969,-58.472,-58.671,-58.763,-58.857,-58.953,-59.052,-59.152,-59.255,-59.361,-59.469,-59.580,-59.516,-59.246,-58.993,-58.753,-58.526,-58.310,-58.104,-57.908,-57.720,-57.540,-57.353,-57.089,-56.840,-56.604,-56.381,-56.169,-55.966,-55.773,-55.588,-55.410,-55.239,-55.089,-54.947,-54.810,-54.676,-54.547,-54.421,-54.299,-54.180,-54.065,-53.952,-53.882,-53.849,-53.816,-53.784,-53.751,-53.719,-53.688,-53.656,-53.625,-53.594,-53.581,-53.638,-53.695,-53.753,-53.812,-53.872,-53.933,-53.994,-54.057,-54.120,-54.184,-54.320,-54.468,-54.622,-54.781,-54.946,-55.118,-55.297,-55.484,-55.678,-55.883,-56.021,-56.109,-56.199,-56.291,-56.385,-56.481,-56.579,-56.679,-56.782,-56.887,-56.886,-56.612,-56.353,-56.109,-55.879,-55.659,-55.451,-55.252,-55.061,-54.879,-54.704,-54.501,-54.305,-54.118,-53.939,-53.767,-53.601,-53.441,-53.287,-53.139,-52.995,-52.943,-52.936,-52.930,-52.924,-52.918,-52.911,-52.905,-52.899,-52.893,-52.887,-52.926,-53.056,-53.189,-53.326,-53.468,-53.615,-53.767,-53.924,-54.088,-54.257,-54.436,-54.682,-54.943,-55.221,-55.518,-55.836,-56.180,-56.553,-56.962,-57.413,-57.916,-58.274,-58.579,-58.908,-59.263,-59.650,-60.075,-60.546,-61.074,-61.676,-62.374,-62.851,-62.868,-62.887,-62.905,-62.923,-62.941,-62.959,-62.978,-62.996,-63.015,-63.011,-62.816,-62.629,-62.450,-62.278,-62.113,-61.953,-61.800,-61.651,-61.508,-61.369,-61.395,-61.464,-61.534,-61.606,-61.679,-61.752,-61.828,-61.904,-61.982,-62.062,-62.175,-62.326,-62.484,-62.647,-62.817,-62.993,-63.177,-63.369,-63.570,-63.781,-63.952,-63.890,-63.828,-63.767,-63.707,-63.647,-63.589,-63.531,-63.474,-63.418,-63.362,-63.039,-62.699,-62.384,-62.090,-61.815,-61.556,-61.312,-61.081,-60.861,-60.652,-60.400,-60.121,-59.860,-59.613,-59.379,-59.158,-58.947,-58.746,-58.554,-58.370,-58.207,-58.092,-57.981,-57.872,-57.766,-57.662,-57.561,-57.462,-57.365,-57.270,-57.178,-57.124,-57.073,-57.023,-56.974,-56.925,-56.877,-56.829,-56.781,-56.735,-56.688,-56.666,-56.658,-56.650,-56.642,-56.634,-56.626,-56.618,-56.610,-56.602,-56.594,-56.596,-56.618,-56.640,-56.663,-56.685,-56.708,-56.731,-56.753,-56.776,-56.800,-56.823
-52.927,-52.836,-52.746,-52.658,-52.571,-52.487,-52.404,-52.323,-52.243,-52.164,-52.087,-52.101,-52.157,-52.213,-52.270,-52.328,-52.386,-52.445,-52.505,-52.566,-52.628,-52.733,-52.912,-53.098,-53.293,-53.497,-53.710,-53.935,-54.173,-54.424,-54.690,-54.970,-55.211,-55.467,-55.739,-56.029,-56.340,-56.674,-57.037,-57.432,-57.868,-58.351,-58.535,-58.614,-58.694,-58.775,-58.858,-58.943,-59.029,-59.117,-59.207,-59.298,-59.230,-58.975,-58.735,-58.506,-58.290,-58.083,-57.886,-57.698,-57.517,-57.343,-57.164,-56.918,-56.686,-56.465,-56.255,-56.054,-55.863,-55.679,-55.503,-55.334,-55.171,-55.027,-54.890,-54.757,-54.628,-54.503,-54.381,-54.262,-54.147,-54.035,-53.925,-53.853,-53.814,-53.776,-53.737,-53.699,-53.662,-53.624,-53.587,-53.550,-53.514,-53.494,-53.536,-53.578,-53.621,-53.664,-53.707,-53.751,-53.796,-53.841,-53.886,-53.932,-54.050,-54.180,-54.314,-54.452,-54.594,-54.742,-54.895,-55.053,-55.217,-55.388,-55.513,-55.605,-55.698,-55.793,-55.891,-55.991,-56.093,-56.198,-56.305,-56.415,-56.438,-56.230,-56.032,-55.842,-55.660,-55.486,-55.318,-55.157,-55.001,-54.851,-54.706,-54.524,-54.348,-54.179,-54.017,-53.860,-53.709,-53.563,-53.421,-53.285,-53.152,-53.106,-53.104,-53.102,-53.100,-53.098,-53.096,-53.094,-53.092,-53.090,-53.088,-53.131,-53.260,-53.394,-53.532,-53.675,-53.822,-53.974,-54.133,-54.297,-54.467,-54.647,-54.891,-55.149,-55.425,-55.718,-56.033,-56.373,-56.742,-57.144,-57.588,-58.083,-58.431,-58.726,-59.042,-59.382,-59.752,-60.156,-60.602,-61.098,-61.659,-62.303,-62.731,-62.732,-62.732,-62.733,-62.733,-62.734,-62.734,-62.734,-62.735,-62.735,-62.718,-62.546,-62.381,-62.221,-62.068,-61.919,-61.776,-61.637,-61.502,-61.372,-61.245,-61.282,-61.362,-61.444,-61.528,-61.613,-61.700,-61.788,-61.879,-61.971,-62.065,-62.190,-62.351,-62.517,-62.690,-62.870,-63.058,-63.255,-63.461,-63.677,-63.904,-64.091,-64.030,-63.969,-63.909,-63.850,-63.792,-63.735,-63.678,-63.622,-63.567,-63.512,-63.181,-62.834,-62.513,-62.213,-61.933,-61.670,-61.422,-61.187,-60.965,-60.753,-60.498,-60.216,-59.951,-59.701,-59.465,-59.241,-59.028,-58.825,-58.631,-58.446,-58.281,-58.165,-58.051,-57.941,-57.833,-57.727,-57.624,-57.524,-57.426,-57.330,-57.236,-57.178,-57.123,-57.069,-57.015,-56.963,-56.910,-56.859,-56.808,-56.758,-56.708,-56.681,-56.668,-56.655,-56.642,-56.629,-56.616,-56.604,-56.591,-56.578,-56.565,-56.562,-56.578,-56.595,-56.611,-56.628,-56.644,-56.661,-56.678,-56.695,-56.712,-56.729
-52.839,-52.750,-52.663,-52.577,-52.494,-52.411,-52.331,-52.252,-52.174,-52.097,-52.022,-52.039,-52.097,-52.155,-52.214,-52.274,-52.335,-52.397,-52.460,-52.524,-52.588,-52.695,-52.874,-53.061,-53.256,-53.460,-53.674,-53.900,-54.137,-54.389,-54.656,-54.936,-55.173,-55.423,-55.689,-55.972,-56.275,-56.600,-56.952,-57.335,-57.754,-58.219,-58.388,-58.454,-58.521,-58.588,-58.657,-58.727,-58.798,-58.871,-58.944,-59.019,-58.947,-58.704,-58.474,-58.255,-58.047,-57.848,-57.658,-57.476,-57.301,-57.134,-56.962,-56.735,-56.519,-56.313,-56.117,-55.929,-55.749,-55.577,-55.410,-55.250,-55.096,-54.958,-54.826,-54.698,-54.573,-54.453,-54.335,-54.220,-54.109,-54.000,-53.894,-53.819,-53.772,-53.725,-53.679,-53.634,-53.588,-53.544,-53.499,-53.456,-53.412,-53.383,-53.406,-53.430,-53.454,-53.477,-53.501,-53.525,-53.550,-53.574,-53.598,-53.623,-53.720,-53.829,-53.940,-54.054,-54.171,-54.291,-54.414,-54.542,-54.673,-54.808,-54.918,-55.011,-55.105,-55.202,-55.300,-55.401,-55.505,-55.610,-55.719,-55.830,-55.874,-55.739,-55.607,-55.479,-55.355,-55.234,-55.117,-55.002,-54.891,-54.782,-54.676,-54.525,-54.378,-54.236,-54.098,-53.964,-53.834,-53.708,-53.586,-53.467,-53.351,-53.314,-53.318,-53.321,-53.325,-53.329,-53.332,-53.336,-53.340,-53.344,-53.347,-53.394,-53.523,-53.656,-53.794,-53.936,-54.083,-54.235,-54.393,-54.556,-54.726,-54.905,-55.144,-55.398,-55.667,-55.955,-56.262,-56.593,-56.952,-57.343,-57.772,-58.248,-58.581,-58.860,-59.158,-59.478,-59.824,-60.200,-60.611,-61.065,-61.572,-62.147,-62.516,-62.499,-62.483,-62.467,-62.450,-62.434,-62.418,-62.402,-62.386,-62.370,-62.340,-62.192,-62.049,-61.911,-61.777,-61.647,-61.521,-61.398,-61.279,-61.163,-61.049,-61.095,-61.184,-61.274,-61.366,-61.460,-61.556,-61.654,-61.755,-61.858,-61.964,-62.098,-62.264,-62.438,-62.619,-62.807,-63.005,-63.211,-63.428,-63.657,-63.898,-64.097,-64.038,-63.979,-63.921,-63.863,-63.807,-63.751,-63.695,-63.641,-63.587,-63.534,-63.203,-62.855,-62.534,-62.234,-61.954,-61.691,-61.443,-61.208,-60.985,-60.773,-60.520,-60.240,-59.978,-59.731,-59.497,-59.274,-59.063,-58.862,-58.669,-58.485,-58.322,-58.206,-58.093,-57.984,-57.876,-57.772,-57.670,-57.570,-57.473,-57.377,-57.284,-57.222,-57.164,-57.106,-57.049,-56.992,-56.937,-56.882,-56.827,-56.774,-56.721,-56.690,-56.672,-56.654,-56.636,-56.618,-56.601,-56.583,-56.566,-56.548,-56.531,-56.521,-56.528,-56.535,-56.541,-56.548,-56.555,-56.562,-56.569,-56.576,-56.583,-56.590
-52.752,-52.666,-52.581,-52.498,-52.417,-52.337,-52.259,-52.182,-52.106,-52.032,-51.959,-51.977,-52.037,-52.098,-52.159,-52.222,-52.285,-52.350,-52.415,-52.481,-52.549,-52.657,-52.837,-53.024,-53.219,-53.424,-53.638,-53.864,-54.103,-54.355,-54.622,-54.903,-55.135,-55.380,-55.640,-55.916,-56.211,-56.527,-56.868,-57.239,-57.644,-58.091,-58.246,-58.300,-58.354,-58.410,-58.465,-58.522,-58.579,-58.637,-58.696,-58.756,-58.681,-58.448,-58.227,-58.017,-57.817,-57.625,-57.441,-57.265,-57.096,-56.933,-56.768,-56.558,-56.358,-56.167,-55.984,-55.808,-55.639,-55.476,-55.320,-55.168,-55.022,-54.890,-54.763,-54.640,-54.520,-54.403,-54.290,-54.179,-54.071,-53.966,-53.863,-53.785,-53.730,-53.676,-53.622,-53.569,-53.517,-53.465,-53.414,-53.363,-53.313,-53.275,-53.281,-53.287,-53.293,-53.299,-53.305,-53.311,-53.317,-53.323,-53.329,-53.335,-53.414,-53.504,-53.595,-53.689,-53.784,-53.882,-53.982,-54.084,-54.189,-54.297,-54.396,-54.489,-54.584,-54.681,-54.780,-54.882,-54.986,-55.093,-55.202,-55.315,-55.376,-55.297,-55.220,-55.144,-55.070,-54.996,-54.924,-54.853,-54.783,-54.715,-54.647,-54.527,-54.408,-54.293,-54.180,-54.070,-53.963,-53.858,-53.756,-53.657,-53.559,-53.533,-53.543,-53.553,-53.563,-53.573,-53.583,-53.593,-53.603,-53.613,-53.623,-53.673,-53.802,-53.935,-54.073,-54.214,-54.361,-54.512,-54.669,-54.832,-55.001,-55.179,-55.414,-55.662,-55.925,-56.205,-56.504,-56.826,-57.173,-57.550,-57.964,-58.420,-58.736,-58.999,-59.278,-59.577,-59.897,-60.244,-60.620,-61.032,-61.487,-61.996,-62.311,-62.279,-62.247,-62.216,-62.185,-62.154,-62.123,-62.093,-62.062,-62.032,-61.992,-61.865,-61.741,-61.621,-61.504,-61.391,-61.280,-61.171,-61.066,-60.963,-60.862,-60.916,-61.012,-61.110,-61.210,-61.312,-61.417,-61.525,-61.635,-61.748,-61.864,-62.007,-62.180,-62.360,-62.549,-62.746,-62.952,-63.168,-63.396,-63.637,-63.891,-64.104,-64.046,-63.988,-63.932,-63.876,-63.821,-63.767,-63.713,-63.660,-63.608,-63.556,-63.225,-62.877,-62.555,-62.255,-61.975,-61.712,-61.463,-61.229,-61.006,-60.794,-60.542,-60.265,-60.006,-59.760,-59.528,-59.308,-59.098,-58.898,-58.707,-58.524,-58.362,-58.247,-58.136,-58.027,-57.921,-57.817,-57.716,-57.617,-57.520,-57.426,-57.333,-57.268,-57.205,-57.143,-57.082,-57.022,-56.963,-56.905,-56.847,-56.790,-56.734,-56.699,-56.676,-56.653,-56.630,-56.608,-56.585,-56.563,-56.540,-56.518,-56.496,-56.480,-56.478,-56.475,-56.473,-56.470,-56.468,-56.465,-56.463,-56.460,-56.457,-56.455
-52.667,-52.583,-52.501,-52.421,-52.342,-52.264,-52.188,-52.113,-52.039,-51.967,-51.896,-51.916,-51.978,-52.041,-52.105,-52.170,-52.236,-52.303,-52.371,-52.440,-52.510,-52.620,-52.800,-52.987,-53.183,-53.388,-53.603,-53.829,-54.068,-54.321,-54.589,-54.870,-55.097,-55.337,-55.591,-55.860,-56.148,-56.455,-56.787,-57.145,-57.536,-57.966,-58.108,-58.151,-58.194,-58.238,-58.282,-58.326,-58.371,-58.416,-58.462,-58.509,-58.430,-58.207,-57.994,-57.792,-57.598,-57.413,-57.235,-57.064,-56.900,-56.742,-56.582,-56.389,-56.203,-56.025,-55.854,-55.690,-55.531,-55.378,-55.231,-55.088,-54.950,-54.823,-54.701,-54.582,-54.467,-54.354,-54.245,-54.138,-54.033,-53.932,-53.832,-53.752,-53.689,-53.627,-53.566,-53.505,-53.446,-53.387,-53.329,-53.272,-53.216,-53.169,-53.159,-53.148,-53.138,-53.127,-53.116,-53.106,-53.096,-53.085,-53.075,-53.064,-53.128,-53.202,-53.276,-53.352,-53.430,-53.509,-53.589,-53.671,-53.754,-53.839,-53.929,-54.022,-54.118,-54.216,-54.316,-54.418,-54.523,-54.631,-54.741,-54.854,-54.929,-54.897,-54.865,-54.833,-54.802,-54.771,-54.740,-54.709,-54.679,-54.648,-54.618,-54.529,-54.438,-54.350,-54.264,-54.179,-54.096,-54.014,-53.934,-53.855,-53.778,-53.763,-53.780,-53.797,-53.814,-53.831,-53.848,-53.865,-53.883,-53.900,-53.918,-53.973,-54.101,-54.234,-54.370,-54.511,-54.657,-54.808,-54.964,-55.127,-55.295,-55.472,-55.701,-55.942,-56.198,-56.470,-56.760,-57.071,-57.405,-57.768,-58.164,-58.600,-58.897,-59.142,-59.401,-59.677,-59.972,-60.288,-60.629,-60.999,-61.404,-61.850,-62.115,-62.069,-62.024,-61.979,-61.935,-61.891,-61.847,-61.804,-61.761,-61.719,-61.670,-61.561,-61.454,-61.350,-61.248,-61.148,-61.051,-60.956,-60.863,-60.772,-60.683,-60.744,-60.847,-60.951,-61.059,-61.169,-61.282,-61.398,-61.518,-61.640,-61.767,-61.917,-62.097,-62.284,-62.480,-62.684,-62.899,-63.126,-63.364,-63.617,-63.885,-64.110,-64.054,-63.998,-63.943,-63.889,-63.836,-63.783,-63.731,-63.679,-63.628,-63.578,-63.247,-62.899,-62.577,-62.277,-61.996,-61.733,-61.484,-61.249,-61.027,-60.814,-60.564,-60.291,-60.033,-59.790,-59.560,-59.342,-59.134,-58.935,-58.746,-58.564,-58.403,-58.289,-58.179,-58.071,-57.966,-57.863,-57.762,-57.664,-57.568,-57.474,-57.382,-57.313,-57.247,-57.181,-57.116,-57.053,-56.990,-56.928,-56.867,-56.807,-56.747,-56.708,-56.680,-56.652,-56.624,-56.597,-56.569,-56.542,-56.515,-56.489,-56.462,-56.440,-56.428,-56.417,-56.405,-56.393,-56.382,-56.370,-56.359,-56.347,-56.336,-56.324
-52.583,-52.502,-52.423,-52.345,-52.268,-52.192,-52.118,-52.045,-51.974,-51.903,-51.834,-51.856,-51.920,-51.986,-52.052,-52.119,-52.187,-52.256,-52.327,-52.398,-52.471,-52.583,-52.763,-52.950,-53.147,-53.352,-53.567,-53.794,-54.034,-54.287,-54.556,-54.837,-55.060,-55.294,-55.543,-55.806,-56.086,-56.385,-56.706,-57.054,-57.431,-57.845,-57.975,-58.007,-58.040,-58.072,-58.105,-58.139,-58.172,-58.206,-58.240,-58.274,-58.193,-57.978,-57.773,-57.577,-57.390,-57.211,-57.038,-56.872,-56.713,-56.559,-56.405,-56.226,-56.053,-55.888,-55.729,-55.575,-55.426,-55.283,-55.144,-55.009,-54.878,-54.757,-54.640,-54.526,-54.414,-54.306,-54.200,-54.097,-53.996,-53.898,-53.801,-53.718,-53.648,-53.578,-53.510,-53.443,-53.376,-53.311,-53.247,-53.183,-53.121,-53.066,-53.040,-53.014,-52.988,-52.962,-52.936,-52.911,-52.885,-52.860,-52.835,-52.810,-52.860,-52.919,-52.979,-53.040,-53.102,-53.165,-53.229,-53.293,-53.359,-53.425,-53.508,-53.602,-53.698,-53.796,-53.897,-53.999,-54.105,-54.213,-54.324,-54.438,-54.524,-54.530,-54.537,-54.543,-54.550,-54.556,-54.563,-54.570,-54.576,-54.583,-54.590,-54.530,-54.469,-54.409,-54.349,-54.291,-54.233,-54.176,-54.119,-54.064,-54.009,-54.006,-54.031,-54.056,-54.081,-54.106,-54.131,-54.156,-54.182,-54.208,-54.234,-54.294,-54.422,-54.554,-54.690,-54.830,-54.976,-55.126,-55.281,-55.443,-55.610,-55.786,-56.008,-56.242,-56.490,-56.752,-57.032,-57.331,-57.651,-57.998,-58.374,-58.786,-59.064,-59.290,-59.528,-59.780,-60.048,-60.333,-60.638,-60.966,-61.322,-61.708,-61.928,-61.869,-61.811,-61.754,-61.698,-61.643,-61.588,-61.534,-61.480,-61.427,-61.371,-61.276,-61.184,-61.094,-61.006,-60.919,-60.834,-60.751,-60.669,-60.589,-60.510,-60.579,-60.687,-60.799,-60.913,-61.031,-61.152,-61.276,-61.404,-61.536,-61.671,-61.830,-62.016,-62.209,-62.412,-62.624,-62.848,-63.083,-63.332,-63.597,-63.878,-64.116,-64.062,-64.008,-63.955,-63.902,-63.850,-63.799,-63.748,-63.698,-63.649,-63.600,-63.269,-62.921,-62.598,-62.298,-62.017,-61.754,-61.505,-61.270,-61.047,-60.835,-60.587,-60.316,-60.061,-59.821,-59.593,-59.376,-59.170,-58.973,-58.784,-58.604,-58.444,-58.332,-58.222,-58.115,-58.011,-57.909,-57.809,-57.712,-57.617,-57.524,-57.432,-57.359,-57.289,-57.219,-57.150,-57.083,-57.017,-56.951,-56.887,-56.823,-56.761,-56.717,-56.684,-56.651,-56.618,-56.586,-56.554,-56.522,-56.491,-56.459,-56.428,-56.400,-56.380,-56.359,-56.338,-56.318,-56.298,-56.277,-56.257,-56.237,-56.217,-56.197
-52.501,-52.423,-52.346,-52.270,-52.195,-52.122,-52.050,-51.979,-51.909,-51.840,-51.773,-51.797,-51.863,-51.931,-51.999,-52.068,-52.139,-52.210,-52.283,-52.357,-52.432,-52.546,-52.726,-52.914,-53.111,-53.317,-53.532,-53.760,-54.000,-54.253,-54.523,-54.805,-55.023,-55.252,-55.495,-55.751,-56.024,-56.316,-56.628,-56.964,-57.329,-57.727,-57.845,-57.868,-57.890,-57.913,-57.936,-57.959,-57.982,-58.005,-58.029,-58.052,-57.969,-57.761,-57.563,-57.373,-57.192,-57.017,-56.850,-56.688,-56.533,-56.383,-56.234,-56.068,-55.909,-55.755,-55.606,-55.463,-55.324,-55.189,-55.058,-54.931,-54.808,-54.692,-54.579,-54.470,-54.363,-54.258,-54.156,-54.057,-53.959,-53.864,-53.771,-53.685,-53.607,-53.530,-53.455,-53.381,-53.308,-53.236,-53.165,-53.096,-53.028,-52.965,-52.924,-52.883,-52.843,-52.803,-52.763,-52.724,-52.684,-52.646,-52.607,-52.569,-52.607,-52.654,-52.701,-52.749,-52.797,-52.846,-52.896,-52.946,-52.996,-53.048,-53.123,-53.218,-53.314,-53.413,-53.514,-53.617,-53.723,-53.832,-53.943,-54.057,-54.153,-54.192,-54.231,-54.271,-54.312,-54.352,-54.393,-54.435,-54.476,-54.519,-54.561,-54.532,-54.500,-54.468,-54.436,-54.405,-54.374,-54.343,-54.313,-54.282,-54.252,-54.264,-54.297,-54.331,-54.365,-54.399,-54.434,-54.468,-54.503,-54.539,-54.574,-54.641,-54.768,-54.900,-55.035,-55.175,-55.319,-55.468,-55.623,-55.783,-55.950,-56.124,-56.339,-56.565,-56.803,-57.055,-57.322,-57.607,-57.912,-58.240,-58.595,-58.982,-59.238,-59.443,-59.659,-59.885,-60.125,-60.378,-60.647,-60.934,-61.241,-61.572,-61.748,-61.678,-61.609,-61.541,-61.474,-61.408,-61.343,-61.279,-61.216,-61.154,-61.090,-61.010,-60.931,-60.853,-60.776,-60.701,-60.628,-60.555,-60.484,-60.414,-60.345,-60.419,-60.534,-60.651,-60.772,-60.897,-61.025,-61.157,-61.293,-61.433,-61.578,-61.745,-61.936,-62.135,-62.345,-62.565,-62.797,-63.041,-63.301,-63.577,-63.872,-64.122,-64.070,-64.018,-63.966,-63.915,-63.865,-63.815,-63.766,-63.718,-63.670,-63.622,-63.291,-62.942,-62.620,-62.320,-62.039,-61.775,-61.526,-61.291,-61.068,-60.856,-60.609,-60.341,-60.089,-59.851,-59.625,-59.411,-59.206,-59.011,-58.824,-58.644,-58.486,-58.374,-58.266,-58.160,-58.056,-57.955,-57.857,-57.760,-57.666,-57.573,-57.483,-57.406,-57.331,-57.257,-57.185,-57.114,-57.044,-56.975,-56.907,-56.840,-56.774,-56.726,-56.688,-56.650,-56.612,-56.575,-56.539,-56.502,-56.466,-56.430,-56.394,-56.361,-56.331,-56.302,-56.273,-56.244,-56.215,-56.187,-56.158,-56.130,-56.102,-56.074
-52.421,-52.345,-52.270,-52.196,-52.124,-52.052,-51.982,-51.913,-51.845,-51.779,-51.713,-51.739,-51.807,-51.876,-51.947,-52.018,-52.091,-52.165,-52.240,-52.316,-52.394,-52.510,-52.690,-52.879,-53.075,-53.281,-53.498,-53.725,-53.966,-54.220,-54.490,-54.772,-54.986,-55.211,-55.448,-55.698,-55.964,-56.247,-56.550,-56.876,-57.228,-57.612,-57.720,-57.733,-57.746,-57.760,-57.773,-57.786,-57.800,-57.813,-57.827,-57.841,-57.755,-57.554,-57.362,-57.178,-57.002,-56.832,-56.669,-56.512,-56.360,-56.214,-56.070,-55.917,-55.769,-55.626,-55.488,-55.354,-55.223,-55.097,-54.974,-54.855,-54.739,-54.628,-54.520,-54.414,-54.311,-54.211,-54.113,-54.017,-53.923,-53.831,-53.740,-53.653,-53.567,-53.483,-53.401,-53.320,-53.240,-53.162,-53.086,-53.010,-52.936,-52.867,-52.812,-52.757,-52.703,-52.649,-52.596,-52.544,-52.493,-52.442,-52.391,-52.342,-52.368,-52.404,-52.440,-52.476,-52.513,-52.549,-52.587,-52.624,-52.662,-52.700,-52.771,-52.865,-52.962,-53.061,-53.163,-53.266,-53.373,-53.482,-53.593,-53.708,-53.811,-53.878,-53.946,-54.015,-54.086,-54.157,-54.230,-54.304,-54.379,-54.455,-54.533,-54.533,-54.531,-54.528,-54.525,-54.523,-54.520,-54.518,-54.515,-54.513,-54.510,-54.538,-54.581,-54.625,-54.669,-54.714,-54.759,-54.804,-54.850,-54.897,-54.944,-55.018,-55.145,-55.275,-55.410,-55.549,-55.692,-55.841,-55.994,-56.153,-56.319,-56.491,-56.697,-56.913,-57.140,-57.379,-57.633,-57.902,-58.189,-58.497,-58.828,-59.186,-59.418,-59.602,-59.793,-59.993,-60.203,-60.424,-60.656,-60.902,-61.162,-61.439,-61.576,-61.495,-61.415,-61.337,-61.261,-61.185,-61.111,-61.038,-60.967,-60.896,-60.827,-60.758,-60.691,-60.624,-60.559,-60.494,-60.430,-60.368,-60.306,-60.245,-60.185,-60.265,-60.385,-60.509,-60.636,-60.767,-60.901,-61.041,-61.184,-61.333,-61.487,-61.661,-61.857,-62.063,-62.279,-62.506,-62.746,-63.000,-63.270,-63.557,-63.865,-64.129,-64.078,-64.027,-63.978,-63.928,-63.880,-63.832,-63.784,-63.737,-63.690,-63.644,-63.313,-62.964,-62.642,-62.341,-62.060,-61.796,-61.548,-61.312,-61.089,-60.877,-60.632,-60.367,-60.118,-59.882,-59.658,-59.445,-59.242,-59.049,-58.863,-58.685,-58.528,-58.418,-58.310,-58.205,-58.103,-58.003,-57.905,-57.809,-57.715,-57.624,-57.534,-57.453,-57.374,-57.296,-57.220,-57.145,-57.071,-56.998,-56.927,-56.857,-56.788,-56.735,-56.692,-56.649,-56.606,-56.565,-56.523,-56.482,-56.441,-56.401,-56.361,-56.322,-56.284,-56.246,-56.208,-56.171,-56.134,-56.098,-56.061,-56.025,-55.990,-55.954
-52.342,-52.268,-52.195,-52.124,-52.053,-51.984,-51.916,-51.849,-51.783,-51.717,-51.653,-51.681,-51.751,-51.823,-51.895,-51.969,-52.043,-52.120,-52.197,-52.276,-52.357,-52.474,-52.655,-52.843,-53.040,-53.247,-53.463,-53.691,-53.932,-54.187,-54.458,-54.740,-54.949,-55.169,-55.401,-55.645,-55.904,-56.180,-56.474,-56.790,-57.130,-57.500,-57.597,-57.602,-57.607,-57.611,-57.616,-57.620,-57.625,-57.630,-57.634,-57.639,-57.551,-57.357,-57.170,-56.992,-56.820,-56.655,-56.496,-56.342,-56.194,-56.051,-55.911,-55.770,-55.633,-55.501,-55.372,-55.247,-55.126,-55.007,-54.892,-54.780,-54.671,-54.565,-54.461,-54.360,-54.261,-54.164,-54.069,-53.977,-53.886,-53.797,-53.710,-53.620,-53.527,-53.436,-53.347,-53.259,-53.174,-53.090,-53.007,-52.927,-52.847,-52.771,-52.702,-52.634,-52.567,-52.501,-52.436,-52.372,-52.309,-52.247,-52.186,-52.125,-52.142,-52.167,-52.193,-52.219,-52.245,-52.272,-52.298,-52.325,-52.351,-52.378,-52.444,-52.539,-52.636,-52.736,-52.837,-52.941,-53.048,-53.157,-53.269,-53.385,-53.495,-53.586,-53.679,-53.774,-53.871,-53.970,-54.072,-54.176,-54.283,-54.392,-54.505,-54.535,-54.562,-54.589,-54.616,-54.644,-54.672,-54.700,-54.728,-54.756,-54.785,-54.830,-54.885,-54.940,-54.996,-55.053,-55.110,-55.169,-55.228,-55.288,-55.348,-55.431,-55.557,-55.687,-55.820,-55.958,-56.100,-56.248,-56.400,-56.558,-56.722,-56.892,-57.087,-57.291,-57.505,-57.730,-57.968,-58.219,-58.486,-58.770,-59.074,-59.401,-59.607,-59.767,-59.932,-60.104,-60.283,-60.470,-60.665,-60.870,-61.084,-61.310,-61.410,-61.319,-61.230,-61.143,-61.057,-60.973,-60.891,-60.810,-60.731,-60.653,-60.579,-60.521,-60.463,-60.407,-60.351,-60.296,-60.242,-60.188,-60.135,-60.083,-60.031,-60.117,-60.242,-60.371,-60.503,-60.640,-60.782,-60.928,-61.079,-61.235,-61.398,-61.578,-61.780,-61.992,-62.214,-62.448,-62.696,-62.959,-63.239,-63.538,-63.859,-64.135,-64.086,-64.037,-63.989,-63.942,-63.895,-63.848,-63.802,-63.756,-63.711,-63.667,-63.336,-62.987,-62.664,-62.363,-62.082,-61.818,-61.569,-61.333,-61.110,-60.898,-60.654,-60.393,-60.146,-59.913,-59.691,-59.480,-59.279,-59.087,-58.903,-58.726,-58.570,-58.461,-58.355,-58.251,-58.149,-58.050,-57.953,-57.858,-57.766,-57.675,-57.586,-57.500,-57.417,-57.335,-57.255,-57.176,-57.098,-57.022,-56.947,-56.873,-56.801,-56.744,-56.695,-56.648,-56.601,-56.554,-56.508,-56.462,-56.417,-56.372,-56.328,-56.283,-56.236,-56.190,-56.145,-56.099,-56.055,-56.010,-55.967,-55.923,-55.880,-55.838
-52.264,-52.193,-52.122,-52.052,-51.984,-51.917,-51.850,-51.785,-51.721,-51.657,-51.595,-51.624,-51.696,-51.769,-51.844,-51.920,-51.997,-52.075,-52.155,-52.236,-52.319,-52.438,-52.619,-52.808,-53.005,-53.212,-53.429,-53.658,-53.899,-54.154,-54.426,-54.708,-54.913,-55.128,-55.355,-55.593,-55.846,-56.114,-56.400,-56.706,-57.035,-57.391,-57.478,-57.475,-57.471,-57.468,-57.464,-57.461,-57.457,-57.453,-57.450,-57.446,-57.357,-57.168,-56.986,-56.813,-56.645,-56.484,-56.329,-56.179,-56.034,-55.894,-55.758,-55.628,-55.502,-55.379,-55.259,-55.143,-55.030,-54.919,-54.812,-54.707,-54.604,-54.503,-54.403,-54.306,-54.211,-54.118,-54.027,-53.938,-53.850,-53.764,-53.680,-53.588,-53.488,-53.390,-53.294,-53.200,-53.108,-53.019,-52.931,-52.844,-52.760,-52.677,-52.595,-52.514,-52.435,-52.358,-52.281,-52.206,-52.133,-52.060,-51.989,-51.919,-51.927,-51.943,-51.960,-51.977,-51.994,-52.011,-52.027,-52.045,-52.062,-52.079,-52.141,-52.236,-52.333,-52.433,-52.535,-52.639,-52.746,-52.856,-52.968,-53.084,-53.200,-53.312,-53.427,-53.545,-53.666,-53.791,-53.920,-54.053,-54.190,-54.331,-54.477,-54.536,-54.593,-54.651,-54.709,-54.768,-54.828,-54.889,-54.951,-55.014,-55.077,-55.143,-55.211,-55.280,-55.350,-55.421,-55.493,-55.566,-55.641,-55.717,-55.794,-55.888,-56.013,-56.141,-56.273,-56.410,-56.551,-56.697,-56.847,-57.004,-57.166,-57.334,-57.516,-57.706,-57.904,-58.112,-58.331,-58.561,-58.804,-59.061,-59.334,-59.626,-59.805,-59.938,-60.076,-60.218,-60.365,-60.517,-60.675,-60.838,-61.008,-61.185,-61.250,-61.150,-61.052,-60.957,-60.863,-60.772,-60.682,-60.594,-60.508,-60.423,-60.344,-60.295,-60.248,-60.200,-60.153,-60.107,-60.061,-60.016,-59.971,-59.926,-59.882,-59.973,-60.103,-60.237,-60.375,-60.517,-60.665,-60.817,-60.976,-61.140,-61.310,-61.498,-61.704,-61.922,-62.150,-62.391,-62.647,-62.918,-63.208,-63.518,-63.852,-64.141,-64.094,-64.047,-64.001,-63.955,-63.909,-63.865,-63.820,-63.776,-63.732,-63.689,-63.358,-63.009,-62.686,-62.385,-62.104,-61.839,-61.590,-61.355,-61.131,-60.919,-60.677,-60.419,-60.175,-59.944,-59.724,-59.515,-59.316,-59.126,-58.943,-58.768,-58.613,-58.505,-58.400,-58.297,-58.197,-58.098,-58.002,-57.908,-57.816,-57.726,-57.638,-57.549,-57.461,-57.374,-57.290,-57.207,-57.126,-57.046,-56.967,-56.890,-56.815,-56.753,-56.699,-56.647,-56.595,-56.543,-56.492,-56.442,-56.393,-56.343,-56.295,-56.245,-56.190,-56.135,-56.082,-56.029,-55.977,-55.925,-55.874,-55.823,-55.774,-55.724
-52.188,-52.119,-52.050,-51.982,-51.916,-51.850,-51.786,-51.722,-51.660,-51.598,-51.537,-51.568,-51.642,-51.717,-51.793,-51.871,-51.950,-52.031,-52.113,-52.197,-52.282,-52.403,-52.584,-52.773,-52.971,-53.178,-53.395,-53.624,-53.866,-54.122,-54.394,-54.677,-54.877,-55.088,-55.309,-55.542,-55.788,-56.049,-56.326,-56.623,-56.941,-57.284,-57.363,-57.351,-57.340,-57.329,-57.318,-57.306,-57.295,-57.284,-57.273,-57.262,-57.171,-56.987,-56.810,-56.641,-56.478,-56.320,-56.169,-56.022,-55.880,-55.743,-55.611,-55.491,-55.374,-55.260,-55.149,-55.041,-54.936,-54.833,-54.732,-54.634,-54.538,-54.441,-54.346,-54.253,-54.161,-54.072,-53.984,-53.899,-53.814,-53.732,-53.651,-53.556,-53.448,-53.344,-53.241,-53.142,-53.044,-52.949,-52.855,-52.764,-52.674,-52.585,-52.490,-52.398,-52.307,-52.219,-52.132,-52.047,-51.963,-51.881,-51.801,-51.722,-51.722,-51.730,-51.739,-51.747,-51.756,-51.764,-51.773,-51.781,-51.790,-51.799,-51.857,-51.953,-52.050,-52.150,-52.252,-52.357,-52.464,-52.574,-52.686,-52.802,-52.923,-53.054,-53.188,-53.327,-53.471,-53.619,-53.773,-53.933,-54.098,-54.270,-54.449,-54.538,-54.625,-54.713,-54.804,-54.897,-54.991,-55.088,-55.187,-55.288,-55.391,-55.481,-55.564,-55.648,-55.735,-55.823,-55.912,-56.004,-56.097,-56.193,-56.291,-56.398,-56.522,-56.649,-56.779,-56.914,-57.054,-57.198,-57.347,-57.501,-57.661,-57.826,-57.992,-58.164,-58.344,-58.531,-58.727,-58.932,-59.147,-59.373,-59.612,-59.864,-60.011,-60.116,-60.224,-60.335,-60.448,-60.564,-60.684,-60.807,-60.933,-61.064,-61.096,-60.987,-60.882,-60.778,-60.677,-60.579,-60.482,-60.388,-60.295,-60.205,-60.121,-60.081,-60.042,-60.003,-59.964,-59.925,-59.887,-59.850,-59.812,-59.775,-59.738,-59.834,-59.969,-60.107,-60.250,-60.398,-60.551,-60.710,-60.875,-61.046,-61.224,-61.418,-61.630,-61.853,-62.087,-62.335,-62.598,-62.878,-63.177,-63.499,-63.846,-64.148,-64.102,-64.057,-64.012,-63.968,-63.924,-63.881,-63.838,-63.796,-63.754,-63.712,-63.381,-63.031,-62.708,-62.407,-62.125,-61.861,-61.612,-61.376,-61.153,-60.940,-60.700,-60.445,-60.204,-59.975,-59.758,-59.551,-59.354,-59.165,-58.984,-58.810,-58.657,-58.550,-58.446,-58.344,-58.244,-58.147,-58.052,-57.959,-57.868,-57.779,-57.691,-57.597,-57.505,-57.414,-57.325,-57.238,-57.153,-57.070,-56.988,-56.907,-56.828,-56.762,-56.703,-56.646,-56.589,-56.533,-56.477,-56.422,-56.368,-56.315,-56.262,-56.206,-56.143,-56.081,-56.020,-55.960,-55.900,-55.841,-55.783,-55.726,-55.669,-55.614
-52.122,-52.054,-51.987,-51.921,-51.855,-51.791,-51.728,-51.666,-51.604,-51.544,-51.484,-51.517,-51.592,-51.669,-51.747,-51.826,-51.907,-51.990,-52.074,-52.160,-52.247,-52.369,-52.550,-52.739,-52.937,-53.144,-53.361,-53.590,-53.832,-54.088,-54.360,-54.642,-54.839,-55.045,-55.261,-55.488,-55.728,-55.982,-56.252,-56.539,-56.847,-57.179,-57.248,-57.230,-57.212,-57.194,-57.176,-57.157,-57.139,-57.122,-57.104,-57.086,-56.994,-56.815,-56.643,-56.478,-56.319,-56.166,-56.018,-55.874,-55.736,-55.601,-55.473,-55.363,-55.255,-55.150,-55.048,-54.947,-54.850,-54.754,-54.660,-54.569,-54.479,-54.384,-54.290,-54.198,-54.108,-54.020,-53.933,-53.848,-53.765,-53.683,-53.603,-53.504,-53.387,-53.273,-53.163,-53.055,-52.950,-52.847,-52.746,-52.648,-52.552,-52.455,-52.348,-52.243,-52.141,-52.041,-51.944,-51.848,-51.755,-51.663,-51.574,-51.486,-51.477,-51.477,-51.478,-51.478,-51.478,-51.478,-51.478,-51.478,-51.478,-51.478,-51.533,-51.627,-51.724,-51.823,-51.924,-52.027,-52.133,-52.242,-52.353,-52.468,-52.591,-52.736,-52.886,-53.041,-53.201,-53.368,-53.542,-53.723,-53.911,-54.109,-54.315,-54.434,-54.552,-54.674,-54.799,-54.927,-55.060,-55.197,-55.338,-55.484,-55.636,-55.754,-55.856,-55.960,-56.066,-56.175,-56.287,-56.402,-56.520,-56.642,-56.766,-56.891,-57.010,-57.134,-57.260,-57.391,-57.525,-57.664,-57.808,-57.956,-58.109,-58.268,-58.410,-58.557,-58.709,-58.866,-59.029,-59.199,-59.376,-59.560,-59.752,-59.954,-60.064,-60.137,-60.212,-60.289,-60.366,-60.445,-60.526,-60.608,-60.692,-60.777,-60.784,-60.681,-60.580,-60.482,-60.386,-60.291,-60.199,-60.109,-60.020,-59.934,-59.855,-59.830,-59.805,-59.781,-59.757,-59.732,-59.708,-59.684,-59.661,-59.637,-59.613,-59.717,-59.858,-60.004,-60.155,-60.312,-60.474,-60.643,-60.818,-61.001,-61.192,-61.393,-61.605,-61.829,-62.065,-62.314,-62.578,-62.860,-63.161,-63.485,-63.835,-64.138,-64.085,-64.033,-63.982,-63.931,-63.881,-63.831,-63.782,-63.734,-63.686,-63.638,-63.310,-62.964,-62.644,-62.346,-62.067,-61.805,-61.558,-61.324,-61.102,-60.891,-60.657,-60.409,-60.175,-59.953,-59.742,-59.540,-59.347,-59.163,-58.986,-58.816,-58.666,-58.561,-58.459,-58.359,-58.261,-58.166,-58.073,-57.981,-57.892,-57.804,-57.718,-57.620,-57.523,-57.428,-57.336,-57.245,-57.156,-57.069,-56.984,-56.900,-56.818,-56.747,-56.684,-56.621,-56.559,-56.498,-56.438,-56.379,-56.321,-56.263,-56.206,-56.145,-56.075,-56.006,-55.938,-55.871,-55.805,-55.740,-55.676,-55.613,-55.550,-55.489
-52.078,-52.010,-51.944,-51.878,-51.813,-51.749,-51.686,-51.624,-51.563,-51.502,-51.443,-51.477,-51.553,-51.630,-51.710,-51.790,-51.872,-51.956,-52.041,-52.128,-52.217,-52.339,-52.520,-52.708,-52.905,-53.111,-53.327,-53.555,-53.795,-54.049,-54.319,-54.600,-54.793,-54.994,-55.206,-55.428,-55.662,-55.909,-56.172,-56.451,-56.750,-57.070,-57.133,-57.109,-57.085,-57.061,-57.037,-57.014,-56.990,-56.967,-56.944,-56.920,-56.828,-56.655,-56.489,-56.329,-56.175,-56.026,-55.882,-55.742,-55.607,-55.476,-55.352,-55.251,-55.152,-55.056,-54.962,-54.869,-54.779,-54.690,-54.603,-54.518,-54.435,-54.336,-54.236,-54.138,-54.043,-53.949,-53.858,-53.768,-53.680,-53.594,-53.510,-53.400,-53.269,-53.141,-53.017,-52.896,-52.779,-52.665,-52.553,-52.445,-52.339,-52.231,-52.110,-51.991,-51.876,-51.764,-51.655,-51.548,-51.444,-51.342,-51.243,-51.146,-51.127,-51.118,-51.109,-51.099,-51.090,-51.081,-51.072,-51.062,-51.053,-51.044,-51.093,-51.184,-51.277,-51.372,-51.469,-51.568,-51.670,-51.774,-51.881,-51.990,-52.112,-52.263,-52.419,-52.581,-52.750,-52.925,-53.108,-53.298,-53.498,-53.707,-53.926,-54.073,-54.222,-54.376,-54.536,-54.702,-54.874,-55.054,-55.241,-55.437,-55.642,-55.794,-55.918,-56.045,-56.176,-56.311,-56.450,-56.594,-56.742,-56.896,-57.056,-57.201,-57.311,-57.423,-57.538,-57.657,-57.778,-57.904,-58.032,-58.165,-58.302,-58.443,-58.548,-58.657,-58.768,-58.882,-58.999,-59.119,-59.243,-59.370,-59.502,-59.637,-59.707,-59.750,-59.795,-59.840,-59.885,-59.931,-59.977,-60.024,-60.071,-60.119,-60.118,-60.048,-59.979,-59.912,-59.845,-59.779,-59.715,-59.651,-59.588,-59.526,-59.472,-59.478,-59.483,-59.489,-59.495,-59.500,-59.506,-59.511,-59.517,-59.523,-59.528,-59.649,-59.804,-59.964,-60.131,-60.305,-60.486,-60.674,-60.872,-61.078,-61.295,-61.507,-61.710,-61.924,-62.148,-62.385,-62.635,-62.901,-63.184,-63.486,-63.812,-64.087,-64.004,-63.923,-63.844,-63.766,-63.689,-63.614,-63.540,-63.467,-63.396,-63.325,-63.008,-62.676,-62.367,-62.079,-61.810,-61.555,-61.315,-61.088,-60.872,-60.666,-60.445,-60.217,-60.001,-59.794,-59.597,-59.409,-59.228,-59.055,-58.888,-58.728,-58.585,-58.485,-58.387,-58.291,-58.197,-58.106,-58.016,-57.928,-57.842,-57.757,-57.674,-57.573,-57.473,-57.375,-57.279,-57.186,-57.094,-57.004,-56.916,-56.830,-56.746,-56.671,-56.602,-56.535,-56.468,-56.403,-56.338,-56.275,-56.212,-56.150,-56.089,-56.024,-55.949,-55.875,-55.803,-55.731,-55.661,-55.592,-55.524,-55.457,-55.391,-55.326
-52.035,-51.968,-51.901,-51.835,-51.771,-51.707,-51.644,-51.583,-51.522,-51.462,-51.402,-51.436,-51.514,-51.592,-51.672,-51.754,-51.837,-51.922,-52.009,-52.097,-52.187,-52.310,-52.490,-52.677,-52.873,-53.078,-53.293,-53.519,-53.758,-54.011,-54.280,-54.558,-54.747,-54.944,-55.151,-55.368,-55.597,-55.838,-56.094,-56.365,-56.655,-56.965,-57.021,-56.991,-56.961,-56.932,-56.903,-56.874,-56.846,-56.817,-56.789,-56.761,-56.668,-56.501,-56.340,-56.185,-56.035,-55.890,-55.750,-55.614,-55.482,-55.354,-55.234,-55.142,-55.052,-54.964,-54.877,-54.792,-54.709,-54.627,-54.547,-54.469,-54.391,-54.289,-54.183,-54.080,-53.979,-53.880,-53.784,-53.690,-53.597,-53.507,-53.418,-53.299,-53.153,-53.012,-52.876,-52.743,-52.615,-52.490,-52.368,-52.250,-52.136,-52.018,-51.884,-51.753,-51.626,-51.503,-51.383,-51.267,-51.153,-51.043,-50.935,-50.830,-50.803,-50.786,-50.769,-50.751,-50.734,-50.717,-50.700,-50.683,-50.666,-50.649,-50.693,-50.781,-50.871,-50.963,-51.057,-51.153,-51.252,-51.352,-51.455,-51.560,-51.680,-51.836,-51.998,-52.166,-52.341,-52.523,-52.713,-52.911,-53.120,-53.339,-53.569,-53.740,-53.915,-54.097,-54.288,-54.487,-54.696,-54.915,-55.147,-55.391,-55.649,-55.835,-55.981,-56.132,-56.288,-56.450,-56.619,-56.794,-56.976,-57.167,-57.366,-57.535,-57.633,-57.733,-57.835,-57.940,-58.047,-58.157,-58.270,-58.385,-58.505,-58.625,-58.691,-58.759,-58.828,-58.898,-58.969,-59.041,-59.114,-59.189,-59.264,-59.342,-59.377,-59.395,-59.414,-59.433,-59.452,-59.471,-59.490,-59.509,-59.528,-59.547,-59.540,-59.495,-59.451,-59.407,-59.364,-59.321,-59.279,-59.237,-59.195,-59.154,-59.121,-59.152,-59.183,-59.215,-59.247,-59.280,-59.312,-59.345,-59.378,-59.411,-59.445,-59.581,-59.749,-59.925,-60.107,-60.298,-60.497,-60.706,-60.926,-61.157,-61.401,-61.624,-61.817,-62.020,-62.233,-62.457,-62.692,-62.942,-63.206,-63.488,-63.789,-64.036,-63.925,-63.816,-63.710,-63.607,-63.506,-63.407,-63.311,-63.216,-63.124,-63.033,-62.725,-62.405,-62.107,-61.828,-61.566,-61.319,-61.085,-60.864,-60.653,-60.451,-60.243,-60.033,-59.833,-59.641,-59.458,-59.282,-59.112,-58.950,-58.793,-58.641,-58.506,-58.410,-58.316,-58.224,-58.135,-58.046,-57.960,-57.875,-57.792,-57.711,-57.631,-57.527,-57.423,-57.322,-57.224,-57.127,-57.033,-56.941,-56.850,-56.762,-56.675,-56.596,-56.523,-56.450,-56.379,-56.309,-56.241,-56.173,-56.106,-56.041,-55.976,-55.907,-55.827,-55.749,-55.672,-55.596,-55.522,-55.449,-55.377,-55.307,-55.237,-55.169
-51.993,-51.925,-51.859,-51.794,-51.729,-51.666,-51.603,-51.542,-51.481,-51.421,-51.362,-51.397,-51.475,-51.555,-51.636,-51.718,-51.803,-51.889,-51.976,-52.066,-52.157,-52.281,-52.460,-52.646,-52.841,-53.045,-53.259,-53.485,-53.722,-53.973,-54.240,-54.517,-54.702,-54.895,-55.097,-55.310,-55.533,-55.768,-56.017,-56.281,-56.561,-56.862,-56.911,-56.876,-56.842,-56.807,-56.773,-56.739,-56.706,-56.673,-56.640,-56.607,-56.514,-56.352,-56.196,-56.045,-55.899,-55.758,-55.622,-55.489,-55.361,-55.236,-55.119,-55.036,-54.954,-54.873,-54.794,-54.717,-54.640,-54.566,-54.492,-54.419,-54.348,-54.242,-54.130,-54.022,-53.916,-53.812,-53.711,-53.612,-53.516,-53.421,-53.329,-53.200,-53.041,-52.887,-52.739,-52.595,-52.456,-52.322,-52.191,-52.064,-51.941,-51.815,-51.669,-51.527,-51.390,-51.257,-51.128,-51.003,-50.881,-50.763,-50.648,-50.535,-50.502,-50.478,-50.453,-50.429,-50.405,-50.381,-50.358,-50.334,-50.311,-50.287,-50.327,-50.413,-50.501,-50.590,-50.681,-50.775,-50.870,-50.967,-51.067,-51.169,-51.287,-51.447,-51.614,-51.787,-51.967,-52.154,-52.351,-52.556,-52.772,-52.999,-53.239,-53.430,-53.628,-53.836,-54.054,-54.283,-54.525,-54.781,-55.054,-55.344,-55.656,-55.876,-56.045,-56.220,-56.403,-56.594,-56.794,-57.004,-57.224,-57.456,-57.701,-57.897,-57.981,-58.067,-58.154,-58.242,-58.333,-58.426,-58.521,-58.617,-58.716,-58.815,-58.839,-58.864,-58.889,-58.913,-58.938,-58.963,-58.989,-59.014,-59.040,-59.065,-59.070,-59.067,-59.064,-59.061,-59.058,-59.055,-59.052,-59.048,-59.045,-59.042,-59.030,-59.005,-58.980,-58.956,-58.931,-58.907,-58.883,-58.859,-58.835,-58.811,-58.795,-58.849,-58.903,-58.958,-59.014,-59.070,-59.127,-59.185,-59.243,-59.303,-59.363,-59.514,-59.696,-59.885,-60.083,-60.291,-60.509,-60.738,-60.981,-61.237,-61.510,-61.744,-61.927,-62.119,-62.319,-62.530,-62.750,-62.983,-63.229,-63.489,-63.767,-63.986,-63.846,-63.711,-63.580,-63.453,-63.330,-63.210,-63.093,-62.979,-62.868,-62.760,-62.460,-62.150,-61.861,-61.591,-61.336,-61.095,-60.867,-60.650,-60.444,-60.247,-60.051,-59.857,-59.671,-59.493,-59.322,-59.158,-59.000,-58.847,-58.699,-58.556,-58.428,-58.337,-58.247,-58.159,-58.072,-57.988,-57.905,-57.823,-57.743,-57.665,-57.588,-57.481,-57.374,-57.271,-57.169,-57.070,-56.973,-56.878,-56.785,-56.694,-56.605,-56.522,-56.444,-56.368,-56.292,-56.218,-56.145,-56.074,-56.003,-55.934,-55.865,-55.792,-55.708,-55.626,-55.545,-55.466,-55.388,-55.311,-55.236,-55.162,-55.089,-55.017
-51.950,-51.883,-51.817,-51.752,-51.688,-51.625,-51.562,-51.501,-51.440,-51.381,-51.322,-51.357,-51.437,-51.517,-51.599,-51.683,-51.768,-51.855,-51.944,-52.035,-52.128,-52.252,-52.430,-52.616,-52.810,-53.013,-53.226,-53.450,-53.686,-53.936,-54.201,-54.476,-54.657,-54.846,-55.044,-55.252,-55.470,-55.699,-55.941,-56.198,-56.470,-56.761,-56.804,-56.764,-56.725,-56.686,-56.647,-56.609,-56.571,-56.533,-56.495,-56.458,-56.366,-56.208,-56.057,-55.910,-55.768,-55.631,-55.497,-55.368,-55.243,-55.121,-55.008,-54.932,-54.858,-54.785,-54.713,-54.642,-54.573,-54.505,-54.437,-54.371,-54.306,-54.195,-54.078,-53.964,-53.853,-53.745,-53.640,-53.536,-53.436,-53.337,-53.241,-53.104,-52.931,-52.766,-52.606,-52.452,-52.304,-52.160,-52.021,-51.886,-51.755,-51.621,-51.464,-51.313,-51.166,-51.025,-50.887,-50.754,-50.625,-50.500,-50.378,-50.260,-50.220,-50.190,-50.159,-50.129,-50.100,-50.070,-50.040,-50.011,-49.982,-49.953,-49.990,-50.074,-50.159,-50.246,-50.335,-50.426,-50.519,-50.614,-50.711,-50.810,-50.927,-51.091,-51.261,-51.438,-51.622,-51.815,-52.017,-52.228,-52.450,-52.685,-52.932,-53.142,-53.359,-53.589,-53.831,-54.088,-54.360,-54.651,-54.963,-55.299,-55.663,-55.917,-56.110,-56.311,-56.522,-56.744,-56.977,-57.224,-57.486,-57.765,-58.063,-58.292,-58.360,-58.428,-58.497,-58.568,-58.640,-58.713,-58.787,-58.862,-58.939,-59.014,-58.993,-58.971,-58.950,-58.929,-58.908,-58.888,-58.867,-58.846,-58.826,-58.805,-58.784,-58.762,-58.740,-58.718,-58.697,-58.675,-58.654,-58.632,-58.611,-58.590,-58.574,-58.565,-58.556,-58.547,-58.538,-58.529,-58.520,-58.511,-58.502,-58.493,-58.493,-58.565,-58.640,-58.715,-58.792,-58.870,-58.949,-59.030,-59.113,-59.197,-59.283,-59.449,-59.643,-59.846,-60.060,-60.284,-60.521,-60.771,-61.036,-61.319,-61.622,-61.868,-62.040,-62.220,-62.408,-62.604,-62.809,-63.025,-63.252,-63.491,-63.744,-63.936,-63.770,-63.609,-63.454,-63.305,-63.160,-63.021,-62.885,-62.754,-62.626,-62.502,-62.209,-61.910,-61.629,-61.365,-61.117,-60.882,-60.659,-60.447,-60.245,-60.052,-59.866,-59.687,-59.516,-59.350,-59.191,-59.038,-58.889,-58.746,-58.607,-58.473,-58.352,-58.264,-58.178,-58.094,-58.011,-57.930,-57.850,-57.772,-57.695,-57.620,-57.545,-57.436,-57.326,-57.219,-57.115,-57.013,-56.913,-56.816,-56.721,-56.627,-56.536,-56.450,-56.367,-56.286,-56.207,-56.129,-56.052,-55.976,-55.902,-55.829,-55.758,-55.681,-55.593,-55.506,-55.422,-55.339,-55.257,-55.177,-55.098,-55.021,-54.945,-54.871
-51.909,-51.842,-51.776,-51.711,-51.647,-51.584,-51.522,-51.461,-51.400,-51.341,-51.282,-51.319,-51.399,-51.480,-51.563,-51.648,-51.734,-51.823,-51.913,-52.004,-52.098,-52.223,-52.400,-52.585,-52.778,-52.981,-53.193,-53.415,-53.650,-53.899,-54.162,-54.435,-54.613,-54.798,-54.992,-55.195,-55.407,-55.631,-55.867,-56.116,-56.381,-56.663,-56.700,-56.655,-56.611,-56.567,-56.524,-56.482,-56.439,-56.397,-56.356,-56.315,-56.222,-56.069,-55.921,-55.779,-55.640,-55.506,-55.377,-55.250,-55.128,-55.009,-54.899,-54.831,-54.764,-54.698,-54.633,-54.569,-54.506,-54.444,-54.383,-54.323,-54.263,-54.149,-54.027,-53.908,-53.792,-53.679,-53.569,-53.462,-53.357,-53.255,-53.155,-53.009,-52.825,-52.648,-52.478,-52.314,-52.156,-52.004,-51.857,-51.715,-51.577,-51.435,-51.269,-51.108,-50.953,-50.804,-50.659,-50.519,-50.384,-50.252,-50.125,-50.001,-49.956,-49.920,-49.884,-49.849,-49.814,-49.779,-49.745,-49.711,-49.677,-49.643,-49.677,-49.759,-49.842,-49.928,-50.015,-50.104,-50.194,-50.287,-50.382,-50.478,-50.595,-50.761,-50.935,-51.115,-51.303,-51.500,-51.706,-51.923,-52.151,-52.391,-52.646,-52.871,-53.106,-53.355,-53.619,-53.901,-54.202,-54.525,-54.874,-55.254,-55.670,-55.959,-56.175,-56.403,-56.644,-56.898,-57.168,-57.457,-57.765,-58.098,-58.458,-58.727,-58.774,-58.822,-58.871,-58.920,-58.970,-59.020,-59.071,-59.122,-59.174,-59.222,-59.151,-59.082,-59.013,-58.945,-58.879,-58.813,-58.748,-58.685,-58.622,-58.560,-58.515,-58.477,-58.439,-58.401,-58.363,-58.326,-58.289,-58.253,-58.216,-58.180,-58.161,-58.165,-58.169,-58.173,-58.177,-58.181,-58.185,-58.189,-58.193,-58.197,-58.210,-58.299,-58.391,-58.485,-58.581,-58.678,-58.779,-58.881,-58.986,-59.094,-59.204,-59.384,-59.591,-59.808,-60.036,-60.277,-60.532,-60.804,-61.093,-61.403,-61.736,-61.995,-62.156,-62.324,-62.498,-62.680,-62.869,-63.067,-63.274,-63.492,-63.722,-63.887,-63.694,-63.509,-63.332,-63.162,-62.998,-62.840,-62.687,-62.540,-62.398,-62.260,-61.973,-61.681,-61.408,-61.151,-60.909,-60.679,-60.461,-60.253,-60.055,-59.865,-59.689,-59.524,-59.365,-59.212,-59.064,-58.921,-58.782,-58.648,-58.518,-58.391,-58.277,-58.193,-58.111,-58.030,-57.951,-57.873,-57.797,-57.721,-57.648,-57.575,-57.503,-57.391,-57.278,-57.168,-57.061,-56.957,-56.855,-56.755,-56.657,-56.562,-56.469,-56.379,-56.292,-56.207,-56.123,-56.041,-55.960,-55.881,-55.804,-55.727,-55.652,-55.572,-55.480,-55.390,-55.302,-55.215,-55.130,-55.047,-54.965,-54.885,-54.806,-54.729
-51.867,-51.800,-51.735,-51.670,-51.607,-51.544,-51.482,-51.421,-51.361,-51.301,-51.243,-51.280,-51.361,-51.443,-51.527,-51.613,-51.701,-51.790,-51.881,-51.974,-52.069,-52.194,-52.371,-52.555,-52.747,-52.949,-53.160,-53.381,-53.615,-53.862,-54.124,-54.394,-54.569,-54.750,-54.940,-55.138,-55.346,-55.564,-55.794,-56.037,-56.294,-56.567,-56.598,-56.549,-56.500,-56.452,-56.405,-56.358,-56.312,-56.266,-56.221,-56.176,-56.083,-55.934,-55.790,-55.651,-55.517,-55.386,-55.259,-55.136,-55.016,-54.899,-54.793,-54.732,-54.672,-54.613,-54.555,-54.498,-54.441,-54.385,-54.330,-54.275,-54.221,-54.104,-53.976,-53.852,-53.731,-53.614,-53.500,-53.389,-53.280,-53.174,-53.071,-52.917,-52.720,-52.533,-52.353,-52.180,-52.013,-51.853,-51.699,-51.550,-51.406,-51.257,-51.082,-50.913,-50.750,-50.593,-50.442,-50.296,-50.155,-50.018,-49.885,-49.756,-49.706,-49.666,-49.625,-49.585,-49.546,-49.507,-49.468,-49.429,-49.391,-49.354,-49.385,-49.465,-49.547,-49.631,-49.716,-49.803,-49.892,-49.983,-50.076,-50.170,-50.286,-50.455,-50.631,-50.815,-51.006,-51.207,-51.417,-51.638,-51.871,-52.117,-52.377,-52.616,-52.867,-53.134,-53.418,-53.722,-54.048,-54.402,-54.787,-55.209,-55.676,-56.001,-56.242,-56.498,-56.769,-57.058,-57.368,-57.702,-58.064,-58.458,-58.892,-59.210,-59.233,-59.256,-59.280,-59.303,-59.327,-59.350,-59.374,-59.398,-59.422,-59.441,-59.316,-59.195,-59.076,-58.961,-58.849,-58.740,-58.633,-58.529,-58.427,-58.328,-58.262,-58.209,-58.157,-58.105,-58.054,-58.003,-57.953,-57.903,-57.854,-57.806,-57.784,-57.799,-57.814,-57.829,-57.844,-57.859,-57.874,-57.889,-57.904,-57.920,-57.944,-58.049,-58.156,-58.266,-58.379,-58.495,-58.614,-58.737,-58.863,-58.993,-59.126,-59.321,-59.539,-59.770,-60.013,-60.270,-60.544,-60.836,-61.150,-61.488,-61.854,-62.126,-62.276,-62.430,-62.590,-62.757,-62.929,-63.110,-63.297,-63.494,-63.700,-63.839,-63.620,-63.412,-63.213,-63.023,-62.841,-62.666,-62.498,-62.336,-62.180,-62.030,-61.749,-61.465,-61.198,-60.947,-60.710,-60.485,-60.271,-60.067,-59.873,-59.686,-59.519,-59.367,-59.220,-59.078,-58.940,-58.807,-58.677,-58.552,-58.430,-58.311,-58.203,-58.123,-58.045,-57.967,-57.891,-57.817,-57.743,-57.671,-57.600,-57.530,-57.462,-57.347,-57.231,-57.118,-57.008,-56.901,-56.797,-56.695,-56.595,-56.497,-56.402,-56.309,-56.218,-56.128,-56.041,-55.955,-55.871,-55.788,-55.707,-55.628,-55.550,-55.466,-55.370,-55.277,-55.185,-55.095,-55.007,-54.921,-54.836,-54.753,-54.672,-54.592
-51.826,-51.760,-51.694,-51.630,-51.566,-51.504,-51.442,-51.381,-51.321,-51.262,-51.204,-51.242,-51.323,-51.407,-51.492,-51.579,-51.667,-51.757,-51.850,-51.944,-52.040,-52.166,-52.342,-52.525,-52.717,-52.917,-53.127,-53.347,-53.580,-53.825,-54.086,-54.354,-54.525,-54.703,-54.889,-55.083,-55.286,-55.498,-55.722,-55.958,-56.208,-56.473,-56.498,-56.445,-56.392,-56.340,-56.289,-56.238,-56.188,-56.138,-56.089,-56.041,-55.948,-55.803,-55.663,-55.528,-55.396,-55.268,-55.144,-55.024,-54.907,-54.792,-54.689,-54.635,-54.582,-54.530,-54.478,-54.427,-54.376,-54.326,-54.277,-54.228,-54.180,-54.059,-53.926,-53.797,-53.672,-53.550,-53.432,-53.317,-53.204,-53.095,-52.988,-52.826,-52.619,-52.421,-52.231,-52.050,-51.875,-51.708,-51.547,-51.391,-51.241,-51.086,-50.902,-50.726,-50.556,-50.393,-50.236,-50.084,-49.937,-49.795,-49.658,-49.524,-49.470,-49.425,-49.381,-49.337,-49.293,-49.250,-49.208,-49.165,-49.124,-49.082,-49.111,-49.190,-49.271,-49.353,-49.437,-49.523,-49.610,-49.699,-49.790,-49.883,-49.997,-50.169,-50.347,-50.534,-50.728,-50.932,-51.146,-51.370,-51.607,-51.858,-52.124,-52.375,-52.640,-52.923,-53.225,-53.550,-53.901,-54.282,-54.701,-55.164,-55.683,-56.044,-56.310,-56.594,-56.898,-57.225,-57.578,-57.962,-58.384,-58.851,-59.375,-59.754,-59.746,-59.738,-59.731,-59.723,-59.716,-59.708,-59.700,-59.693,-59.685,-59.672,-59.487,-59.311,-59.141,-58.977,-58.820,-58.668,-58.521,-58.379,-58.241,-58.108,-58.023,-57.957,-57.892,-57.828,-57.765,-57.702,-57.641,-57.580,-57.520,-57.461,-57.437,-57.461,-57.486,-57.510,-57.534,-57.559,-57.584,-57.609,-57.634,-57.659,-57.694,-57.812,-57.933,-58.058,-58.187,-58.319,-58.456,-58.597,-58.743,-58.894,-59.050,-59.258,-59.488,-59.732,-59.989,-60.263,-60.556,-60.870,-61.208,-61.574,-61.975,-62.262,-62.398,-62.539,-62.684,-62.835,-62.991,-63.153,-63.321,-63.495,-63.677,-63.791,-63.547,-63.316,-63.097,-62.888,-62.689,-62.499,-62.316,-62.141,-61.973,-61.811,-61.535,-61.258,-60.998,-60.752,-60.520,-60.299,-60.089,-59.889,-59.698,-59.514,-59.355,-59.215,-59.079,-58.948,-58.820,-58.696,-58.575,-58.458,-58.344,-58.232,-58.131,-58.054,-57.979,-57.905,-57.833,-57.761,-57.691,-57.622,-57.554,-57.487,-57.421,-57.303,-57.184,-57.069,-56.956,-56.847,-56.740,-56.635,-56.533,-56.434,-56.336,-56.240,-56.145,-56.051,-55.960,-55.871,-55.783,-55.697,-55.613,-55.530,-55.449,-55.363,-55.263,-55.166,-55.071,-54.978,-54.887,-54.798,-54.711,-54.625,-54.541,-54.458
-51.785,-51.719,-51.654,-51.590,-51.527,-51.464,-51.403,-51.342,-51.283,-51.224,-51.165,-51.204,-51.286,-51.371,-51.457,-51.544,-51.634,-51.725,-51.819,-51.914,-52.011,-52.138,-52.313,-52.496,-52.686,-52.885,-53.094,-53.314,-53.545,-53.789,-54.048,-54.315,-54.482,-54.657,-54.838,-55.028,-55.226,-55.434,-55.652,-55.881,-56.124,-56.381,-56.401,-56.343,-56.287,-56.231,-56.176,-56.121,-56.068,-56.014,-55.962,-55.910,-55.817,-55.676,-55.540,-55.407,-55.279,-55.154,-55.033,-54.915,-54.800,-54.688,-54.588,-54.541,-54.494,-54.448,-54.403,-54.357,-54.313,-54.269,-54.225,-54.182,-54.139,-54.014,-53.876,-53.742,-53.613,-53.487,-53.365,-53.246,-53.130,-53.017,-52.907,-52.738,-52.519,-52.311,-52.113,-51.923,-51.741,-51.567,-51.399,-51.238,-51.082,-50.922,-50.730,-50.547,-50.370,-50.201,-50.038,-49.881,-49.730,-49.583,-49.442,-49.305,-49.247,-49.198,-49.150,-49.102,-49.055,-49.008,-48.962,-48.917,-48.871,-48.827,-48.853,-48.932,-49.011,-49.092,-49.175,-49.259,-49.345,-49.432,-49.522,-49.613,-49.727,-49.900,-50.081,-50.270,-50.467,-50.673,-50.890,-51.118,-51.359,-51.614,-51.885,-52.147,-52.425,-52.722,-53.040,-53.384,-53.758,-54.166,-54.617,-55.121,-55.690,-56.087,-56.379,-56.693,-57.031,-57.397,-57.798,-58.239,-58.730,-59.284,-59.919,-60.375,-60.327,-60.281,-60.234,-60.188,-60.143,-60.098,-60.053,-60.009,-59.966,-59.915,-59.666,-59.430,-59.206,-58.993,-58.791,-58.597,-58.411,-58.233,-58.063,-57.898,-57.797,-57.719,-57.642,-57.567,-57.494,-57.421,-57.350,-57.279,-57.210,-57.142,-57.116,-57.148,-57.180,-57.213,-57.246,-57.279,-57.312,-57.345,-57.379,-57.413,-57.457,-57.587,-57.721,-57.860,-58.003,-58.150,-58.303,-58.462,-58.626,-58.798,-58.976,-59.196,-59.438,-59.694,-59.966,-60.257,-60.568,-60.903,-61.266,-61.663,-62.099,-62.401,-62.524,-62.650,-62.780,-62.915,-63.053,-63.196,-63.344,-63.497,-63.655,-63.743,-63.475,-63.223,-62.984,-62.758,-62.543,-62.338,-62.142,-61.955,-61.775,-61.603,-61.332,-61.061,-60.807,-60.566,-60.338,-60.121,-59.915,-59.718,-59.529,-59.349,-59.197,-59.068,-58.943,-58.821,-58.703,-58.588,-58.475,-58.366,-58.259,-58.155,-58.060,-57.987,-57.915,-57.844,-57.775,-57.706,-57.639,-57.573,-57.507,-57.443,-57.380,-57.259,-57.138,-57.020,-56.905,-56.792,-56.683,-56.577,-56.473,-56.371,-56.272,-56.172,-56.073,-55.976,-55.881,-55.788,-55.697,-55.608,-55.521,-55.435,-55.351,-55.262,-55.159,-55.059,-54.960,-54.864,-54.771,-54.679,-54.589,-54.501,-54.414,-54.329
-51.745,-51.679,-51.614,-51.550,-51.487,-51.425,-51.364,-51.304,-51.244,-51.185,-51.127,-51.166,-51.250,-51.335,-51.422,-51.510,-51.601,-51.693,-51.788,-51.884,-51.983,-52.110,-52.284,-52.466,-52.656,-52.854,-53.062,-53.281,-53.510,-53.753,-54.010,-54.276,-54.440,-54.611,-54.788,-54.974,-55.167,-55.370,-55.582,-55.806,-56.041,-56.290,-56.306,-56.244,-56.184,-56.124,-56.066,-56.008,-55.950,-55.894,-55.838,-55.783,-55.690,-55.553,-55.419,-55.290,-55.165,-55.043,-54.924,-54.809,-54.696,-54.587,-54.489,-54.448,-54.408,-54.368,-54.328,-54.289,-54.250,-54.212,-54.174,-54.136,-54.098,-53.970,-53.827,-53.689,-53.555,-53.425,-53.298,-53.176,-53.057,-52.940,-52.827,-52.651,-52.422,-52.205,-51.998,-51.800,-51.612,-51.431,-51.257,-51.090,-50.929,-50.763,-50.564,-50.374,-50.192,-50.018,-49.850,-49.688,-49.532,-49.382,-49.236,-49.095,-49.034,-48.982,-48.930,-48.879,-48.829,-48.779,-48.730,-48.681,-48.633,-48.585,-48.610,-48.687,-48.766,-48.846,-48.927,-49.010,-49.095,-49.181,-49.269,-49.359,-49.472,-49.648,-49.830,-50.021,-50.220,-50.429,-50.649,-50.880,-51.124,-51.383,-51.658,-51.930,-52.220,-52.530,-52.863,-53.225,-53.619,-54.053,-54.535,-55.077,-55.697,-56.130,-56.449,-56.794,-57.168,-57.578,-58.030,-58.535,-59.106,-59.764,-60.540,-61.100,-60.999,-60.900,-60.804,-60.709,-60.617,-60.526,-60.437,-60.351,-60.265,-60.173,-59.852,-59.552,-59.273,-59.010,-58.762,-58.527,-58.305,-58.093,-57.891,-57.698,-57.581,-57.493,-57.407,-57.322,-57.239,-57.157,-57.077,-56.998,-56.921,-56.845,-56.817,-56.856,-56.895,-56.935,-56.975,-57.015,-57.056,-57.097,-57.139,-57.180,-57.233,-57.374,-57.519,-57.670,-57.826,-57.988,-58.156,-58.331,-58.513,-58.703,-58.902,-59.135,-59.388,-59.657,-59.943,-60.250,-60.580,-60.937,-61.326,-61.753,-62.227,-62.546,-62.654,-62.765,-62.879,-62.996,-63.116,-63.240,-63.367,-63.498,-63.634,-63.696,-63.405,-63.131,-62.874,-62.631,-62.401,-62.183,-61.975,-61.776,-61.587,-61.405,-61.138,-60.873,-60.623,-60.387,-60.163,-59.950,-59.747,-59.553,-59.368,-59.190,-59.045,-58.927,-58.811,-58.699,-58.589,-58.482,-58.378,-58.276,-58.176,-58.079,-57.989,-57.920,-57.851,-57.784,-57.718,-57.652,-57.588,-57.524,-57.462,-57.400,-57.339,-57.216,-57.092,-56.971,-56.853,-56.739,-56.628,-56.519,-56.413,-56.309,-56.208,-56.105,-56.002,-55.901,-55.803,-55.707,-55.613,-55.520,-55.430,-55.342,-55.255,-55.163,-55.057,-54.953,-54.852,-54.754,-54.657,-54.563,-54.470,-54.380,-54.291,-54.204
-51.705,-51.639,-51.575,-51.511,-51.448,-51.386,-51.325,-51.265,-51.206,-51.147,-51.089,-51.129,-51.213,-51.299,-51.387,-51.477,-51.568,-51.661,-51.757,-51.855,-51.955,-52.082,-52.256,-52.437,-52.626,-52.823,-53.030,-53.247,-53.476,-53.718,-53.973,-54.237,-54.398,-54.565,-54.739,-54.920,-55.109,-55.307,-55.514,-55.731,-55.960,-56.202,-56.212,-56.147,-56.083,-56.020,-55.958,-55.897,-55.836,-55.777,-55.718,-55.660,-55.567,-55.433,-55.303,-55.176,-55.054,-54.934,-54.818,-54.705,-54.595,-54.487,-54.392,-54.357,-54.323,-54.289,-54.255,-54.222,-54.188,-54.155,-54.123,-54.090,-54.058,-53.926,-53.779,-53.636,-53.497,-53.363,-53.233,-53.107,-52.984,-52.865,-52.749,-52.565,-52.327,-52.101,-51.886,-51.681,-51.486,-51.298,-51.119,-50.947,-50.781,-50.610,-50.405,-50.209,-50.021,-49.842,-49.669,-49.503,-49.343,-49.189,-49.040,-48.896,-48.831,-48.776,-48.721,-48.667,-48.614,-48.561,-48.509,-48.458,-48.407,-48.357,-48.380,-48.456,-48.534,-48.613,-48.693,-48.775,-48.859,-48.944,-49.031,-49.119,-49.232,-49.409,-49.593,-49.786,-49.987,-50.198,-50.420,-50.654,-50.902,-51.164,-51.443,-51.724,-52.024,-52.345,-52.693,-53.071,-53.485,-53.943,-54.454,-55.034,-55.704,-56.174,-56.520,-56.897,-57.310,-57.765,-58.275,-58.852,-59.518,-60.304,-61.265,-61.972,-61.794,-61.624,-61.459,-61.301,-61.149,-61.001,-60.859,-60.721,-60.587,-60.447,-60.046,-59.679,-59.340,-59.026,-58.733,-58.458,-58.200,-57.957,-57.726,-57.507,-57.376,-57.278,-57.183,-57.089,-56.998,-56.908,-56.820,-56.734,-56.649,-56.567,-56.537,-56.582,-56.628,-56.673,-56.720,-56.767,-56.814,-56.862,-56.911,-56.960,-57.019,-57.170,-57.326,-57.488,-57.656,-57.831,-58.013,-58.203,-58.402,-58.611,-58.830,-59.075,-59.339,-59.620,-59.920,-60.243,-60.592,-60.971,-61.386,-61.845,-62.359,-62.695,-62.788,-62.883,-62.980,-63.079,-63.180,-63.284,-63.391,-63.500,-63.612,-63.650,-63.335,-63.042,-62.767,-62.508,-62.264,-62.033,-61.813,-61.605,-61.405,-61.215,-60.952,-60.692,-60.447,-60.215,-59.995,-59.786,-59.586,-59.395,-59.211,-59.036,-58.898,-58.789,-58.683,-58.579,-58.478,-58.379,-58.282,-58.187,-58.095,-58.004,-57.920,-57.854,-57.789,-57.724,-57.661,-57.599,-57.537,-57.476,-57.416,-57.357,-57.299,-57.173,-57.046,-56.923,-56.803,-56.686,-56.573,-56.462,-56.354,-56.248,-56.145,-56.039,-55.933,-55.828,-55.726,-55.627,-55.530,-55.435,-55.342,-55.250,-55.161,-55.066,-54.957,-54.851,-54.747,-54.645,-54.546,-54.449,-54.355,-54.262,-54.171,-54.082
-51.692,-51.631,-51.570,-51.510,-51.451,-51.392,-51.335,-51.278,-51.222,-51.166,-51.112,-51.154,-51.240,-51.329,-51.419,-51.511,-51.606,-51.702,-51.801,-51.901,-52.005,-52.134,-52.309,-52.490,-52.680,-52.878,-53.086,-53.304,-53.534,-53.777,-54.034,-54.298,-54.454,-54.616,-54.784,-54.959,-55.141,-55.331,-55.529,-55.738,-55.957,-56.187,-56.189,-56.117,-56.047,-55.977,-55.909,-55.842,-55.776,-55.710,-55.646,-55.583,-55.487,-55.352,-55.222,-55.096,-54.973,-54.853,-54.737,-54.624,-54.513,-54.406,-54.310,-54.273,-54.236,-54.200,-54.164,-54.128,-54.093,-54.057,-54.022,-53.988,-53.953,-53.815,-53.660,-53.510,-53.365,-53.225,-53.089,-52.958,-52.830,-52.706,-52.585,-52.394,-52.144,-51.909,-51.685,-51.473,-51.270,-51.076,-50.891,-50.713,-50.542,-50.366,-50.155,-49.954,-49.762,-49.578,-49.401,-49.231,-49.068,-48.910,-48.758,-48.612,-48.541,-48.480,-48.420,-48.361,-48.302,-48.245,-48.188,-48.132,-48.076,-48.021,-48.041,-48.115,-48.189,-48.265,-48.342,-48.421,-48.501,-48.583,-48.666,-48.751,-48.860,-49.031,-49.210,-49.397,-49.592,-49.797,-50.011,-50.236,-50.474,-50.726,-50.993,-51.267,-51.560,-51.873,-52.211,-52.577,-52.978,-53.418,-53.909,-54.462,-55.097,-55.540,-55.866,-56.218,-56.602,-57.023,-57.489,-58.011,-58.605,-59.293,-60.111,-60.693,-60.545,-60.402,-60.264,-60.130,-60.000,-59.873,-59.751,-59.631,-59.515,-59.393,-59.050,-58.732,-58.435,-58.158,-57.897,-57.651,-57.418,-57.197,-56.987,-56.786,-56.677,-56.601,-56.527,-56.454,-56.382,-56.311,-56.242,-56.173,-56.106,-56.039,-56.027,-56.091,-56.155,-56.221,-56.288,-56.355,-56.424,-56.494,-56.565,-56.637,-56.720,-56.885,-57.057,-57.236,-57.423,-57.618,-57.823,-58.037,-58.263,-58.501,-58.753,-59.012,-59.284,-59.575,-59.887,-60.223,-60.587,-60.984,-61.421,-61.908,-62.455,-62.797,-62.858,-62.920,-62.983,-63.046,-63.111,-63.176,-63.242,-63.310,-63.378,-63.377,-63.050,-62.746,-62.462,-62.195,-61.944,-61.706,-61.481,-61.267,-61.063,-60.868,-60.614,-60.363,-60.127,-59.902,-59.689,-59.485,-59.291,-59.105,-58.927,-58.755,-58.624,-58.524,-58.426,-58.330,-58.236,-58.144,-58.054,-57.966,-57.879,-57.794,-57.716,-57.653,-57.590,-57.529,-57.468,-57.408,-57.349,-57.291,-57.233,-57.177,-57.121,-57.001,-56.881,-56.763,-56.649,-56.537,-56.429,-56.323,-56.219,-56.118,-56.019,-55.909,-55.792,-55.679,-55.568,-55.460,-55.355,-55.253,-55.152,-55.054,-54.958,-54.856,-54.740,-54.626,-54.515,-54.407,-54.301,-54.198,-54.097,-53.999,-53.903,-53.809
-51.680,-51.623,-51.566,-51.510,-51.454,-51.400,-51.346,-51.292,-51.240,-51.188,-51.136,-51.181,-51.270,-51.361,-51.454,-51.549,-51.646,-51.746,-51.847,-51.951,-52.058,-52.190,-52.365,-52.548,-52.738,-52.937,-53.146,-53.365,-53.596,-53.840,-54.099,-54.364,-54.515,-54.671,-54.833,-55.001,-55.176,-55.358,-55.548,-55.747,-55.956,-56.175,-56.169,-56.090,-56.013,-55.937,-55.863,-55.789,-55.717,-55.647,-55.577,-55.508,-55.409,-55.275,-55.144,-55.017,-54.894,-54.775,-54.658,-54.545,-54.434,-54.326,-54.230,-54.190,-54.151,-54.112,-54.074,-54.035,-53.997,-53.960,-53.923,-53.886,-53.849,-53.704,-53.542,-53.385,-53.234,-53.089,-52.947,-52.811,-52.678,-52.550,-52.425,-52.225,-51.966,-51.722,-51.490,-51.271,-51.061,-50.862,-50.671,-50.488,-50.313,-50.132,-49.916,-49.710,-49.514,-49.326,-49.145,-48.972,-48.806,-48.646,-48.491,-48.342,-48.267,-48.201,-48.136,-48.071,-48.008,-47.946,-47.885,-47.824,-47.765,-47.706,-47.723,-47.794,-47.866,-47.939,-48.013,-48.089,-48.167,-48.245,-48.325,-48.407,-48.512,-48.679,-48.854,-49.035,-49.225,-49.423,-49.631,-49.849,-50.079,-50.321,-50.578,-50.846,-51.132,-51.438,-51.767,-52.124,-52.512,-52.938,-53.411,-53.941,-54.546,-54.967,-55.276,-55.609,-55.970,-56.363,-56.796,-57.276,-57.817,-58.434,-59.154,-59.655,-59.527,-59.403,-59.282,-59.164,-59.050,-58.939,-58.830,-58.724,-58.621,-58.512,-58.210,-57.927,-57.661,-57.411,-57.174,-56.950,-56.736,-56.533,-56.339,-56.153,-56.060,-56.002,-55.944,-55.887,-55.831,-55.776,-55.721,-55.667,-55.614,-55.561,-55.563,-55.642,-55.722,-55.805,-55.888,-55.974,-56.061,-56.150,-56.240,-56.333,-56.436,-56.615,-56.801,-56.996,-57.200,-57.414,-57.639,-57.876,-58.127,-58.393,-58.677,-58.949,-59.230,-59.530,-59.853,-60.202,-60.581,-60.996,-61.456,-61.970,-62.552,-62.901,-62.928,-62.955,-62.982,-63.010,-63.037,-63.065,-63.093,-63.121,-63.150,-63.112,-62.775,-62.462,-62.170,-61.897,-61.639,-61.397,-61.167,-60.948,-60.740,-60.542,-60.295,-60.053,-59.823,-59.605,-59.398,-59.200,-59.011,-58.829,-58.655,-58.488,-58.363,-58.270,-58.179,-58.089,-58.002,-57.916,-57.833,-57.750,-57.669,-57.590,-57.516,-57.455,-57.396,-57.337,-57.278,-57.221,-57.164,-57.108,-57.053,-56.999,-56.945,-56.832,-56.717,-56.605,-56.496,-56.390,-56.286,-56.185,-56.086,-55.989,-55.895,-55.779,-55.654,-55.531,-55.413,-55.297,-55.184,-55.075,-54.967,-54.863,-54.761,-54.653,-54.528,-54.408,-54.290,-54.176,-54.064,-53.955,-53.849,-53.746,-53.645,-53.546
-51.668,-51.615,-51.562,-51.510,-51.458,-51.407,-51.357,-51.307,-51.258,-51.209,-51.161,-51.208,-51.300,-51.394,-51.489,-51.587,-51.687,-51.789,-51.894,-52.002,-52.112,-52.247,-52.423,-52.606,-52.797,-52.997,-53.207,-53.427,-53.659,-53.905,-54.165,-54.431,-54.577,-54.727,-54.882,-55.044,-55.211,-55.385,-55.567,-55.756,-55.955,-56.162,-56.148,-56.063,-55.979,-55.897,-55.817,-55.738,-55.660,-55.584,-55.509,-55.435,-55.333,-55.198,-55.068,-54.941,-54.817,-54.697,-54.581,-54.467,-54.356,-54.248,-54.151,-54.109,-54.068,-54.026,-53.985,-53.945,-53.904,-53.865,-53.825,-53.786,-53.747,-53.596,-53.427,-53.264,-53.107,-52.956,-52.810,-52.669,-52.532,-52.399,-52.270,-52.064,-51.795,-51.543,-51.304,-51.077,-50.862,-50.657,-50.462,-50.274,-50.095,-49.910,-49.690,-49.480,-49.279,-49.088,-48.904,-48.728,-48.559,-48.396,-48.239,-48.088,-48.008,-47.938,-47.868,-47.800,-47.733,-47.667,-47.602,-47.537,-47.474,-47.412,-47.426,-47.495,-47.565,-47.636,-47.708,-47.781,-47.856,-47.932,-48.009,-48.088,-48.190,-48.354,-48.524,-48.701,-48.886,-49.079,-49.281,-49.493,-49.716,-49.951,-50.199,-50.462,-50.743,-51.043,-51.365,-51.713,-52.091,-52.506,-52.964,-53.476,-54.057,-54.461,-54.757,-55.075,-55.418,-55.791,-56.198,-56.648,-57.150,-57.717,-58.370,-58.817,-58.702,-58.591,-58.482,-58.375,-58.271,-58.170,-58.071,-57.974,-57.879,-57.780,-57.506,-57.248,-57.004,-56.774,-56.555,-56.346,-56.147,-55.957,-55.775,-55.600,-55.520,-55.475,-55.430,-55.386,-55.342,-55.299,-55.256,-55.214,-55.172,-55.130,-55.143,-55.235,-55.329,-55.425,-55.523,-55.623,-55.726,-55.831,-55.939,-56.049,-56.170,-56.360,-56.559,-56.768,-56.987,-57.218,-57.462,-57.720,-57.995,-58.288,-58.603,-58.887,-59.176,-59.486,-59.820,-60.181,-60.575,-61.009,-61.491,-62.033,-62.652,-63.006,-62.998,-62.990,-62.982,-62.973,-62.965,-62.957,-62.949,-62.941,-62.933,-62.863,-62.517,-62.196,-61.897,-61.618,-61.355,-61.107,-60.873,-60.651,-60.439,-60.238,-59.997,-59.762,-59.540,-59.328,-59.125,-58.932,-58.747,-58.570,-58.400,-58.236,-58.116,-58.029,-57.945,-57.862,-57.780,-57.700,-57.622,-57.545,-57.469,-57.395,-57.325,-57.267,-57.209,-57.153,-57.097,-57.042,-56.987,-56.933,-56.880,-56.828,-56.776,-56.668,-56.559,-56.453,-56.349,-56.248,-56.149,-56.052,-55.957,-55.864,-55.773,-55.654,-55.519,-55.389,-55.262,-55.139,-55.020,-54.903,-54.790,-54.680,-54.572,-54.458,-54.327,-54.200,-54.076,-53.956,-53.840,-53.726,-53.615,-53.507,-53.401,-53.298
-51.656,-51.607,-51.558,-51.510,-51.462,-51.415,-51.368,-51.322,-51.276,-51.231,-51.186,-51.236,-51.330,-51.426,-51.525,-51.625,-51.728,-51.834,-51.942,-52.053,-52.167,-52.304,-52.481,-52.665,-52.857,-53.058,-53.268,-53.490,-53.723,-53.970,-54.232,-54.500,-54.639,-54.783,-54.932,-55.087,-55.247,-55.413,-55.586,-55.766,-55.954,-56.150,-56.128,-56.036,-55.946,-55.858,-55.771,-55.687,-55.603,-55.522,-55.442,-55.363,-55.259,-55.124,-54.992,-54.865,-54.742,-54.622,-54.505,-54.391,-54.280,-54.172,-54.074,-54.030,-53.986,-53.942,-53.899,-53.856,-53.813,-53.771,-53.730,-53.689,-53.648,-53.490,-53.315,-53.146,-52.984,-52.828,-52.677,-52.531,-52.390,-52.253,-52.120,-51.907,-51.631,-51.370,-51.125,-50.893,-50.672,-50.462,-50.262,-50.071,-49.887,-49.699,-49.474,-49.260,-49.057,-48.862,-48.675,-48.497,-48.325,-48.160,-48.001,-47.848,-47.764,-47.690,-47.617,-47.545,-47.474,-47.404,-47.336,-47.268,-47.202,-47.136,-47.148,-47.215,-47.283,-47.352,-47.422,-47.493,-47.566,-47.640,-47.715,-47.791,-47.890,-48.051,-48.218,-48.391,-48.572,-48.761,-48.958,-49.164,-49.381,-49.609,-49.850,-50.109,-50.385,-50.680,-50.996,-51.338,-51.708,-52.112,-52.559,-53.056,-53.618,-54.008,-54.293,-54.599,-54.928,-55.285,-55.673,-56.099,-56.571,-57.102,-57.706,-58.116,-58.010,-57.907,-57.806,-57.708,-57.611,-57.517,-57.425,-57.335,-57.246,-57.154,-56.900,-56.661,-56.434,-56.218,-56.012,-55.816,-55.629,-55.449,-55.276,-55.110,-55.040,-55.005,-54.971,-54.937,-54.903,-54.870,-54.836,-54.803,-54.770,-54.738,-54.761,-54.863,-54.968,-55.075,-55.185,-55.299,-55.415,-55.534,-55.656,-55.783,-55.919,-56.120,-56.330,-56.552,-56.785,-57.031,-57.292,-57.570,-57.867,-58.186,-58.530,-58.827,-59.124,-59.443,-59.787,-60.161,-60.570,-61.022,-61.526,-62.096,-62.753,-63.115,-63.070,-63.025,-62.981,-62.938,-62.894,-62.852,-62.809,-62.767,-62.726,-62.628,-62.273,-61.945,-61.640,-61.355,-61.088,-60.836,-60.598,-60.373,-60.158,-59.954,-59.719,-59.491,-59.273,-59.066,-58.869,-58.680,-58.499,-58.325,-58.158,-57.997,-57.882,-57.802,-57.723,-57.645,-57.569,-57.495,-57.421,-57.349,-57.278,-57.208,-57.142,-57.086,-57.031,-56.976,-56.922,-56.869,-56.817,-56.765,-56.714,-56.663,-56.613,-56.511,-56.407,-56.306,-56.207,-56.110,-56.015,-55.922,-55.831,-55.743,-55.655,-55.532,-55.389,-55.251,-55.117,-54.987,-54.861,-54.739,-54.620,-54.504,-54.391,-54.271,-54.134,-54.001,-53.873,-53.748,-53.626,-53.508,-53.393,-53.280,-53.171,-53.064
-51.644,-51.599,-51.554,-51.510,-51.466,-51.422,-51.379,-51.337,-51.294,-51.253,-51.211,-51.264,-51.360,-51.459,-51.560,-51.664,-51.770,-51.879,-51.990,-52.105,-52.222,-52.362,-52.540,-52.724,-52.917,-53.119,-53.331,-53.554,-53.788,-54.036,-54.300,-54.569,-54.702,-54.840,-54.983,-55.130,-55.283,-55.441,-55.605,-55.775,-55.953,-56.138,-56.107,-56.009,-55.913,-55.818,-55.726,-55.636,-55.548,-55.461,-55.376,-55.293,-55.185,-55.050,-54.919,-54.791,-54.667,-54.547,-54.430,-54.316,-54.205,-54.096,-53.998,-53.952,-53.905,-53.859,-53.814,-53.769,-53.724,-53.680,-53.637,-53.593,-53.551,-53.387,-53.206,-53.032,-52.864,-52.703,-52.547,-52.397,-52.252,-52.112,-51.976,-51.757,-51.472,-51.205,-50.953,-50.715,-50.490,-50.275,-50.071,-49.876,-49.689,-49.498,-49.269,-49.052,-48.845,-48.647,-48.458,-48.277,-48.103,-47.936,-47.775,-47.620,-47.533,-47.455,-47.379,-47.303,-47.229,-47.157,-47.085,-47.015,-46.945,-46.877,-46.887,-46.952,-47.019,-47.086,-47.154,-47.224,-47.294,-47.366,-47.439,-47.513,-47.610,-47.768,-47.932,-48.102,-48.279,-48.464,-48.657,-48.858,-49.070,-49.293,-49.527,-49.783,-50.055,-50.346,-50.657,-50.992,-51.355,-51.752,-52.188,-52.673,-53.219,-53.597,-53.874,-54.171,-54.489,-54.832,-55.204,-55.611,-56.061,-56.563,-57.130,-57.512,-57.413,-57.316,-57.222,-57.129,-57.038,-56.950,-56.863,-56.777,-56.694,-56.606,-56.369,-56.144,-55.929,-55.725,-55.531,-55.344,-55.165,-54.994,-54.828,-54.669,-54.607,-54.581,-54.555,-54.530,-54.504,-54.479,-54.453,-54.428,-54.403,-54.378,-54.409,-54.520,-54.635,-54.752,-54.873,-54.997,-55.124,-55.256,-55.391,-55.531,-55.682,-55.892,-56.113,-56.346,-56.591,-56.852,-57.129,-57.425,-57.743,-58.086,-58.458,-58.767,-59.071,-59.399,-59.754,-60.140,-60.564,-61.034,-61.561,-62.161,-62.857,-63.226,-63.143,-63.061,-62.981,-62.902,-62.825,-62.749,-62.674,-62.601,-62.528,-62.404,-62.042,-61.708,-61.398,-61.108,-60.837,-60.581,-60.340,-60.112,-59.894,-59.688,-59.458,-59.235,-59.022,-58.820,-58.627,-58.442,-58.264,-58.094,-57.929,-57.771,-57.660,-57.585,-57.512,-57.439,-57.368,-57.298,-57.229,-57.161,-57.094,-57.028,-56.966,-56.912,-56.859,-56.807,-56.755,-56.704,-56.653,-56.603,-56.553,-56.505,-56.456,-56.359,-56.260,-56.163,-56.069,-55.976,-55.885,-55.797,-55.710,-55.624,-55.541,-55.413,-55.263,-55.117,-54.977,-54.841,-54.709,-54.580,-54.456,-54.335,-54.217,-54.092,-53.950,-53.812,-53.678,-53.548,-53.422,-53.300,-53.181,-53.065,-52.952,-52.842
-51.633,-51.591,-51.550,-51.510,-51.470,-51.430,-51.391,-51.351,-51.313,-51.274,-51.236,-51.292,-51.391,-51.492,-51.596,-51.703,-51.812,-51.924,-52.039,-52.157,-52.279,-52.421,-52.599,-52.785,-52.979,-53.182,-53.394,-53.618,-53.854,-54.104,-54.369,-54.639,-54.767,-54.898,-55.034,-55.174,-55.319,-55.469,-55.624,-55.785,-55.952,-56.125,-56.087,-55.982,-55.880,-55.779,-55.682,-55.586,-55.492,-55.401,-55.311,-55.223,-55.113,-54.977,-54.846,-54.718,-54.594,-54.474,-54.356,-54.242,-54.131,-54.022,-53.924,-53.875,-53.826,-53.778,-53.730,-53.683,-53.637,-53.591,-53.545,-53.500,-53.455,-53.286,-53.099,-52.920,-52.747,-52.582,-52.422,-52.268,-52.119,-51.975,-51.836,-51.611,-51.319,-51.045,-50.788,-50.545,-50.315,-50.096,-49.888,-49.690,-49.500,-49.305,-49.073,-48.853,-48.643,-48.443,-48.251,-48.068,-47.892,-47.723,-47.561,-47.404,-47.314,-47.233,-47.153,-47.075,-46.998,-46.923,-46.848,-46.775,-46.703,-46.633,-46.641,-46.705,-46.769,-46.835,-46.902,-46.970,-47.038,-47.108,-47.179,-47.252,-47.347,-47.502,-47.663,-47.830,-48.004,-48.186,-48.375,-48.573,-48.780,-48.998,-49.227,-49.480,-49.749,-50.035,-50.342,-50.672,-51.029,-51.419,-51.847,-52.321,-52.854,-53.222,-53.492,-53.781,-54.089,-54.421,-54.781,-55.173,-55.605,-56.083,-56.622,-56.982,-56.888,-56.796,-56.707,-56.619,-56.532,-56.448,-56.365,-56.284,-56.204,-56.120,-55.895,-55.682,-55.478,-55.283,-55.097,-54.918,-54.747,-54.582,-54.423,-54.269,-54.214,-54.195,-54.176,-54.158,-54.139,-54.120,-54.102,-54.083,-54.065,-54.046,-54.084,-54.203,-54.325,-54.451,-54.581,-54.714,-54.852,-54.994,-55.142,-55.294,-55.457,-55.676,-55.906,-56.149,-56.406,-56.680,-56.972,-57.285,-57.622,-57.988,-58.387,-58.707,-59.020,-59.356,-59.721,-60.120,-60.559,-61.047,-61.597,-62.227,-62.964,-63.340,-63.217,-63.097,-62.980,-62.867,-62.756,-62.648,-62.543,-62.440,-62.340,-62.191,-61.823,-61.483,-61.168,-60.874,-60.599,-60.340,-60.096,-59.865,-59.646,-59.437,-59.211,-58.993,-58.785,-58.587,-58.397,-58.216,-58.041,-57.874,-57.712,-57.556,-57.449,-57.379,-57.310,-57.243,-57.176,-57.110,-57.045,-56.981,-56.918,-56.856,-56.797,-56.745,-56.694,-56.644,-56.594,-56.544,-56.495,-56.447,-56.399,-56.352,-56.305,-56.212,-56.118,-56.025,-55.935,-55.846,-55.759,-55.674,-55.591,-55.509,-55.429,-55.298,-55.140,-54.988,-54.841,-54.699,-54.561,-54.427,-54.298,-54.172,-54.050,-53.921,-53.773,-53.630,-53.492,-53.358,-53.228,-53.102,-52.979,-52.860,-52.744,-52.631
-51.621,-51.584,-51.547,-51.510,-51.474,-51.438,-51.402,-51.366,-51.331,-51.296,-51.262,-51.320,-51.422,-51.526,-51.633,-51.742,-51.855,-51.970,-52.088,-52.210,-52.336,-52.481,-52.660,-52.846,-53.041,-53.245,-53.459,-53.684,-53.921,-54.172,-54.439,-54.711,-54.832,-54.957,-55.086,-55.219,-55.355,-55.497,-55.643,-55.794,-55.951,-56.113,-56.067,-55.955,-55.847,-55.741,-55.638,-55.537,-55.438,-55.341,-55.247,-55.155,-55.042,-54.906,-54.774,-54.647,-54.522,-54.402,-54.284,-54.170,-54.058,-53.949,-53.851,-53.799,-53.749,-53.698,-53.649,-53.600,-53.551,-53.503,-53.456,-53.409,-53.362,-53.188,-52.995,-52.811,-52.634,-52.463,-52.300,-52.142,-51.990,-51.843,-51.700,-51.470,-51.171,-50.892,-50.629,-50.381,-50.147,-49.924,-49.713,-49.511,-49.318,-49.121,-48.886,-48.662,-48.450,-48.247,-48.054,-47.869,-47.691,-47.521,-47.356,-47.198,-47.105,-47.021,-46.939,-46.858,-46.778,-46.700,-46.624,-46.548,-46.474,-46.401,-46.408,-46.470,-46.534,-46.598,-46.663,-46.729,-46.797,-46.865,-46.935,-47.005,-47.098,-47.251,-47.410,-47.575,-47.746,-47.925,-48.111,-48.305,-48.508,-48.722,-48.946,-49.196,-49.462,-49.745,-50.048,-50.374,-50.726,-51.110,-51.530,-51.995,-52.517,-52.877,-53.141,-53.423,-53.723,-54.047,-54.396,-54.775,-55.192,-55.652,-56.167,-56.509,-56.420,-56.332,-56.246,-56.162,-56.079,-55.998,-55.919,-55.840,-55.764,-55.683,-55.468,-55.264,-55.069,-54.882,-54.703,-54.530,-54.365,-54.205,-54.052,-53.903,-53.854,-53.841,-53.828,-53.815,-53.802,-53.789,-53.776,-53.763,-53.751,-53.738,-53.782,-53.907,-54.036,-54.170,-54.307,-54.449,-54.596,-54.748,-54.905,-55.069,-55.243,-55.470,-55.708,-55.960,-56.228,-56.514,-56.820,-57.149,-57.504,-57.892,-58.318,-58.649,-58.969,-59.314,-59.689,-60.100,-60.553,-61.060,-61.633,-62.294,-63.073,-63.457,-63.292,-63.133,-62.980,-62.832,-62.688,-62.550,-62.415,-62.285,-62.159,-61.989,-61.614,-61.269,-60.950,-60.652,-60.374,-60.112,-59.865,-59.632,-59.410,-59.199,-58.978,-58.764,-58.560,-58.366,-58.179,-58.001,-57.829,-57.664,-57.505,-57.352,-57.248,-57.183,-57.118,-57.054,-56.992,-56.930,-56.869,-56.809,-56.749,-56.691,-56.635,-56.585,-56.535,-56.486,-56.438,-56.390,-56.343,-56.296,-56.250,-56.204,-56.158,-56.070,-55.980,-55.892,-55.805,-55.720,-55.637,-55.556,-55.476,-55.397,-55.320,-55.185,-55.021,-54.862,-54.709,-54.561,-54.418,-54.280,-54.145,-54.015,-53.889,-53.755,-53.603,-53.456,-53.313,-53.176,-53.042,-52.912,-52.786,-52.664,-52.545,-52.429
-51.609,-51.576,-51.543,-51.510,-51.477,-51.445,-51.413,-51.381,-51.350,-51.318,-51.287,-51.348,-51.453,-51.560,-51.669,-51.782,-51.897,-52.016,-52.138,-52.264,-52.393,-52.542,-52.721,-52.908,-53.104,-53.309,-53.524,-53.750,-53.989,-54.242,-54.510,-54.783,-54.899,-55.017,-55.138,-55.264,-55.392,-55.525,-55.662,-55.803,-55.950,-56.101,-56.047,-55.929,-55.814,-55.703,-55.594,-55.488,-55.384,-55.283,-55.184,-55.087,-54.972,-54.836,-54.704,-54.576,-54.452,-54.331,-54.213,-54.098,-53.987,-53.878,-53.779,-53.725,-53.672,-53.620,-53.569,-53.518,-53.467,-53.417,-53.368,-53.319,-53.271,-53.092,-52.894,-52.704,-52.523,-52.349,-52.181,-52.020,-51.864,-51.714,-51.569,-51.334,-51.028,-50.743,-50.475,-50.223,-49.985,-49.759,-49.544,-49.340,-49.144,-48.944,-48.706,-48.480,-48.265,-48.061,-47.865,-47.678,-47.499,-47.327,-47.161,-47.002,-46.906,-46.819,-46.734,-46.651,-46.569,-46.489,-46.410,-46.333,-46.257,-46.182,-46.187,-46.248,-46.310,-46.373,-46.437,-46.502,-46.568,-46.635,-46.703,-46.772,-46.863,-47.015,-47.171,-47.334,-47.503,-47.678,-47.861,-48.052,-48.252,-48.462,-48.682,-48.930,-49.193,-49.474,-49.773,-50.095,-50.443,-50.821,-51.235,-51.693,-52.204,-52.557,-52.816,-53.092,-53.386,-53.702,-54.042,-54.411,-54.814,-55.259,-55.755,-56.083,-55.997,-55.913,-55.830,-55.749,-55.669,-55.591,-55.514,-55.438,-55.364,-55.286,-55.080,-54.883,-54.695,-54.514,-54.341,-54.174,-54.014,-53.859,-53.710,-53.565,-53.521,-53.513,-53.505,-53.497,-53.489,-53.481,-53.473,-53.466,-53.458,-53.450,-53.499,-53.630,-53.766,-53.905,-54.050,-54.199,-54.354,-54.515,-54.681,-54.855,-55.040,-55.273,-55.519,-55.780,-56.058,-56.354,-56.673,-57.017,-57.390,-57.798,-58.249,-58.591,-58.918,-59.272,-59.657,-60.080,-60.548,-61.072,-61.669,-62.361,-63.185,-63.578,-63.369,-63.170,-62.979,-62.797,-62.622,-62.454,-62.292,-62.136,-61.985,-61.795,-61.415,-61.065,-60.742,-60.441,-60.160,-59.895,-59.646,-59.410,-59.187,-58.974,-58.756,-58.547,-58.346,-58.155,-57.972,-57.796,-57.627,-57.465,-57.308,-57.156,-57.056,-56.994,-56.934,-56.874,-56.815,-56.757,-56.699,-56.643,-56.587,-56.531,-56.478,-56.430,-56.382,-56.335,-56.288,-56.241,-56.196,-56.150,-56.105,-56.061,-56.017,-55.932,-55.846,-55.762,-55.679,-55.598,-55.518,-55.440,-55.363,-55.288,-55.213,-55.076,-54.904,-54.740,-54.581,-54.428,-54.280,-54.137,-53.998,-53.864,-53.734,-53.596,-53.440,-53.288,-53.142,-53.000,-52.863,-52.731,-52.602,-52.477,-52.355,-52.237
-51.597,-51.568,-51.539,-51.510,-51.481,-51.453,-51.424,-51.396,-51.368,-51.340,-51.313,-51.377,-51.484,-51.594,-51.706,-51.822,-51.941,-52.063,-52.189,-52.318,-52.452,-52.603,-52.783,-52.972,-53.168,-53.374,-53.590,-53.818,-54.058,-54.312,-54.582,-54.857,-54.966,-55.077,-55.192,-55.309,-55.430,-55.554,-55.681,-55.813,-55.949,-56.089,-56.027,-55.903,-55.782,-55.665,-55.551,-55.439,-55.331,-55.225,-55.122,-55.021,-54.903,-54.767,-54.635,-54.507,-54.382,-54.261,-54.143,-54.028,-53.916,-53.807,-53.708,-53.652,-53.597,-53.543,-53.490,-53.437,-53.385,-53.333,-53.282,-53.232,-53.182,-52.998,-52.795,-52.601,-52.415,-52.237,-52.065,-51.901,-51.742,-51.589,-51.441,-51.201,-50.890,-50.599,-50.327,-50.071,-49.829,-49.600,-49.382,-49.174,-48.977,-48.774,-48.533,-48.305,-48.088,-47.881,-47.684,-47.496,-47.315,-47.141,-46.974,-46.814,-46.716,-46.627,-46.539,-46.454,-46.370,-46.287,-46.207,-46.127,-46.049,-45.973,-45.976,-46.036,-46.098,-46.159,-46.222,-46.286,-46.351,-46.416,-46.483,-46.551,-46.641,-46.790,-46.945,-47.105,-47.272,-47.445,-47.626,-47.814,-48.011,-48.217,-48.433,-48.679,-48.940,-49.218,-49.515,-49.833,-50.177,-50.550,-50.959,-51.410,-51.913,-52.260,-52.514,-52.785,-53.073,-53.382,-53.715,-54.075,-54.467,-54.899,-55.379,-55.695,-55.612,-55.530,-55.450,-55.371,-55.294,-55.218,-55.143,-55.070,-54.998,-54.922,-54.723,-54.533,-54.351,-54.176,-54.007,-53.845,-53.689,-53.539,-53.393,-53.252,-53.211,-53.208,-53.204,-53.201,-53.197,-53.194,-53.190,-53.187,-53.183,-53.180,-53.233,-53.370,-53.511,-53.656,-53.807,-53.963,-54.125,-54.293,-54.468,-54.651,-54.845,-55.084,-55.338,-55.607,-55.894,-56.201,-56.531,-56.889,-57.278,-57.706,-58.182,-58.534,-58.868,-59.230,-59.625,-60.059,-60.542,-61.085,-61.706,-62.430,-63.300,-63.701,-63.447,-63.207,-62.979,-62.763,-62.556,-62.360,-62.171,-61.991,-61.818,-61.610,-61.224,-60.871,-60.544,-60.240,-59.955,-59.689,-59.437,-59.200,-58.975,-58.760,-58.546,-58.340,-58.143,-57.954,-57.774,-57.601,-57.434,-57.274,-57.119,-56.969,-56.872,-56.814,-56.757,-56.701,-56.645,-56.590,-56.536,-56.483,-56.430,-56.378,-56.327,-56.280,-56.234,-56.188,-56.143,-56.098,-56.053,-56.009,-55.966,-55.923,-55.880,-55.799,-55.717,-55.636,-55.557,-55.479,-55.402,-55.327,-55.253,-55.181,-55.109,-54.969,-54.791,-54.621,-54.456,-54.298,-54.146,-53.998,-53.856,-53.718,-53.584,-53.443,-53.282,-53.127,-52.977,-52.832,-52.692,-52.556,-52.425,-52.297,-52.173,-52.052
-51.586,-51.560,-51.535,-51.510,-51.485,-51.460,-51.436,-51.411,-51.387,-51.363,-51.339,-51.405,-51.515,-51.628,-51.744,-51.862,-51.985,-52.110,-52.240,-52.373,-52.511,-52.665,-52.847,-53.036,-53.233,-53.440,-53.658,-53.887,-54.128,-54.384,-54.656,-54.933,-55.034,-55.139,-55.245,-55.355,-55.467,-55.582,-55.701,-55.822,-55.948,-56.077,-56.007,-55.877,-55.750,-55.627,-55.508,-55.392,-55.278,-55.168,-55.060,-54.955,-54.836,-54.699,-54.567,-54.438,-54.313,-54.192,-54.074,-53.959,-53.847,-53.738,-53.638,-53.581,-53.524,-53.468,-53.412,-53.358,-53.304,-53.251,-53.198,-53.146,-53.094,-52.906,-52.698,-52.499,-52.309,-52.127,-51.953,-51.785,-51.624,-51.468,-51.317,-51.073,-50.756,-50.460,-50.184,-49.924,-49.678,-49.446,-49.225,-49.015,-48.815,-48.611,-48.367,-48.137,-47.918,-47.709,-47.510,-47.320,-47.138,-46.963,-46.795,-46.633,-46.533,-46.442,-46.353,-46.265,-46.179,-46.095,-46.012,-45.931,-45.851,-45.773,-45.776,-45.835,-45.895,-45.956,-46.017,-46.080,-46.144,-46.208,-46.274,-46.340,-46.429,-46.577,-46.730,-46.888,-47.053,-47.224,-47.402,-47.588,-47.782,-47.985,-48.198,-48.442,-48.701,-48.976,-49.271,-49.586,-49.926,-50.295,-50.699,-51.144,-51.639,-51.981,-52.232,-52.498,-52.781,-53.084,-53.410,-53.763,-54.146,-54.567,-55.033,-55.339,-55.258,-55.179,-55.101,-55.024,-54.949,-54.875,-54.802,-54.731,-54.660,-54.587,-54.394,-54.209,-54.032,-53.861,-53.698,-53.540,-53.387,-53.240,-53.098,-52.960,-52.923,-52.923,-52.924,-52.924,-52.924,-52.924,-52.925,-52.925,-52.925,-52.926,-52.983,-53.124,-53.270,-53.421,-53.577,-53.739,-53.908,-54.083,-54.265,-54.456,-54.659,-54.904,-55.164,-55.440,-55.735,-56.052,-56.393,-56.764,-57.170,-57.617,-58.115,-58.478,-58.819,-59.189,-59.594,-60.040,-60.537,-61.098,-61.743,-62.500,-63.419,-63.829,-63.527,-63.244,-62.978,-62.728,-62.492,-62.268,-62.054,-61.851,-61.657,-61.432,-61.042,-60.684,-60.354,-60.047,-59.760,-59.491,-59.238,-58.999,-58.772,-58.557,-58.345,-58.142,-57.948,-57.763,-57.585,-57.414,-57.249,-57.091,-56.938,-56.790,-56.695,-56.641,-56.587,-56.534,-56.482,-56.430,-56.379,-56.328,-56.278,-56.229,-56.181,-56.135,-56.091,-56.046,-56.002,-55.959,-55.915,-55.873,-55.830,-55.788,-55.747,-55.670,-55.591,-55.514,-55.438,-55.363,-55.290,-55.218,-55.147,-55.077,-55.008,-54.864,-54.681,-54.505,-54.336,-54.173,-54.016,-53.864,-53.718,-53.576,-53.439,-53.295,-53.130,-52.971,-52.818,-52.670,-52.527,-52.389,-52.255,-52.124,-51.998,-51.875
-51.593,-51.571,-51.549,-51.527,-51.504,-51.483,-51.461,-51.439,-51.417,-51.396,-51.374,-51.443,-51.553,-51.667,-51.784,-51.904,-52.028,-52.155,-52.286,-52.421,-52.560,-52.717,-52.900,-53.091,-53.291,-53.500,-53.720,-53.952,-54.197,-54.457,-54.733,-55.014,-55.111,-55.211,-55.313,-55.418,-55.525,-55.635,-55.747,-55.863,-55.982,-56.104,-56.027,-55.889,-55.755,-55.626,-55.500,-55.378,-55.259,-55.143,-55.030,-54.920,-54.799,-54.663,-54.531,-54.404,-54.280,-54.159,-54.042,-53.927,-53.816,-53.708,-53.608,-53.549,-53.491,-53.433,-53.376,-53.320,-53.265,-53.211,-53.157,-53.103,-53.051,-52.855,-52.639,-52.434,-52.238,-52.050,-51.870,-51.698,-51.532,-51.372,-51.217,-50.967,-50.642,-50.340,-50.058,-49.793,-49.543,-49.306,-49.082,-48.869,-48.666,-48.458,-48.212,-47.978,-47.757,-47.546,-47.345,-47.153,-46.969,-46.793,-46.623,-46.460,-46.360,-46.268,-46.178,-46.089,-46.003,-45.918,-45.835,-45.753,-45.673,-45.595,-45.596,-45.653,-45.711,-45.769,-45.829,-45.889,-45.950,-46.012,-46.075,-46.139,-46.225,-46.370,-46.521,-46.677,-46.838,-47.006,-47.181,-47.363,-47.552,-47.751,-47.959,-48.198,-48.450,-48.719,-49.005,-49.312,-49.642,-49.999,-50.388,-50.815,-51.289,-51.616,-51.857,-52.112,-52.383,-52.672,-52.981,-53.315,-53.676,-54.070,-54.503,-54.791,-54.727,-54.665,-54.604,-54.543,-54.484,-54.425,-54.367,-54.310,-54.253,-54.193,-54.019,-53.852,-53.691,-53.535,-53.386,-53.241,-53.100,-52.964,-52.833,-52.705,-52.676,-52.684,-52.693,-52.701,-52.709,-52.718,-52.726,-52.734,-52.743,-52.751,-52.815,-52.961,-53.113,-53.269,-53.432,-53.601,-53.777,-53.960,-54.151,-54.351,-54.564,-54.814,-55.080,-55.363,-55.666,-55.991,-56.343,-56.726,-57.146,-57.610,-58.131,-58.500,-58.841,-59.211,-59.615,-60.061,-60.559,-61.120,-61.766,-62.524,-63.443,-63.827,-63.475,-63.149,-62.847,-62.563,-62.298,-62.047,-61.810,-61.586,-61.372,-61.133,-60.747,-60.392,-60.065,-59.760,-59.475,-59.208,-58.956,-58.718,-58.492,-58.278,-58.073,-57.878,-57.691,-57.511,-57.339,-57.173,-57.014,-56.860,-56.711,-56.567,-56.476,-56.425,-56.376,-56.326,-56.277,-56.229,-56.181,-56.134,-56.087,-56.041,-55.996,-55.953,-55.910,-55.868,-55.827,-55.786,-55.745,-55.704,-55.664,-55.625,-55.585,-55.507,-55.426,-55.348,-55.270,-55.195,-55.120,-55.047,-54.974,-54.904,-54.834,-54.687,-54.500,-54.321,-54.149,-53.984,-53.824,-53.670,-53.522,-53.378,-53.239,-53.092,-52.925,-52.763,-52.607,-52.457,-52.312,-52.171,-52.035,-51.903,-51.775,-51.651
-51.612,-51.592,-51.572,-51.552,-51.532,-51.512,-51.493,-51.473,-51.454,-51.435,-51.415,-51.484,-51.596,-51.710,-51.827,-51.947,-52.071,-52.198,-52.330,-52.465,-52.605,-52.762,-52.948,-53.142,-53.344,-53.557,-53.781,-54.017,-54.266,-54.531,-54.813,-55.099,-55.194,-55.290,-55.389,-55.490,-55.594,-55.700,-55.809,-55.921,-56.035,-56.153,-56.067,-55.921,-55.780,-55.643,-55.510,-55.381,-55.256,-55.135,-55.016,-54.901,-54.777,-54.643,-54.513,-54.387,-54.264,-54.144,-54.028,-53.915,-53.805,-53.697,-53.598,-53.538,-53.478,-53.420,-53.362,-53.305,-53.248,-53.192,-53.138,-53.083,-53.030,-52.825,-52.601,-52.387,-52.184,-51.990,-51.804,-51.625,-51.454,-51.289,-51.130,-50.873,-50.540,-50.231,-49.942,-49.671,-49.416,-49.176,-48.948,-48.731,-48.525,-48.314,-48.064,-47.828,-47.604,-47.391,-47.187,-46.993,-46.808,-46.629,-46.458,-46.294,-46.193,-46.101,-46.011,-45.923,-45.837,-45.752,-45.669,-45.588,-45.508,-45.429,-45.429,-45.483,-45.539,-45.595,-45.651,-45.709,-45.767,-45.826,-45.886,-45.946,-46.029,-46.172,-46.320,-46.472,-46.631,-46.795,-46.966,-47.143,-47.329,-47.522,-47.725,-47.956,-48.202,-48.462,-48.739,-49.034,-49.351,-49.694,-50.065,-50.471,-50.919,-51.230,-51.459,-51.702,-51.959,-52.232,-52.524,-52.836,-53.173,-53.538,-53.936,-54.204,-54.161,-54.119,-54.078,-54.037,-53.996,-53.955,-53.915,-53.876,-53.836,-53.793,-53.642,-53.495,-53.354,-53.216,-53.083,-52.954,-52.829,-52.707,-52.588,-52.473,-52.455,-52.472,-52.490,-52.508,-52.526,-52.544,-52.562,-52.580,-52.598,-52.617,-52.689,-52.840,-52.997,-53.160,-53.329,-53.506,-53.689,-53.881,-54.082,-54.292,-54.515,-54.770,-55.042,-55.331,-55.641,-55.975,-56.337,-56.731,-57.166,-57.648,-58.191,-58.562,-58.900,-59.266,-59.665,-60.106,-60.596,-61.148,-61.781,-62.523,-63.417,-63.757,-63.357,-62.991,-62.653,-62.340,-62.047,-61.773,-61.516,-61.273,-61.042,-60.792,-60.412,-60.064,-59.741,-59.440,-59.159,-58.895,-58.646,-58.411,-58.188,-57.975,-57.779,-57.592,-57.412,-57.240,-57.075,-56.915,-56.761,-56.613,-56.469,-56.330,-56.243,-56.196,-56.150,-56.104,-56.058,-56.014,-55.969,-55.925,-55.882,-55.838,-55.796,-55.756,-55.717,-55.678,-55.639,-55.600,-55.562,-55.524,-55.487,-55.449,-55.413,-55.330,-55.247,-55.164,-55.084,-55.004,-54.927,-54.850,-54.775,-54.701,-54.629,-54.480,-54.291,-54.110,-53.936,-53.769,-53.608,-53.453,-53.303,-53.158,-53.018,-52.870,-52.700,-52.536,-52.378,-52.226,-52.079,-51.937,-51.799,-51.665,-51.536,-51.410
-51.630,-51.613,-51.595,-51.577,-51.560,-51.543,-51.525,-51.508,-51.491,-51.474,-51.457,-51.527,-51.638,-51.752,-51.870,-51.990,-52.115,-52.242,-52.374,-52.510,-52.650,-52.808,-52.996,-53.193,-53.399,-53.615,-53.842,-54.082,-54.336,-54.606,-54.893,-55.186,-55.277,-55.371,-55.467,-55.564,-55.664,-55.767,-55.872,-55.979,-56.089,-56.202,-56.109,-55.954,-55.805,-55.660,-55.520,-55.385,-55.254,-55.126,-55.002,-54.882,-54.756,-54.623,-54.495,-54.370,-54.248,-54.130,-54.015,-53.903,-53.793,-53.687,-53.588,-53.527,-53.466,-53.406,-53.347,-53.289,-53.231,-53.174,-53.118,-53.063,-53.009,-52.796,-52.563,-52.341,-52.131,-51.930,-51.738,-51.554,-51.378,-51.208,-51.045,-50.781,-50.440,-50.124,-49.829,-49.553,-49.294,-49.049,-48.817,-48.597,-48.388,-48.174,-47.921,-47.682,-47.456,-47.240,-47.035,-46.839,-46.651,-46.472,-46.299,-46.133,-46.033,-45.941,-45.851,-45.763,-45.677,-45.593,-45.510,-45.428,-45.348,-45.270,-45.268,-45.320,-45.373,-45.427,-45.481,-45.536,-45.591,-45.647,-45.704,-45.762,-45.842,-45.982,-46.127,-46.277,-46.432,-46.593,-46.761,-46.935,-47.116,-47.305,-47.502,-47.728,-47.967,-48.219,-48.488,-48.773,-49.079,-49.409,-49.765,-50.153,-50.579,-50.875,-51.095,-51.327,-51.573,-51.833,-52.109,-52.405,-52.722,-53.064,-53.435,-53.687,-53.661,-53.635,-53.609,-53.583,-53.557,-53.532,-53.506,-53.481,-53.456,-53.427,-53.294,-53.166,-53.041,-52.919,-52.801,-52.685,-52.573,-52.464,-52.357,-52.253,-52.244,-52.270,-52.297,-52.323,-52.350,-52.377,-52.404,-52.431,-52.459,-52.486,-52.566,-52.722,-52.885,-53.054,-53.229,-53.412,-53.603,-53.803,-54.013,-54.233,-54.466,-54.727,-55.004,-55.299,-55.617,-55.959,-56.331,-56.737,-57.185,-57.686,-58.251,-58.626,-58.960,-59.321,-59.716,-60.151,-60.633,-61.176,-61.797,-62.522,-63.392,-63.688,-63.242,-62.838,-62.468,-62.127,-61.811,-61.516,-61.240,-60.981,-60.736,-60.475,-60.102,-59.758,-59.439,-59.142,-58.865,-58.603,-58.357,-58.124,-57.903,-57.692,-57.503,-57.324,-57.151,-56.985,-56.826,-56.672,-56.523,-56.379,-56.240,-56.105,-56.021,-55.978,-55.935,-55.892,-55.850,-55.808,-55.767,-55.726,-55.685,-55.645,-55.606,-55.568,-55.531,-55.495,-55.458,-55.422,-55.387,-55.351,-55.316,-55.281,-55.247,-55.161,-55.074,-54.989,-54.905,-54.822,-54.742,-54.662,-54.584,-54.508,-54.433,-54.282,-54.091,-53.908,-53.733,-53.564,-53.402,-53.246,-53.095,-52.949,-52.808,-52.658,-52.486,-52.320,-52.160,-52.006,-51.858,-51.714,-51.575,-51.440,-51.309,-51.182
-51.649,-51.633,-51.618,-51.603,-51.588,-51.573,-51.558,-51.543,-51.528,-51.513,-51.499,-51.569,-51.681,-51.796,-51.913,-52.034,-52.159,-52.287,-52.419,-52.555,-52.695,-52.855,-53.046,-53.245,-53.454,-53.673,-53.904,-54.148,-54.407,-54.682,-54.976,-55.274,-55.363,-55.453,-55.545,-55.640,-55.736,-55.834,-55.935,-56.038,-56.144,-56.252,-56.150,-55.987,-55.830,-55.678,-55.531,-55.389,-55.251,-55.118,-54.988,-54.863,-54.735,-54.604,-54.476,-54.353,-54.232,-54.115,-54.001,-53.890,-53.782,-53.676,-53.579,-53.516,-53.454,-53.393,-53.332,-53.273,-53.214,-53.157,-53.099,-53.043,-52.988,-52.767,-52.525,-52.296,-52.078,-51.871,-51.673,-51.484,-51.302,-51.128,-50.961,-50.691,-50.342,-50.019,-49.719,-49.438,-49.174,-48.926,-48.690,-48.467,-48.255,-48.039,-47.783,-47.541,-47.312,-47.095,-46.888,-46.690,-46.501,-46.320,-46.146,-45.978,-45.878,-45.786,-45.697,-45.609,-45.523,-45.438,-45.356,-45.274,-45.195,-45.116,-45.113,-45.163,-45.214,-45.265,-45.317,-45.369,-45.422,-45.476,-45.530,-45.585,-45.663,-45.801,-45.943,-46.091,-46.243,-46.401,-46.565,-46.735,-46.913,-47.098,-47.291,-47.511,-47.744,-47.989,-48.250,-48.527,-48.823,-49.141,-49.484,-49.856,-50.263,-50.547,-50.759,-50.983,-51.218,-51.467,-51.731,-52.012,-52.313,-52.636,-52.985,-53.225,-53.212,-53.199,-53.185,-53.172,-53.159,-53.146,-53.132,-53.119,-53.106,-53.090,-52.973,-52.859,-52.749,-52.641,-52.535,-52.432,-52.332,-52.234,-52.138,-52.044,-52.043,-52.077,-52.111,-52.146,-52.181,-52.216,-52.251,-52.287,-52.323,-52.360,-52.446,-52.608,-52.775,-52.950,-53.131,-53.321,-53.519,-53.727,-53.945,-54.175,-54.419,-54.684,-54.966,-55.268,-55.592,-55.943,-56.324,-56.743,-57.206,-57.724,-58.312,-58.690,-59.020,-59.378,-59.768,-60.196,-60.671,-61.204,-61.813,-62.520,-63.366,-63.620,-63.130,-62.690,-62.290,-61.924,-61.586,-61.273,-60.981,-60.707,-60.449,-60.180,-59.812,-59.472,-59.157,-58.864,-58.589,-58.330,-58.086,-57.855,-57.635,-57.427,-57.244,-57.071,-56.905,-56.744,-56.590,-56.441,-56.297,-56.157,-56.022,-55.891,-55.811,-55.770,-55.730,-55.691,-55.651,-55.612,-55.574,-55.535,-55.497,-55.460,-55.423,-55.388,-55.354,-55.319,-55.285,-55.251,-55.218,-55.185,-55.152,-55.119,-55.087,-54.998,-54.908,-54.819,-54.733,-54.648,-54.564,-54.482,-54.402,-54.323,-54.245,-54.092,-53.900,-53.716,-53.539,-53.369,-53.206,-53.048,-52.896,-52.749,-52.607,-52.456,-52.282,-52.114,-51.953,-51.797,-51.647,-51.502,-51.362,-51.225,-51.094,-50.965
-51.667,-51.654,-51.642,-51.629,-51.616,-51.604,-51.591,-51.578,-51.566,-51.553,-51.541,-51.613,-51.724,-51.839,-51.957,-52.078,-52.203,-52.331,-52.464,-52.600,-52.741,-52.902,-53.095,-53.297,-53.509,-53.732,-53.967,-54.216,-54.479,-54.760,-55.060,-55.365,-55.450,-55.537,-55.626,-55.716,-55.809,-55.903,-56.000,-56.098,-56.199,-56.303,-56.193,-56.020,-55.855,-55.695,-55.541,-55.392,-55.248,-55.109,-54.974,-54.844,-54.714,-54.584,-54.458,-54.336,-54.217,-54.101,-53.988,-53.878,-53.771,-53.666,-53.569,-53.505,-53.441,-53.379,-53.318,-53.257,-53.198,-53.139,-53.081,-53.023,-52.967,-52.738,-52.488,-52.251,-52.026,-51.813,-51.609,-51.415,-51.229,-51.050,-50.879,-50.602,-50.246,-49.918,-49.612,-49.326,-49.058,-48.806,-48.567,-48.341,-48.126,-47.908,-47.649,-47.405,-47.174,-46.954,-46.745,-46.546,-46.355,-46.173,-45.997,-45.829,-45.728,-45.637,-45.548,-45.460,-45.374,-45.290,-45.207,-45.126,-45.046,-44.968,-44.964,-45.012,-45.060,-45.109,-45.159,-45.209,-45.260,-45.311,-45.363,-45.415,-45.491,-45.626,-45.767,-45.912,-46.061,-46.217,-46.378,-46.545,-46.719,-46.900,-47.089,-47.304,-47.532,-47.771,-48.025,-48.294,-48.582,-48.889,-49.220,-49.579,-49.969,-50.242,-50.448,-50.663,-50.890,-51.130,-51.383,-51.653,-51.940,-52.247,-52.578,-52.808,-52.805,-52.802,-52.800,-52.797,-52.794,-52.791,-52.788,-52.786,-52.783,-52.776,-52.674,-52.573,-52.475,-52.379,-52.285,-52.193,-52.103,-52.015,-51.929,-51.844,-51.851,-51.892,-51.934,-51.976,-52.018,-52.061,-52.104,-52.148,-52.192,-52.237,-52.330,-52.496,-52.668,-52.848,-53.036,-53.232,-53.437,-53.652,-53.879,-54.118,-54.371,-54.641,-54.928,-55.236,-55.568,-55.927,-56.318,-56.748,-57.226,-57.762,-58.374,-58.755,-59.082,-59.435,-59.820,-60.242,-60.709,-61.233,-61.828,-62.519,-63.341,-63.553,-63.021,-62.547,-62.119,-61.730,-61.373,-61.043,-60.736,-60.449,-60.181,-59.904,-59.540,-59.205,-58.893,-58.602,-58.329,-58.073,-57.831,-57.601,-57.384,-57.176,-56.999,-56.832,-56.671,-56.516,-56.367,-56.222,-56.082,-55.946,-55.815,-55.687,-55.610,-55.572,-55.535,-55.498,-55.461,-55.425,-55.389,-55.353,-55.317,-55.282,-55.248,-55.215,-55.183,-55.151,-55.119,-55.087,-55.056,-55.025,-54.994,-54.963,-54.932,-54.841,-54.748,-54.657,-54.567,-54.480,-54.394,-54.309,-54.227,-54.145,-54.066,-53.911,-53.717,-53.531,-53.353,-53.182,-53.018,-52.859,-52.706,-52.558,-52.415,-52.263,-52.087,-51.918,-51.755,-51.598,-51.446,-51.300,-51.158,-51.021,-50.888,-50.759
-51.686,-51.676,-51.665,-51.655,-51.645,-51.634,-51.624,-51.614,-51.604,-51.594,-51.584,-51.656,-51.768,-51.883,-52.002,-52.123,-52.248,-52.377,-52.509,-52.646,-52.787,-52.950,-53.145,-53.351,-53.566,-53.792,-54.031,-54.284,-54.553,-54.839,-55.146,-55.457,-55.539,-55.622,-55.707,-55.794,-55.882,-55.973,-56.065,-56.159,-56.255,-56.354,-56.235,-56.054,-55.880,-55.712,-55.551,-55.396,-55.246,-55.101,-54.961,-54.825,-54.693,-54.565,-54.440,-54.319,-54.201,-54.086,-53.975,-53.866,-53.759,-53.656,-53.559,-53.494,-53.429,-53.366,-53.303,-53.242,-53.181,-53.121,-53.062,-53.003,-52.946,-52.709,-52.451,-52.206,-51.975,-51.755,-51.546,-51.347,-51.156,-50.973,-50.798,-50.516,-50.153,-49.818,-49.507,-49.217,-48.945,-48.689,-48.448,-48.219,-48.001,-47.780,-47.519,-47.272,-47.039,-46.818,-46.607,-46.406,-46.214,-46.031,-45.854,-45.685,-45.584,-45.493,-45.403,-45.316,-45.230,-45.146,-45.063,-44.982,-44.903,-44.825,-44.819,-44.865,-44.912,-44.959,-45.006,-45.054,-45.103,-45.152,-45.202,-45.252,-45.325,-45.459,-45.597,-45.740,-45.887,-46.040,-46.198,-46.363,-46.533,-46.711,-46.896,-47.107,-47.329,-47.563,-47.811,-48.073,-48.352,-48.651,-48.971,-49.318,-49.694,-49.957,-50.157,-50.366,-50.585,-50.817,-51.061,-51.320,-51.596,-51.890,-52.205,-52.427,-52.433,-52.439,-52.445,-52.451,-52.457,-52.463,-52.469,-52.475,-52.482,-52.484,-52.394,-52.305,-52.218,-52.133,-52.049,-51.967,-51.886,-51.807,-51.730,-51.653,-51.667,-51.714,-51.763,-51.812,-51.861,-51.911,-51.962,-52.013,-52.065,-52.117,-52.217,-52.387,-52.564,-52.749,-52.942,-53.144,-53.356,-53.579,-53.813,-54.061,-54.324,-54.598,-54.891,-55.205,-55.544,-55.911,-56.312,-56.754,-57.246,-57.801,-58.437,-58.822,-59.144,-59.493,-59.872,-60.288,-60.747,-61.261,-61.844,-62.518,-63.315,-63.487,-62.914,-62.408,-61.955,-61.544,-61.169,-60.824,-60.504,-60.206,-59.928,-59.645,-59.285,-58.952,-58.643,-58.355,-58.085,-57.830,-57.590,-57.362,-57.146,-56.939,-56.767,-56.606,-56.450,-56.299,-56.154,-56.013,-55.877,-55.745,-55.617,-55.492,-55.418,-55.383,-55.348,-55.313,-55.279,-55.245,-55.211,-55.178,-55.144,-55.111,-55.079,-55.049,-55.018,-54.988,-54.958,-54.929,-54.899,-54.870,-54.841,-54.812,-54.783,-54.690,-54.594,-54.500,-54.408,-54.318,-54.230,-54.143,-54.058,-53.975,-53.893,-53.737,-53.541,-53.354,-53.175,-53.003,-52.837,-52.678,-52.524,-52.375,-52.232,-52.079,-51.901,-51.730,-51.566,-51.407,-51.255,-51.107,-50.964,-50.826,-50.692,-50.562
-51.705,-51.697,-51.689,-51.681,-51.673,-51.665,-51.658,-51.650,-51.642,-51.634,-51.627,-51.700,-51.813,-51.928,-52.046,-52.168,-52.293,-52.422,-52.555,-52.693,-52.834,-52.998,-53.196,-53.404,-53.623,-53.853,-54.096,-54.354,-54.628,-54.920,-55.233,-55.552,-55.630,-55.710,-55.791,-55.873,-55.958,-56.044,-56.131,-56.221,-56.312,-56.406,-56.278,-56.088,-55.905,-55.730,-55.562,-55.400,-55.243,-55.093,-54.947,-54.806,-54.672,-54.545,-54.422,-54.302,-54.185,-54.072,-53.961,-53.853,-53.748,-53.645,-53.549,-53.483,-53.417,-53.353,-53.289,-53.226,-53.164,-53.103,-53.043,-52.984,-52.925,-52.681,-52.414,-52.162,-51.924,-51.699,-51.484,-51.280,-51.085,-50.898,-50.719,-50.431,-50.061,-49.721,-49.405,-49.111,-48.835,-48.576,-48.331,-48.100,-47.880,-47.656,-47.393,-47.144,-46.909,-46.686,-46.474,-46.271,-46.078,-45.893,-45.715,-45.545,-45.444,-45.353,-45.264,-45.176,-45.091,-45.007,-44.924,-44.843,-44.764,-44.686,-44.679,-44.724,-44.768,-44.813,-44.859,-44.905,-44.952,-44.999,-45.046,-45.094,-45.165,-45.297,-45.434,-45.574,-45.720,-45.870,-46.026,-46.188,-46.355,-46.530,-46.712,-46.918,-47.136,-47.365,-47.607,-47.863,-48.135,-48.425,-48.736,-49.071,-49.434,-49.690,-49.884,-50.087,-50.301,-50.525,-50.762,-51.012,-51.277,-51.560,-51.862,-52.077,-52.091,-52.104,-52.118,-52.131,-52.145,-52.159,-52.172,-52.186,-52.200,-52.210,-52.131,-52.052,-51.975,-51.899,-51.825,-51.751,-51.679,-51.609,-51.539,-51.470,-51.490,-51.544,-51.599,-51.654,-51.710,-51.766,-51.824,-51.882,-51.941,-52.001,-52.106,-52.281,-52.462,-52.652,-52.850,-53.058,-53.276,-53.506,-53.749,-54.006,-54.278,-54.557,-54.855,-55.174,-55.520,-55.895,-56.306,-56.760,-57.266,-57.840,-58.501,-58.889,-59.208,-59.552,-59.926,-60.334,-60.786,-61.290,-61.860,-62.517,-63.290,-63.423,-62.810,-62.274,-61.796,-61.366,-60.975,-60.616,-60.284,-59.976,-59.689,-59.400,-59.043,-58.714,-58.408,-58.121,-57.853,-57.600,-57.362,-57.135,-56.920,-56.715,-56.548,-56.391,-56.239,-56.093,-55.952,-55.814,-55.682,-55.553,-55.427,-55.306,-55.234,-55.201,-55.169,-55.136,-55.104,-55.072,-55.041,-55.009,-54.978,-54.947,-54.917,-54.888,-54.860,-54.832,-54.804,-54.776,-54.748,-54.721,-54.693,-54.666,-54.639,-54.544,-54.445,-54.349,-54.254,-54.162,-54.071,-53.983,-53.896,-53.811,-53.727,-53.569,-53.373,-53.184,-53.004,-52.831,-52.664,-52.504,-52.349,-52.200,-52.055,-51.901,-51.722,-51.550,-51.384,-51.225,-51.071,-50.922,-50.778,-50.639,-50.505,-50.374
-51.723,-51.718,-51.713,-51.707,-51.702,-51.697,-51.691,-51.686,-51.681,-51.676,-51.670,-51.745,-51.857,-51.973,-52.092,-52.214,-52.339,-52.469,-52.602,-52.740,-52.882,-53.046,-53.248,-53.459,-53.681,-53.915,-54.162,-54.425,-54.704,-55.002,-55.322,-55.648,-55.723,-55.799,-55.876,-55.954,-56.034,-56.116,-56.199,-56.283,-56.370,-56.458,-56.321,-56.122,-55.931,-55.748,-55.572,-55.403,-55.241,-55.084,-54.933,-54.787,-54.651,-54.526,-54.404,-54.285,-54.170,-54.058,-53.948,-53.841,-53.737,-53.635,-53.540,-53.472,-53.405,-53.339,-53.274,-53.211,-53.148,-53.086,-53.024,-52.964,-52.905,-52.653,-52.377,-52.118,-51.874,-51.643,-51.423,-51.214,-51.015,-50.824,-50.641,-50.348,-49.972,-49.626,-49.305,-49.007,-48.727,-48.465,-48.218,-47.984,-47.762,-47.536,-47.270,-47.019,-46.782,-46.557,-46.344,-46.140,-45.946,-45.759,-45.581,-45.409,-45.309,-45.218,-45.129,-45.041,-44.956,-44.872,-44.789,-44.708,-44.629,-44.551,-44.544,-44.586,-44.629,-44.673,-44.717,-44.761,-44.805,-44.851,-44.896,-44.942,-45.011,-45.142,-45.276,-45.415,-45.558,-45.707,-45.860,-46.019,-46.184,-46.356,-46.535,-46.738,-46.951,-47.175,-47.412,-47.662,-47.928,-48.211,-48.513,-48.838,-49.190,-49.438,-49.628,-49.826,-50.033,-50.251,-50.481,-50.724,-50.980,-51.253,-51.545,-51.753,-51.773,-51.793,-51.813,-51.833,-51.854,-51.874,-51.894,-51.915,-51.935,-51.953,-51.882,-51.813,-51.745,-51.678,-51.611,-51.546,-51.482,-51.419,-51.356,-51.295,-51.321,-51.380,-51.440,-51.501,-51.563,-51.626,-51.690,-51.755,-51.820,-51.887,-51.998,-52.177,-52.363,-52.557,-52.760,-52.974,-53.198,-53.435,-53.685,-53.951,-54.232,-54.515,-54.818,-55.144,-55.496,-55.879,-56.300,-56.765,-57.287,-57.880,-58.566,-58.957,-59.272,-59.611,-59.979,-60.382,-60.825,-61.319,-61.876,-62.515,-63.265,-63.359,-62.709,-62.144,-61.644,-61.195,-60.789,-60.417,-60.075,-59.758,-59.462,-59.168,-58.814,-58.488,-58.184,-57.900,-57.633,-57.382,-57.145,-56.920,-56.706,-56.502,-56.338,-56.186,-56.038,-55.896,-55.758,-55.624,-55.495,-55.369,-55.246,-55.127,-55.058,-55.027,-54.997,-54.966,-54.936,-54.906,-54.877,-54.847,-54.818,-54.789,-54.761,-54.734,-54.707,-54.681,-54.654,-54.628,-54.602,-54.577,-54.551,-54.525,-54.500,-54.402,-54.301,-54.202,-54.106,-54.011,-53.919,-53.828,-53.740,-53.653,-53.568,-53.408,-53.210,-53.021,-52.839,-52.665,-52.498,-52.337,-52.181,-52.031,-51.886,-51.731,-51.550,-51.377,-51.210,-51.049,-50.894,-50.745,-50.600,-50.460,-50.325,-50.193
-51.742,-51.739,-51.737,-51.734,-51.731,-51.728,-51.725,-51.723,-51.720,-51.717,-51.714,-51.790,-51.902,-52.018,-52.137,-52.260,-52.386,-52.515,-52.649,-52.787,-52.930,-53.096,-53.300,-53.514,-53.740,-53.978,-54.229,-54.496,-54.781,-55.086,-55.413,-55.747,-55.818,-55.889,-55.962,-56.037,-56.112,-56.189,-56.267,-56.347,-56.428,-56.511,-56.365,-56.156,-55.956,-55.765,-55.582,-55.407,-55.238,-55.076,-54.919,-54.768,-54.630,-54.506,-54.386,-54.269,-54.155,-54.043,-53.935,-53.829,-53.726,-53.625,-53.530,-53.461,-53.393,-53.326,-53.260,-53.195,-53.131,-53.068,-53.006,-52.945,-52.884,-52.624,-52.341,-52.075,-51.824,-51.587,-51.363,-51.149,-50.945,-50.751,-50.565,-50.266,-49.884,-49.533,-49.208,-48.905,-48.623,-48.357,-48.107,-47.871,-47.646,-47.419,-47.151,-46.898,-46.659,-46.433,-46.218,-46.013,-45.817,-45.630,-45.451,-45.278,-45.178,-45.087,-44.998,-44.910,-44.825,-44.741,-44.658,-44.578,-44.498,-44.421,-44.413,-44.453,-44.495,-44.536,-44.579,-44.621,-44.664,-44.707,-44.751,-44.796,-44.863,-44.992,-45.124,-45.261,-45.403,-45.549,-45.700,-45.857,-46.020,-46.189,-46.365,-46.564,-46.773,-46.994,-47.225,-47.470,-47.730,-48.006,-48.301,-48.617,-48.958,-49.200,-49.385,-49.579,-49.782,-49.994,-50.218,-50.453,-50.703,-50.967,-51.248,-51.452,-51.477,-51.503,-51.529,-51.555,-51.581,-51.607,-51.633,-51.659,-51.686,-51.710,-51.648,-51.587,-51.526,-51.467,-51.408,-51.350,-51.293,-51.237,-51.181,-51.126,-51.157,-51.222,-51.288,-51.354,-51.422,-51.490,-51.560,-51.631,-51.703,-51.777,-51.893,-52.075,-52.265,-52.464,-52.672,-52.891,-53.122,-53.365,-53.622,-53.896,-54.186,-54.474,-54.782,-55.113,-55.472,-55.864,-56.294,-56.771,-57.307,-57.919,-58.632,-59.027,-59.337,-59.672,-60.034,-60.429,-60.864,-61.348,-61.892,-62.514,-63.241,-63.296,-62.610,-62.017,-61.496,-61.031,-60.610,-60.227,-59.875,-59.550,-59.247,-58.948,-58.597,-58.273,-57.971,-57.689,-57.424,-57.174,-56.938,-56.714,-56.501,-56.298,-56.139,-55.990,-55.846,-55.707,-55.573,-55.442,-55.315,-55.192,-55.072,-54.955,-54.888,-54.859,-54.831,-54.803,-54.774,-54.746,-54.719,-54.691,-54.664,-54.636,-54.610,-54.584,-54.560,-54.535,-54.510,-54.486,-54.461,-54.437,-54.413,-54.389,-54.365,-54.265,-54.162,-54.061,-53.962,-53.866,-53.771,-53.679,-53.589,-53.500,-53.413,-53.253,-53.054,-52.863,-52.681,-52.506,-52.338,-52.176,-52.019,-51.869,-51.723,-51.567,-51.385,-51.211,-51.043,-50.881,-50.725,-50.575,-50.429,-50.288,-50.152,-50.020
-51.761,-51.761,-51.761,-51.760,-51.760,-51.760,-51.760,-51.759,-51.759,-51.759,-51.759,-51.835,-51.948,-52.064,-52.184,-52.306,-52.433,-52.563,-52.697,-52.835,-52.978,-53.145,-53.352,-53.570,-53.799,-54.041,-54.297,-54.569,-54.860,-55.171,-55.506,-55.848,-55.915,-55.982,-56.051,-56.121,-56.192,-56.264,-56.337,-56.411,-56.487,-56.564,-56.409,-56.190,-55.982,-55.783,-55.593,-55.411,-55.236,-55.068,-54.906,-54.750,-54.610,-54.487,-54.368,-54.252,-54.139,-54.029,-53.922,-53.817,-53.714,-53.614,-53.520,-53.450,-53.381,-53.313,-53.246,-53.180,-53.115,-53.051,-52.987,-52.925,-52.864,-52.597,-52.305,-52.032,-51.775,-51.533,-51.303,-51.085,-50.877,-50.679,-50.490,-50.186,-49.798,-49.441,-49.112,-48.806,-48.520,-48.252,-47.999,-47.761,-47.534,-47.305,-47.034,-46.780,-46.540,-46.312,-46.096,-45.889,-45.693,-45.504,-45.324,-45.151,-45.050,-44.959,-44.870,-44.783,-44.698,-44.614,-44.532,-44.451,-44.372,-44.294,-44.285,-44.324,-44.364,-44.404,-44.445,-44.486,-44.527,-44.569,-44.611,-44.653,-44.719,-44.846,-44.978,-45.113,-45.253,-45.397,-45.546,-45.701,-45.861,-46.028,-46.201,-46.397,-46.603,-46.819,-47.047,-47.287,-47.541,-47.811,-48.099,-48.407,-48.739,-48.974,-49.156,-49.345,-49.544,-49.751,-49.969,-50.199,-50.441,-50.698,-50.971,-51.170,-51.200,-51.231,-51.262,-51.292,-51.324,-51.355,-51.387,-51.418,-51.450,-51.480,-51.425,-51.371,-51.318,-51.266,-51.214,-51.163,-51.112,-51.062,-51.013,-50.964,-51.000,-51.069,-51.140,-51.212,-51.285,-51.359,-51.434,-51.511,-51.589,-51.669,-51.791,-51.976,-52.170,-52.373,-52.586,-52.810,-53.046,-53.296,-53.561,-53.843,-54.141,-54.433,-54.746,-55.083,-55.449,-55.848,-56.287,-56.777,-57.328,-57.960,-58.699,-59.097,-59.404,-59.733,-60.089,-60.478,-60.904,-61.377,-61.908,-62.513,-63.216,-63.234,-62.513,-61.894,-61.353,-60.872,-60.439,-60.045,-59.684,-59.351,-59.042,-58.738,-58.390,-58.068,-57.768,-57.488,-57.224,-56.976,-56.741,-56.518,-56.306,-56.104,-55.948,-55.803,-55.663,-55.527,-55.395,-55.267,-55.143,-55.022,-54.905,-54.790,-54.725,-54.698,-54.671,-54.645,-54.618,-54.592,-54.566,-54.540,-54.514,-54.489,-54.464,-54.440,-54.417,-54.394,-54.370,-54.347,-54.324,-54.302,-54.279,-54.256,-54.234,-54.132,-54.027,-53.924,-53.823,-53.725,-53.629,-53.535,-53.443,-53.353,-53.265,-53.103,-52.902,-52.711,-52.528,-52.352,-52.183,-52.020,-51.864,-51.712,-51.566,-51.409,-51.226,-51.050,-50.881,-50.719,-50.562,-50.411,-50.264,-50.123,-49.986,-49.853
-51.780,-51.784,-51.789,-51.793,-51.797,-51.801,-51.806,-51.810,-51.814,-51.819,-51.823,-51.901,-52.015,-52.132,-52.253,-52.377,-52.504,-52.635,-52.771,-52.910,-53.055,-53.224,-53.434,-53.654,-53.887,-54.132,-54.392,-54.669,-54.964,-55.282,-55.624,-55.973,-56.033,-56.094,-56.155,-56.218,-56.281,-56.346,-56.411,-56.478,-56.545,-56.614,-56.449,-56.221,-56.004,-55.797,-55.600,-55.412,-55.231,-55.057,-54.891,-54.730,-54.588,-54.465,-54.346,-54.230,-54.117,-54.007,-53.899,-53.795,-53.692,-53.592,-53.498,-53.427,-53.358,-53.289,-53.222,-53.155,-53.090,-53.025,-52.962,-52.899,-52.838,-52.565,-52.267,-51.989,-51.727,-51.480,-51.247,-51.026,-50.815,-50.614,-50.422,-50.114,-49.722,-49.363,-49.031,-48.722,-48.434,-48.164,-47.910,-47.670,-47.442,-47.211,-46.939,-46.683,-46.441,-46.212,-45.995,-45.787,-45.590,-45.401,-45.219,-45.045,-44.944,-44.852,-44.763,-44.675,-44.589,-44.504,-44.421,-44.340,-44.260,-44.182,-44.172,-44.209,-44.247,-44.286,-44.324,-44.363,-44.403,-44.442,-44.482,-44.523,-44.586,-44.712,-44.842,-44.975,-45.113,-45.255,-45.402,-45.555,-45.712,-45.876,-46.046,-46.239,-46.441,-46.653,-46.876,-47.111,-47.359,-47.622,-47.903,-48.202,-48.524,-48.754,-48.931,-49.116,-49.310,-49.512,-49.724,-49.947,-50.182,-50.431,-50.694,-50.888,-50.921,-50.954,-50.988,-51.022,-51.056,-51.091,-51.126,-51.161,-51.196,-51.229,-51.183,-51.138,-51.093,-51.048,-51.005,-50.961,-50.918,-50.875,-50.833,-50.791,-50.833,-50.908,-50.985,-51.063,-51.142,-51.222,-51.304,-51.388,-51.473,-51.560,-51.689,-51.879,-52.077,-52.286,-52.504,-52.735,-52.978,-53.236,-53.510,-53.802,-54.112,-54.408,-54.726,-55.069,-55.442,-55.849,-56.299,-56.800,-57.368,-58.020,-58.789,-59.188,-59.485,-59.803,-60.147,-60.520,-60.929,-61.380,-61.883,-62.452,-63.107,-63.077,-62.329,-61.692,-61.136,-60.644,-60.201,-59.800,-59.432,-59.093,-58.779,-58.474,-58.133,-57.817,-57.522,-57.246,-56.987,-56.742,-56.510,-56.290,-56.081,-55.881,-55.730,-55.591,-55.456,-55.325,-55.198,-55.075,-54.955,-54.838,-54.725,-54.614,-54.551,-54.525,-54.500,-54.475,-54.450,-54.425,-54.400,-54.375,-54.351,-54.327,-54.303,-54.280,-54.257,-54.235,-54.212,-54.190,-54.168,-54.146,-54.124,-54.102,-54.080,-53.978,-53.873,-53.770,-53.669,-53.571,-53.475,-53.381,-53.288,-53.198,-53.110,-52.949,-52.751,-52.561,-52.379,-52.205,-52.037,-51.875,-51.720,-51.569,-51.424,-51.268,-51.084,-50.907,-50.738,-50.574,-50.417,-50.265,-50.119,-49.977,-49.839,-49.706
-51.799,-51.812,-51.824,-51.837,-51.849,-51.862,-51.875,-51.887,-51.900,-51.913,-51.925,-52.008,-52.124,-52.244,-52.367,-52.493,-52.623,-52.758,-52.896,-53.039,-53.187,-53.360,-53.571,-53.794,-54.029,-54.277,-54.540,-54.820,-55.120,-55.441,-55.789,-56.142,-56.191,-56.240,-56.290,-56.340,-56.391,-56.442,-56.494,-56.547,-56.601,-56.655,-56.479,-56.243,-56.019,-55.805,-55.602,-55.408,-55.222,-55.044,-54.873,-54.708,-54.562,-54.437,-54.316,-54.197,-54.082,-53.970,-53.860,-53.754,-53.650,-53.548,-53.452,-53.383,-53.314,-53.246,-53.180,-53.114,-53.050,-52.986,-52.923,-52.861,-52.800,-52.525,-52.225,-51.944,-51.680,-51.431,-51.196,-50.973,-50.761,-50.559,-50.365,-50.057,-49.665,-49.305,-48.973,-48.664,-48.376,-48.106,-47.851,-47.611,-47.383,-47.152,-46.879,-46.621,-46.378,-46.148,-45.930,-45.722,-45.523,-45.334,-45.152,-44.977,-44.874,-44.780,-44.688,-44.598,-44.510,-44.423,-44.339,-44.255,-44.174,-44.094,-44.082,-44.117,-44.152,-44.188,-44.224,-44.260,-44.297,-44.334,-44.371,-44.408,-44.469,-44.593,-44.720,-44.852,-44.987,-45.127,-45.271,-45.421,-45.575,-45.736,-45.902,-46.091,-46.288,-46.495,-46.713,-46.941,-47.183,-47.439,-47.711,-48.000,-48.311,-48.533,-48.705,-48.885,-49.072,-49.268,-49.473,-49.688,-49.914,-50.153,-50.406,-50.591,-50.624,-50.658,-50.692,-50.726,-50.760,-50.795,-50.830,-50.865,-50.901,-50.934,-50.899,-50.864,-50.830,-50.796,-50.762,-50.728,-50.695,-50.662,-50.629,-50.597,-50.646,-50.728,-50.812,-50.898,-50.985,-51.074,-51.164,-51.257,-51.352,-51.449,-51.585,-51.781,-51.987,-52.203,-52.430,-52.669,-52.923,-53.192,-53.479,-53.787,-54.112,-54.413,-54.736,-55.086,-55.466,-55.883,-56.343,-56.859,-57.444,-58.121,-58.922,-59.316,-59.594,-59.890,-60.208,-60.551,-60.923,-61.331,-61.781,-62.282,-62.850,-62.755,-61.997,-61.352,-60.790,-60.293,-59.847,-59.442,-59.072,-58.731,-58.415,-58.111,-57.784,-57.480,-57.196,-56.929,-56.678,-56.441,-56.215,-56.001,-55.797,-55.603,-55.461,-55.331,-55.205,-55.083,-54.964,-54.848,-54.735,-54.625,-54.518,-54.413,-54.353,-54.328,-54.303,-54.279,-54.255,-54.230,-54.206,-54.182,-54.158,-54.135,-54.111,-54.088,-54.064,-54.041,-54.018,-53.995,-53.973,-53.950,-53.927,-53.905,-53.883,-53.784,-53.682,-53.582,-53.484,-53.389,-53.296,-53.204,-53.115,-53.027,-52.941,-52.786,-52.594,-52.410,-52.234,-52.064,-51.901,-51.744,-51.593,-51.446,-51.304,-51.150,-50.966,-50.790,-50.620,-50.457,-50.300,-50.148,-50.001,-49.859,-49.722,-49.588
-51.819,-51.839,-51.860,-51.881,-51.902,-51.923,-51.945,-51.966,-51.987,-52.009,-52.030,-52.117,-52.236,-52.358,-52.483,-52.613,-52.746,-52.884,-53.026,-53.172,-53.324,-53.500,-53.714,-53.939,-54.176,-54.427,-54.693,-54.977,-55.280,-55.607,-55.960,-56.319,-56.355,-56.392,-56.429,-56.466,-56.503,-56.541,-56.579,-56.618,-56.656,-56.696,-56.510,-56.265,-56.033,-55.813,-55.604,-55.404,-55.213,-55.030,-54.855,-54.686,-54.537,-54.409,-54.285,-54.165,-54.047,-53.933,-53.822,-53.713,-53.607,-53.504,-53.407,-53.338,-53.271,-53.204,-53.138,-53.074,-53.010,-52.947,-52.885,-52.824,-52.764,-52.485,-52.182,-51.899,-51.633,-51.383,-51.146,-50.921,-50.708,-50.504,-50.310,-50.001,-49.608,-49.248,-48.916,-48.607,-48.319,-48.048,-47.794,-47.553,-47.326,-47.094,-46.819,-46.560,-46.317,-46.086,-45.866,-45.657,-45.458,-45.268,-45.085,-44.910,-44.804,-44.708,-44.614,-44.522,-44.432,-44.344,-44.257,-44.172,-44.089,-44.008,-43.993,-44.026,-44.059,-44.092,-44.126,-44.159,-44.193,-44.227,-44.262,-44.297,-44.355,-44.477,-44.603,-44.732,-44.865,-45.002,-45.144,-45.291,-45.442,-45.600,-45.763,-45.947,-46.141,-46.343,-46.555,-46.779,-47.014,-47.263,-47.527,-47.807,-48.108,-48.323,-48.491,-48.665,-48.847,-49.037,-49.235,-49.443,-49.662,-49.892,-50.135,-50.313,-50.346,-50.380,-50.414,-50.449,-50.483,-50.518,-50.553,-50.588,-50.624,-50.658,-50.633,-50.607,-50.582,-50.557,-50.532,-50.508,-50.483,-50.459,-50.434,-50.410,-50.467,-50.556,-50.646,-50.739,-50.833,-50.930,-51.029,-51.130,-51.233,-51.339,-51.484,-51.686,-51.898,-52.121,-52.356,-52.604,-52.868,-53.149,-53.449,-53.771,-54.112,-54.418,-54.747,-55.103,-55.491,-55.916,-56.389,-56.919,-57.522,-58.224,-59.060,-59.449,-59.706,-59.979,-60.270,-60.582,-60.918,-61.283,-61.681,-62.119,-62.606,-62.456,-61.689,-61.037,-60.470,-59.968,-59.519,-59.112,-58.739,-58.397,-58.079,-57.776,-57.461,-57.167,-56.892,-56.634,-56.390,-56.159,-55.940,-55.731,-55.532,-55.341,-55.208,-55.086,-54.968,-54.853,-54.741,-54.632,-54.525,-54.421,-54.320,-54.221,-54.163,-54.139,-54.115,-54.091,-54.068,-54.044,-54.021,-53.997,-53.974,-53.951,-53.928,-53.904,-53.880,-53.856,-53.833,-53.809,-53.786,-53.763,-53.740,-53.717,-53.694,-53.598,-53.499,-53.402,-53.307,-53.215,-53.124,-53.035,-52.948,-52.862,-52.779,-52.628,-52.442,-52.264,-52.093,-51.928,-51.770,-51.617,-51.469,-51.326,-51.188,-51.036,-50.852,-50.676,-50.506,-50.343,-50.185,-50.033,-49.887,-49.745,-49.607,-49.474
-51.838,-51.867,-51.897,-51.926,-51.956,-51.986,-52.016,-52.046,-52.076,-52.107,-52.138,-52.229,-52.351,-52.475,-52.604,-52.736,-52.872,-53.013,-53.159,-53.309,-53.466,-53.645,-53.861,-54.088,-54.328,-54.582,-54.852,-55.139,-55.448,-55.779,-56.138,-56.503,-56.526,-56.549,-56.572,-56.595,-56.619,-56.642,-56.666,-56.689,-56.713,-56.737,-56.540,-56.287,-56.048,-55.821,-55.606,-55.400,-55.204,-55.017,-54.837,-54.664,-54.512,-54.382,-54.255,-54.133,-54.013,-53.897,-53.784,-53.673,-53.566,-53.461,-53.363,-53.295,-53.228,-53.162,-53.097,-53.033,-52.970,-52.908,-52.847,-52.787,-52.727,-52.446,-52.141,-51.855,-51.587,-51.335,-51.096,-50.870,-50.655,-50.450,-50.255,-49.945,-49.553,-49.192,-48.860,-48.551,-48.262,-47.992,-47.737,-47.496,-47.268,-47.036,-46.760,-46.501,-46.255,-46.024,-45.803,-45.594,-45.394,-45.203,-45.020,-44.844,-44.736,-44.638,-44.542,-44.448,-44.356,-44.266,-44.177,-44.091,-44.006,-43.923,-43.907,-43.937,-43.968,-43.998,-44.029,-44.061,-44.092,-44.124,-44.156,-44.188,-44.244,-44.364,-44.488,-44.615,-44.746,-44.881,-45.021,-45.165,-45.314,-45.468,-45.628,-45.809,-45.998,-46.196,-46.404,-46.622,-46.851,-47.093,-47.350,-47.623,-47.914,-48.123,-48.286,-48.456,-48.633,-48.818,-49.010,-49.212,-49.423,-49.646,-49.880,-50.052,-50.085,-50.119,-50.153,-50.188,-50.223,-50.258,-50.293,-50.328,-50.364,-50.398,-50.381,-50.365,-50.348,-50.331,-50.314,-50.298,-50.281,-50.264,-50.248,-50.232,-50.294,-50.389,-50.486,-50.585,-50.687,-50.791,-50.897,-51.006,-51.118,-51.233,-51.385,-51.593,-51.811,-52.041,-52.284,-52.541,-52.814,-53.106,-53.418,-53.755,-54.112,-54.422,-54.757,-55.120,-55.515,-55.951,-56.434,-56.979,-57.602,-58.329,-59.203,-59.586,-59.821,-60.069,-60.333,-60.613,-60.913,-61.235,-61.583,-61.962,-62.376,-62.176,-61.400,-60.743,-60.171,-59.666,-59.214,-58.805,-58.430,-58.086,-57.767,-57.465,-57.160,-56.876,-56.609,-56.357,-56.120,-55.894,-55.680,-55.476,-55.281,-55.094,-54.969,-54.855,-54.743,-54.635,-54.529,-54.426,-54.326,-54.227,-54.131,-54.037,-53.982,-53.958,-53.935,-53.912,-53.889,-53.866,-53.843,-53.820,-53.797,-53.775,-53.752,-53.727,-53.703,-53.679,-53.655,-53.631,-53.607,-53.583,-53.560,-53.536,-53.513,-53.420,-53.324,-53.229,-53.137,-53.047,-52.959,-52.872,-52.787,-52.704,-52.622,-52.476,-52.296,-52.123,-51.957,-51.797,-51.642,-51.493,-51.349,-51.210,-51.074,-50.925,-50.741,-50.564,-50.394,-50.231,-50.074,-49.922,-49.775,-49.633,-49.496,-49.363
-51.858,-51.895,-51.933,-51.971,-52.010,-52.049,-52.088,-52.127,-52.167,-52.208,-52.248,-52.344,-52.468,-52.596,-52.727,-52.863,-53.002,-53.147,-53.296,-53.451,-53.612,-53.794,-54.013,-54.243,-54.486,-54.743,-55.016,-55.308,-55.621,-55.959,-56.324,-56.695,-56.704,-56.712,-56.720,-56.729,-56.737,-56.745,-56.754,-56.762,-56.771,-56.779,-56.571,-56.310,-56.063,-55.829,-55.607,-55.396,-55.195,-55.003,-54.819,-54.642,-54.487,-54.354,-54.226,-54.101,-53.979,-53.861,-53.746,-53.633,-53.524,-53.418,-53.318,-53.251,-53.185,-53.120,-53.056,-52.993,-52.931,-52.870,-52.809,-52.750,-52.691,-52.408,-52.099,-51.811,-51.541,-51.287,-51.047,-50.820,-50.603,-50.397,-50.201,-49.891,-49.497,-49.137,-48.804,-48.495,-48.206,-47.936,-47.681,-47.440,-47.212,-46.980,-46.702,-46.441,-46.195,-45.962,-45.741,-45.531,-45.331,-45.139,-44.955,-44.779,-44.669,-44.569,-44.471,-44.375,-44.281,-44.189,-44.099,-44.011,-43.925,-43.840,-43.822,-43.850,-43.878,-43.907,-43.936,-43.964,-43.994,-44.023,-44.052,-44.082,-44.136,-44.254,-44.376,-44.501,-44.630,-44.763,-44.900,-45.042,-45.188,-45.340,-45.497,-45.674,-45.860,-46.054,-46.257,-46.470,-46.694,-46.931,-47.180,-47.445,-47.728,-47.931,-48.091,-48.257,-48.429,-48.609,-48.796,-48.992,-49.197,-49.412,-49.639,-49.806,-49.839,-49.873,-49.907,-49.942,-49.977,-50.012,-50.047,-50.083,-50.119,-50.154,-50.144,-50.135,-50.125,-50.116,-50.106,-50.097,-50.088,-50.078,-50.069,-50.060,-50.129,-50.229,-50.332,-50.437,-50.545,-50.656,-50.769,-50.886,-51.006,-51.129,-51.288,-51.501,-51.726,-51.962,-52.212,-52.478,-52.760,-53.063,-53.388,-53.739,-54.112,-54.427,-54.767,-55.137,-55.540,-55.985,-56.480,-57.040,-57.683,-58.437,-59.350,-59.727,-59.939,-60.162,-60.396,-60.645,-60.908,-61.188,-61.488,-61.810,-62.157,-61.913,-61.130,-60.467,-59.892,-59.384,-58.929,-58.518,-58.142,-57.796,-57.476,-57.174,-56.879,-56.603,-56.343,-56.098,-55.865,-55.645,-55.435,-55.235,-55.044,-54.861,-54.742,-54.634,-54.530,-54.427,-54.328,-54.230,-54.134,-54.041,-53.950,-53.860,-53.808,-53.785,-53.762,-53.739,-53.717,-53.694,-53.672,-53.649,-53.627,-53.605,-53.583,-53.558,-53.533,-53.508,-53.484,-53.459,-53.435,-53.411,-53.387,-53.363,-53.339,-53.249,-53.155,-53.063,-52.974,-52.886,-52.799,-52.715,-52.632,-52.551,-52.471,-52.329,-52.154,-51.986,-51.825,-51.669,-51.518,-51.373,-51.232,-51.096,-50.964,-50.816,-50.632,-50.456,-50.286,-50.123,-49.965,-49.813,-49.666,-49.525,-49.387,-49.254
-51.877,-51.923,-51.970,-52.017,-52.065,-52.113,-52.161,-52.211,-52.260,-52.311,-52.362,-52.463,-52.589,-52.720,-52.854,-52.993,-53.137,-53.285,-53.438,-53.597,-53.763,-53.949,-54.170,-54.403,-54.649,-54.910,-55.188,-55.484,-55.802,-56.146,-56.519,-56.897,-56.889,-56.881,-56.874,-56.866,-56.859,-56.851,-56.844,-56.836,-56.829,-56.821,-56.602,-56.332,-56.077,-55.837,-55.609,-55.393,-55.186,-54.990,-54.801,-54.621,-54.462,-54.327,-54.196,-54.069,-53.945,-53.825,-53.708,-53.594,-53.483,-53.375,-53.275,-53.208,-53.143,-53.079,-53.016,-52.954,-52.892,-52.832,-52.772,-52.713,-52.655,-52.369,-52.058,-51.768,-51.496,-51.240,-50.999,-50.770,-50.552,-50.345,-50.147,-49.836,-49.443,-49.082,-48.749,-48.440,-48.151,-47.880,-47.625,-47.385,-47.157,-46.924,-46.645,-46.383,-46.136,-45.902,-45.680,-45.469,-45.268,-45.076,-44.892,-44.715,-44.603,-44.501,-44.401,-44.303,-44.207,-44.114,-44.022,-43.932,-43.845,-43.758,-43.738,-43.764,-43.791,-43.817,-43.844,-43.870,-43.897,-43.924,-43.951,-43.979,-44.030,-44.147,-44.267,-44.391,-44.518,-44.648,-44.783,-44.923,-45.067,-45.216,-45.370,-45.544,-45.726,-45.916,-46.115,-46.324,-46.543,-46.774,-47.017,-47.275,-47.549,-47.748,-47.904,-48.066,-48.235,-48.410,-48.592,-48.783,-48.982,-49.191,-49.411,-49.572,-49.606,-49.640,-49.675,-49.709,-49.744,-49.779,-49.815,-49.851,-49.887,-49.922,-49.919,-49.916,-49.914,-49.911,-49.908,-49.906,-49.903,-49.900,-49.897,-49.895,-49.969,-50.075,-50.183,-50.294,-50.408,-50.525,-50.645,-50.769,-50.896,-51.028,-51.194,-51.412,-51.642,-51.885,-52.142,-52.416,-52.708,-53.021,-53.358,-53.724,-54.112,-54.432,-54.778,-55.154,-55.565,-56.019,-56.527,-57.102,-57.765,-58.548,-59.503,-59.873,-60.060,-60.256,-60.461,-60.676,-60.903,-61.142,-61.394,-61.663,-61.949,-61.665,-60.876,-60.208,-59.630,-59.119,-58.662,-58.249,-57.872,-57.524,-57.203,-56.902,-56.615,-56.346,-56.092,-55.852,-55.625,-55.409,-55.204,-55.007,-54.820,-54.640,-54.526,-54.425,-54.326,-54.229,-54.135,-54.042,-53.951,-53.863,-53.776,-53.690,-53.640,-53.618,-53.595,-53.573,-53.551,-53.529,-53.507,-53.485,-53.464,-53.442,-53.420,-53.394,-53.369,-53.344,-53.319,-53.294,-53.270,-53.245,-53.221,-53.196,-53.172,-53.084,-52.993,-52.903,-52.816,-52.730,-52.646,-52.563,-52.482,-52.403,-52.325,-52.187,-52.017,-51.854,-51.696,-51.545,-51.398,-51.256,-51.118,-50.985,-50.856,-50.710,-50.526,-50.350,-50.180,-50.017,-49.859,-49.707,-49.560,-49.418,-49.281,-49.148
-51.897,-51.952,-52.007,-52.063,-52.120,-52.178,-52.236,-52.295,-52.355,-52.416,-52.478,-52.584,-52.714,-52.848,-52.985,-53.128,-53.275,-53.427,-53.585,-53.749,-53.919,-54.110,-54.334,-54.570,-54.819,-55.084,-55.366,-55.667,-55.991,-56.341,-56.722,-57.107,-57.083,-57.058,-57.033,-57.008,-56.984,-56.960,-56.936,-56.912,-56.888,-56.864,-56.634,-56.355,-56.092,-55.845,-55.611,-55.389,-55.178,-54.976,-54.784,-54.599,-54.438,-54.300,-54.167,-54.037,-53.912,-53.789,-53.671,-53.555,-53.442,-53.333,-53.231,-53.166,-53.102,-53.038,-52.976,-52.914,-52.854,-52.794,-52.735,-52.677,-52.619,-52.331,-52.018,-51.725,-51.451,-51.194,-50.950,-50.720,-50.501,-50.293,-50.094,-49.783,-49.389,-49.028,-48.695,-48.385,-48.097,-47.826,-47.571,-47.330,-47.102,-46.869,-46.589,-46.325,-46.077,-45.843,-45.620,-45.408,-45.206,-45.014,-44.829,-44.652,-44.538,-44.434,-44.332,-44.232,-44.135,-44.040,-43.946,-43.855,-43.766,-43.678,-43.657,-43.681,-43.705,-43.729,-43.753,-43.778,-43.803,-43.827,-43.852,-43.878,-43.927,-44.042,-44.161,-44.282,-44.408,-44.537,-44.670,-44.807,-44.948,-45.095,-45.246,-45.417,-45.596,-45.783,-45.978,-46.182,-46.397,-46.622,-46.860,-47.111,-47.378,-47.572,-47.725,-47.883,-48.048,-48.219,-48.398,-48.583,-48.778,-48.981,-49.194,-49.351,-49.385,-49.419,-49.454,-49.488,-49.523,-49.559,-49.594,-49.630,-49.666,-49.702,-49.705,-49.708,-49.712,-49.715,-49.719,-49.722,-49.725,-49.729,-49.732,-49.736,-49.815,-49.925,-50.039,-50.155,-50.275,-50.398,-50.525,-50.655,-50.790,-50.928,-51.101,-51.325,-51.560,-51.809,-52.073,-52.355,-52.656,-52.979,-53.328,-53.708,-54.112,-54.437,-54.788,-55.171,-55.590,-56.054,-56.574,-57.165,-57.849,-58.661,-59.661,-60.024,-60.185,-60.352,-60.527,-60.708,-60.898,-61.096,-61.303,-61.521,-61.750,-61.431,-60.636,-59.964,-59.382,-58.869,-58.411,-57.996,-57.617,-57.269,-56.946,-56.646,-56.366,-56.103,-55.855,-55.620,-55.398,-55.186,-54.984,-54.791,-54.606,-54.429,-54.321,-54.225,-54.131,-54.040,-53.950,-53.862,-53.776,-53.691,-53.608,-53.527,-53.479,-53.457,-53.435,-53.413,-53.392,-53.370,-53.349,-53.327,-53.306,-53.285,-53.263,-53.237,-53.211,-53.186,-53.161,-53.135,-53.110,-53.085,-53.061,-53.036,-53.012,-52.925,-52.836,-52.749,-52.664,-52.580,-52.498,-52.417,-52.338,-52.260,-52.183,-52.049,-51.884,-51.725,-51.572,-51.424,-51.281,-51.142,-51.008,-50.877,-50.751,-50.607,-50.423,-50.246,-50.076,-49.913,-49.756,-49.604,-49.457,-49.315,-49.177,-49.044
-51.917,-51.980,-52.044,-52.110,-52.176,-52.244,-52.312,-52.382,-52.452,-52.524,-52.597,-52.710,-52.842,-52.979,-53.121,-53.267,-53.418,-53.575,-53.737,-53.906,-54.082,-54.277,-54.504,-54.743,-54.996,-55.265,-55.552,-55.859,-56.189,-56.546,-56.935,-57.329,-57.285,-57.241,-57.198,-57.155,-57.113,-57.071,-57.029,-56.988,-56.947,-56.907,-56.665,-56.377,-56.107,-55.853,-55.613,-55.385,-55.169,-54.963,-54.766,-54.578,-54.413,-54.273,-54.137,-54.006,-53.878,-53.754,-53.634,-53.516,-53.402,-53.291,-53.188,-53.124,-53.060,-52.998,-52.936,-52.875,-52.816,-52.756,-52.698,-52.641,-52.584,-52.294,-51.978,-51.683,-51.407,-51.148,-50.903,-50.671,-50.451,-50.242,-50.042,-49.730,-49.336,-48.975,-48.641,-48.332,-48.043,-47.772,-47.517,-47.276,-47.047,-46.814,-46.533,-46.269,-46.020,-45.784,-45.561,-45.348,-45.146,-44.952,-44.767,-44.589,-44.474,-44.368,-44.264,-44.163,-44.064,-43.967,-43.872,-43.779,-43.689,-43.600,-43.576,-43.598,-43.621,-43.643,-43.665,-43.688,-43.710,-43.733,-43.756,-43.779,-43.826,-43.940,-44.057,-44.177,-44.301,-44.428,-44.559,-44.694,-44.833,-44.977,-45.126,-45.295,-45.470,-45.654,-45.845,-46.045,-46.255,-46.476,-46.708,-46.953,-47.213,-47.403,-47.553,-47.708,-47.869,-48.037,-48.211,-48.393,-48.582,-48.780,-48.988,-49.141,-49.175,-49.209,-49.243,-49.278,-49.313,-49.349,-49.384,-49.420,-49.457,-49.492,-49.501,-49.510,-49.519,-49.528,-49.537,-49.546,-49.555,-49.564,-49.573,-49.582,-49.666,-49.781,-49.899,-50.021,-50.146,-50.275,-50.407,-50.544,-50.685,-50.831,-51.010,-51.239,-51.480,-51.735,-52.006,-52.294,-52.604,-52.937,-53.299,-53.692,-54.111,-54.441,-54.799,-55.188,-55.615,-56.090,-56.622,-57.229,-57.935,-58.778,-59.825,-60.180,-60.314,-60.451,-60.593,-60.740,-60.892,-61.050,-61.214,-61.383,-61.560,-61.208,-60.408,-59.732,-59.148,-58.633,-58.173,-57.756,-57.377,-57.027,-56.704,-56.405,-56.131,-55.873,-55.630,-55.400,-55.181,-54.973,-54.774,-54.584,-54.402,-54.228,-54.125,-54.034,-53.945,-53.858,-53.773,-53.689,-53.607,-53.526,-53.447,-53.370,-53.323,-53.302,-53.280,-53.259,-53.238,-53.217,-53.196,-53.175,-53.154,-53.133,-53.111,-53.085,-53.059,-53.033,-53.008,-52.982,-52.957,-52.931,-52.906,-52.881,-52.856,-52.772,-52.685,-52.600,-52.517,-52.435,-52.354,-52.275,-52.197,-52.121,-52.046,-51.916,-51.755,-51.600,-51.451,-51.306,-51.166,-51.031,-50.900,-50.772,-50.648,-50.506,-50.322,-50.145,-49.975,-49.812,-49.655,-49.503,-49.356,-49.214,-49.076,-48.943
-51.936,-52.009,-52.082,-52.157,-52.233,-52.311,-52.390,-52.470,-52.552,-52.635,-52.720,-52.838,-52.974,-53.115,-53.260,-53.410,-53.566,-53.727,-53.894,-54.069,-54.250,-54.451,-54.681,-54.924,-55.181,-55.454,-55.746,-56.059,-56.396,-56.761,-57.160,-57.563,-57.498,-57.433,-57.370,-57.308,-57.246,-57.185,-57.125,-57.066,-57.008,-56.951,-56.697,-56.400,-56.122,-55.861,-55.614,-55.381,-55.160,-54.949,-54.748,-54.556,-54.389,-54.246,-54.108,-53.975,-53.845,-53.719,-53.597,-53.478,-53.362,-53.249,-53.146,-53.082,-53.020,-52.958,-52.897,-52.837,-52.778,-52.719,-52.662,-52.605,-52.549,-52.256,-51.938,-51.641,-51.363,-51.102,-50.856,-50.623,-50.402,-50.191,-49.990,-49.678,-49.284,-48.922,-48.589,-48.279,-47.990,-47.718,-47.463,-47.222,-46.994,-46.760,-46.478,-46.213,-45.963,-45.726,-45.502,-45.289,-45.086,-44.892,-44.706,-44.528,-44.411,-44.303,-44.197,-44.094,-43.993,-43.895,-43.799,-43.705,-43.613,-43.523,-43.498,-43.518,-43.538,-43.558,-43.579,-43.599,-43.620,-43.640,-43.661,-43.682,-43.728,-43.840,-43.956,-44.074,-44.196,-44.321,-44.451,-44.584,-44.721,-44.863,-45.009,-45.175,-45.348,-45.528,-45.716,-45.912,-46.118,-46.334,-46.561,-46.801,-47.055,-47.240,-47.387,-47.540,-47.698,-47.862,-48.032,-48.210,-48.395,-48.588,-48.790,-48.940,-48.974,-49.008,-49.043,-49.078,-49.113,-49.148,-49.184,-49.220,-49.257,-49.292,-49.306,-49.320,-49.334,-49.349,-49.363,-49.377,-49.391,-49.405,-49.420,-49.434,-49.522,-49.642,-49.764,-49.891,-50.021,-50.155,-50.293,-50.436,-50.584,-50.737,-50.922,-51.154,-51.400,-51.661,-51.939,-52.235,-52.553,-52.896,-53.269,-53.677,-54.111,-54.446,-54.809,-55.205,-55.641,-56.125,-56.670,-57.294,-58.022,-58.898,-59.996,-60.342,-60.446,-60.552,-60.661,-60.773,-60.887,-61.005,-61.126,-61.250,-61.378,-60.997,-60.192,-59.513,-58.926,-58.409,-57.947,-57.530,-57.149,-56.799,-56.475,-56.176,-55.908,-55.655,-55.416,-55.190,-54.975,-54.770,-54.575,-54.388,-54.208,-54.036,-53.937,-53.851,-53.767,-53.684,-53.603,-53.523,-53.445,-53.368,-53.292,-53.218,-53.173,-53.152,-53.131,-53.110,-53.089,-53.069,-53.048,-53.028,-53.007,-52.987,-52.965,-52.938,-52.912,-52.886,-52.860,-52.834,-52.808,-52.783,-52.757,-52.732,-52.707,-52.624,-52.539,-52.456,-52.374,-52.294,-52.215,-52.138,-52.062,-51.987,-51.914,-51.786,-51.630,-51.479,-51.333,-51.192,-51.055,-50.923,-50.794,-50.669,-50.548,-50.407,-50.223,-50.046,-49.877,-49.713,-49.556,-49.404,-49.257,-49.115,-48.978,-48.844
-51.956,-52.038,-52.120,-52.205,-52.291,-52.379,-52.468,-52.560,-52.653,-52.749,-52.847,-52.971,-53.111,-53.255,-53.404,-53.558,-53.719,-53.885,-54.058,-54.238,-54.426,-54.632,-54.865,-55.112,-55.373,-55.652,-55.949,-56.268,-56.613,-56.987,-57.397,-57.810,-57.721,-57.634,-57.549,-57.465,-57.383,-57.303,-57.223,-57.146,-57.070,-56.995,-56.729,-56.423,-56.137,-55.869,-55.616,-55.377,-55.151,-54.936,-54.731,-54.535,-54.364,-54.220,-54.080,-53.944,-53.812,-53.685,-53.561,-53.440,-53.323,-53.208,-53.104,-53.041,-52.979,-52.918,-52.858,-52.799,-52.740,-52.683,-52.626,-52.569,-52.514,-52.219,-51.898,-51.600,-51.320,-51.057,-50.809,-50.575,-50.353,-50.141,-49.939,-49.626,-49.232,-48.870,-48.536,-48.226,-47.937,-47.666,-47.411,-47.169,-46.941,-46.707,-46.423,-46.157,-45.906,-45.669,-45.444,-45.231,-45.027,-44.832,-44.646,-44.467,-44.348,-44.238,-44.131,-44.027,-43.925,-43.825,-43.727,-43.632,-43.538,-43.447,-43.420,-43.439,-43.457,-43.475,-43.494,-43.512,-43.531,-43.550,-43.569,-43.588,-43.632,-43.743,-43.857,-43.974,-44.094,-44.218,-44.345,-44.476,-44.611,-44.751,-44.895,-45.059,-45.229,-45.406,-45.590,-45.783,-45.985,-46.197,-46.419,-46.654,-46.902,-47.083,-47.228,-47.377,-47.533,-47.694,-47.861,-48.034,-48.215,-48.404,-48.602,-48.748,-48.782,-48.817,-48.851,-48.886,-48.921,-48.957,-48.993,-49.029,-49.065,-49.101,-49.120,-49.139,-49.157,-49.176,-49.195,-49.214,-49.233,-49.252,-49.271,-49.291,-49.383,-49.507,-49.633,-49.764,-49.899,-50.038,-50.182,-50.330,-50.484,-50.644,-50.835,-51.072,-51.323,-51.589,-51.873,-52.176,-52.503,-52.856,-53.240,-53.661,-54.111,-54.451,-54.820,-55.222,-55.666,-56.161,-56.719,-57.359,-58.111,-59.021,-60.173,-60.511,-60.583,-60.656,-60.730,-60.805,-60.882,-60.960,-61.040,-61.121,-61.204,-60.795,-59.986,-59.304,-58.715,-58.196,-57.733,-57.314,-56.932,-56.581,-56.257,-55.958,-55.695,-55.447,-55.213,-54.990,-54.779,-54.577,-54.384,-54.199,-54.022,-53.852,-53.757,-53.675,-53.595,-53.516,-53.439,-53.363,-53.288,-53.214,-53.142,-53.071,-53.028,-53.007,-52.987,-52.966,-52.946,-52.925,-52.905,-52.885,-52.865,-52.845,-52.823,-52.797,-52.770,-52.743,-52.717,-52.691,-52.665,-52.639,-52.613,-52.587,-52.562,-52.481,-52.398,-52.317,-52.237,-52.158,-52.081,-52.005,-51.930,-51.857,-51.785,-51.660,-51.508,-51.361,-51.218,-51.080,-50.947,-50.817,-50.691,-50.569,-50.450,-50.311,-50.127,-49.950,-49.780,-49.617,-49.459,-49.307,-49.160,-49.018,-48.881,-48.748
-51.976,-52.066,-52.158,-52.252,-52.349,-52.447,-52.548,-52.651,-52.756,-52.864,-52.975,-53.106,-53.250,-53.398,-53.551,-53.710,-53.875,-54.047,-54.226,-54.412,-54.607,-54.819,-55.056,-55.307,-55.573,-55.856,-56.159,-56.485,-56.838,-57.222,-57.643,-58.067,-57.952,-57.840,-57.732,-57.625,-57.521,-57.420,-57.321,-57.224,-57.130,-57.037,-56.760,-56.444,-56.151,-55.875,-55.617,-55.372,-55.141,-54.922,-54.713,-54.513,-54.340,-54.193,-54.051,-53.913,-53.780,-53.651,-53.525,-53.403,-53.284,-53.169,-53.063,-53.001,-52.940,-52.880,-52.821,-52.762,-52.705,-52.648,-52.592,-52.536,-52.481,-52.185,-51.862,-51.561,-51.280,-51.016,-50.767,-50.531,-50.308,-50.096,-49.893,-49.579,-49.184,-48.822,-48.488,-48.178,-47.888,-47.617,-47.361,-47.120,-46.891,-46.657,-46.372,-46.105,-45.853,-45.615,-45.389,-45.175,-44.971,-44.775,-44.589,-44.409,-44.289,-44.177,-44.068,-43.962,-43.858,-43.757,-43.658,-43.561,-43.466,-43.374,-43.346,-43.362,-43.379,-43.395,-43.412,-43.429,-43.446,-43.463,-43.480,-43.497,-43.539,-43.649,-43.761,-43.877,-43.996,-44.118,-44.244,-44.374,-44.507,-44.645,-44.787,-44.948,-45.115,-45.290,-45.471,-45.660,-45.858,-46.066,-46.284,-46.513,-46.756,-46.933,-47.076,-47.223,-47.375,-47.533,-47.697,-47.868,-48.045,-48.230,-48.423,-48.566,-48.601,-48.635,-48.670,-48.705,-48.741,-48.776,-48.812,-48.849,-48.885,-48.922,-48.945,-48.968,-48.991,-49.014,-49.037,-49.061,-49.084,-49.108,-49.132,-49.156,-49.252,-49.379,-49.510,-49.645,-49.784,-49.928,-50.077,-50.231,-50.391,-50.557,-50.753,-50.994,-51.250,-51.522,-51.811,-52.122,-52.456,-52.818,-53.214,-53.649,-54.114,-54.458,-54.832,-55.241,-55.693,-56.197,-56.768,-57.425,-58.200,-59.144,-60.352,-60.679,-60.715,-60.752,-60.790,-60.827,-60.865,-60.904,-60.942,-60.981,-61.021,-60.588,-59.777,-59.094,-58.504,-57.985,-57.521,-57.102,-56.720,-56.369,-56.044,-55.746,-55.489,-55.245,-55.015,-54.796,-54.588,-54.389,-54.199,-54.017,-53.842,-53.674,-53.583,-53.505,-53.429,-53.354,-53.280,-53.207,-53.136,-53.065,-52.996,-52.928,-52.887,-52.866,-52.846,-52.826,-52.806,-52.786,-52.767,-52.747,-52.727,-52.708,-52.686,-52.659,-52.632,-52.606,-52.579,-52.553,-52.526,-52.500,-52.474,-52.448,-52.423,-52.344,-52.262,-52.182,-52.104,-52.027,-51.951,-51.877,-51.803,-51.732,-51.661,-51.539,-51.391,-51.247,-51.108,-50.973,-50.842,-50.715,-50.592,-50.472,-50.355,-50.218,-50.034,-49.857,-49.687,-49.524,-49.367,-49.215,-49.068,-48.926,-48.789,-48.655
-51.984,-52.080,-52.179,-52.279,-52.382,-52.488,-52.596,-52.707,-52.821,-52.938,-53.058,-53.194,-53.342,-53.494,-53.652,-53.815,-53.985,-54.163,-54.347,-54.540,-54.742,-54.959,-55.195,-55.446,-55.712,-55.995,-56.297,-56.623,-56.975,-57.358,-57.778,-58.200,-58.067,-57.938,-57.812,-57.691,-57.572,-57.457,-57.344,-57.234,-57.128,-57.023,-56.739,-56.420,-56.123,-55.844,-55.583,-55.336,-55.103,-54.881,-54.670,-54.469,-54.296,-54.153,-54.014,-53.879,-53.749,-53.622,-53.499,-53.379,-53.263,-53.149,-53.046,-52.989,-52.933,-52.877,-52.822,-52.768,-52.715,-52.662,-52.610,-52.558,-52.507,-52.217,-51.901,-51.605,-51.329,-51.069,-50.823,-50.591,-50.371,-50.161,-49.961,-49.644,-49.242,-48.874,-48.534,-48.220,-47.926,-47.651,-47.393,-47.149,-46.918,-46.680,-46.391,-46.119,-45.864,-45.623,-45.394,-45.177,-44.970,-44.773,-44.584,-44.403,-44.279,-44.164,-44.052,-43.942,-43.836,-43.732,-43.630,-43.531,-43.434,-43.339,-43.309,-43.324,-43.339,-43.355,-43.370,-43.385,-43.401,-43.416,-43.431,-43.447,-43.488,-43.599,-43.714,-43.831,-43.951,-44.075,-44.202,-44.334,-44.469,-44.609,-44.753,-44.910,-45.074,-45.244,-45.420,-45.605,-45.797,-45.998,-46.209,-46.431,-46.665,-46.838,-46.979,-47.124,-47.275,-47.431,-47.592,-47.760,-47.935,-48.117,-48.307,-48.449,-48.486,-48.524,-48.563,-48.602,-48.641,-48.680,-48.720,-48.760,-48.801,-48.842,-48.870,-48.898,-48.927,-48.955,-48.984,-49.014,-49.043,-49.072,-49.102,-49.132,-49.232,-49.362,-49.496,-49.634,-49.777,-49.924,-50.077,-50.235,-50.399,-50.570,-50.771,-51.014,-51.273,-51.548,-51.841,-52.155,-52.495,-52.863,-53.264,-53.707,-54.181,-54.524,-54.896,-55.302,-55.751,-56.252,-56.818,-57.469,-58.235,-59.166,-60.353,-60.630,-60.611,-60.592,-60.574,-60.555,-60.537,-60.519,-60.500,-60.482,-60.464,-60.037,-59.281,-58.638,-58.078,-57.582,-57.136,-56.732,-56.363,-56.023,-55.707,-55.419,-55.179,-54.952,-54.736,-54.531,-54.334,-54.146,-53.966,-53.793,-53.627,-53.467,-53.381,-53.307,-53.235,-53.164,-53.094,-53.026,-52.958,-52.891,-52.825,-52.761,-52.723,-52.706,-52.690,-52.673,-52.657,-52.640,-52.624,-52.608,-52.592,-52.575,-52.557,-52.532,-52.507,-52.482,-52.458,-52.433,-52.409,-52.385,-52.360,-52.336,-52.313,-52.236,-52.156,-52.078,-52.001,-51.925,-51.851,-51.778,-51.707,-51.636,-51.567,-51.449,-51.306,-51.168,-51.034,-50.903,-50.777,-50.654,-50.535,-50.418,-50.305,-50.171,-49.990,-49.816,-49.649,-49.488,-49.333,-49.183,-49.038,-48.898,-48.762,-48.630
-51.992,-52.094,-52.199,-52.306,-52.416,-52.529,-52.645,-52.764,-52.886,-53.012,-53.142,-53.284,-53.435,-53.592,-53.754,-53.923,-54.098,-54.281,-54.472,-54.672,-54.881,-55.103,-55.339,-55.590,-55.855,-56.138,-56.440,-56.765,-57.116,-57.499,-57.918,-58.338,-58.185,-58.038,-57.895,-57.757,-57.623,-57.493,-57.367,-57.245,-57.125,-57.009,-56.719,-56.396,-56.095,-55.814,-55.549,-55.300,-55.064,-54.841,-54.628,-54.426,-54.253,-54.113,-53.977,-53.846,-53.718,-53.594,-53.473,-53.356,-53.242,-53.130,-53.029,-52.977,-52.925,-52.874,-52.824,-52.774,-52.725,-52.676,-52.628,-52.580,-52.533,-52.250,-51.939,-51.650,-51.378,-51.122,-50.881,-50.652,-50.435,-50.228,-50.030,-49.710,-49.300,-48.926,-48.581,-48.262,-47.964,-47.686,-47.424,-47.177,-46.944,-46.704,-46.410,-46.134,-45.875,-45.630,-45.398,-45.179,-44.969,-44.770,-44.579,-44.396,-44.269,-44.150,-44.035,-43.923,-43.814,-43.707,-43.603,-43.501,-43.402,-43.305,-43.273,-43.287,-43.300,-43.314,-43.328,-43.342,-43.356,-43.370,-43.384,-43.398,-43.438,-43.551,-43.666,-43.785,-43.907,-44.032,-44.161,-44.294,-44.431,-44.573,-44.720,-44.873,-45.033,-45.198,-45.370,-45.549,-45.736,-45.932,-46.136,-46.350,-46.576,-46.746,-46.884,-47.028,-47.177,-47.330,-47.490,-47.655,-47.827,-48.006,-48.193,-48.334,-48.375,-48.416,-48.458,-48.501,-48.543,-48.586,-48.630,-48.674,-48.718,-48.763,-48.796,-48.830,-48.864,-48.898,-48.932,-48.967,-49.002,-49.037,-49.073,-49.109,-49.212,-49.345,-49.482,-49.623,-49.769,-49.920,-50.077,-50.239,-50.408,-50.584,-50.788,-51.035,-51.296,-51.574,-51.871,-52.189,-52.533,-52.907,-53.316,-53.767,-54.250,-54.591,-54.960,-55.365,-55.811,-56.308,-56.869,-57.513,-58.271,-59.189,-60.354,-60.582,-60.509,-60.438,-60.368,-60.300,-60.232,-60.165,-60.099,-60.035,-59.971,-59.548,-58.836,-58.225,-57.689,-57.212,-56.783,-56.392,-56.033,-55.702,-55.394,-55.115,-54.891,-54.678,-54.475,-54.281,-54.095,-53.917,-53.746,-53.581,-53.422,-53.269,-53.188,-53.118,-53.050,-52.983,-52.917,-52.851,-52.787,-52.724,-52.661,-52.600,-52.565,-52.552,-52.539,-52.525,-52.512,-52.499,-52.486,-52.473,-52.460,-52.447,-52.432,-52.408,-52.385,-52.362,-52.340,-52.317,-52.294,-52.272,-52.250,-52.227,-52.205,-52.130,-52.052,-51.975,-51.900,-51.826,-51.754,-51.682,-51.612,-51.543,-51.475,-51.361,-51.224,-51.090,-50.961,-50.835,-50.713,-50.594,-50.478,-50.365,-50.256,-50.125,-49.946,-49.775,-49.610,-49.452,-49.299,-49.151,-49.008,-48.869,-48.735,-48.605
-52.000,-52.109,-52.220,-52.334,-52.451,-52.571,-52.695,-52.822,-52.953,-53.088,-53.228,-53.376,-53.531,-53.692,-53.859,-54.033,-54.214,-54.403,-54.601,-54.808,-55.025,-55.252,-55.488,-55.738,-56.003,-56.286,-56.587,-56.912,-57.263,-57.644,-58.063,-58.480,-58.306,-58.140,-57.979,-57.824,-57.675,-57.530,-57.390,-57.255,-57.123,-56.996,-56.699,-56.372,-56.067,-55.783,-55.516,-55.264,-55.026,-54.801,-54.587,-54.382,-54.211,-54.074,-53.941,-53.813,-53.687,-53.566,-53.448,-53.333,-53.220,-53.111,-53.012,-52.965,-52.918,-52.871,-52.825,-52.780,-52.735,-52.690,-52.646,-52.602,-52.559,-52.283,-51.978,-51.694,-51.428,-51.176,-50.939,-50.714,-50.499,-50.295,-50.101,-49.777,-49.359,-48.978,-48.628,-48.304,-48.003,-47.721,-47.456,-47.206,-46.970,-46.727,-46.428,-46.148,-45.885,-45.638,-45.403,-45.180,-44.969,-44.767,-44.574,-44.389,-44.259,-44.137,-44.019,-43.904,-43.792,-43.682,-43.576,-43.471,-43.370,-43.270,-43.237,-43.249,-43.262,-43.274,-43.287,-43.299,-43.311,-43.324,-43.337,-43.349,-43.389,-43.503,-43.619,-43.739,-43.863,-43.989,-44.120,-44.255,-44.394,-44.538,-44.686,-44.837,-44.992,-45.153,-45.321,-45.495,-45.676,-45.866,-46.064,-46.271,-46.489,-46.655,-46.792,-46.934,-47.080,-47.232,-47.389,-47.552,-47.722,-47.898,-48.082,-48.222,-48.266,-48.311,-48.356,-48.402,-48.448,-48.494,-48.541,-48.589,-48.637,-48.685,-48.724,-48.762,-48.801,-48.841,-48.881,-48.921,-48.961,-49.002,-49.043,-49.085,-49.192,-49.328,-49.468,-49.612,-49.762,-49.916,-50.077,-50.244,-50.417,-50.598,-50.806,-51.055,-51.319,-51.600,-51.901,-52.224,-52.573,-52.952,-53.368,-53.828,-54.319,-54.658,-55.026,-55.428,-55.871,-56.364,-56.920,-57.558,-58.307,-59.211,-60.355,-60.534,-60.410,-60.290,-60.172,-60.058,-59.947,-59.838,-59.732,-59.629,-59.528,-59.108,-58.433,-57.848,-57.333,-56.872,-56.456,-56.076,-55.726,-55.403,-55.102,-54.831,-54.620,-54.420,-54.228,-54.044,-53.868,-53.699,-53.535,-53.378,-53.227,-53.080,-53.003,-52.937,-52.872,-52.809,-52.746,-52.684,-52.623,-52.562,-52.503,-52.444,-52.413,-52.403,-52.392,-52.382,-52.372,-52.362,-52.352,-52.342,-52.332,-52.322,-52.310,-52.288,-52.267,-52.246,-52.225,-52.204,-52.183,-52.162,-52.141,-52.121,-52.100,-52.027,-51.950,-51.876,-51.802,-51.729,-51.658,-51.588,-51.519,-51.451,-51.384,-51.275,-51.142,-51.014,-50.889,-50.767,-50.649,-50.534,-50.422,-50.313,-50.207,-50.079,-49.903,-49.735,-49.572,-49.416,-49.265,-49.119,-48.978,-48.841,-48.708,-48.580
-52.009,-52.123,-52.240,-52.361,-52.485,-52.613,-52.745,-52.881,-53.021,-53.166,-53.316,-53.470,-53.630,-53.795,-53.967,-54.147,-54.334,-54.529,-54.734,-54.948,-55.174,-55.407,-55.643,-55.892,-56.157,-56.439,-56.740,-57.064,-57.414,-57.795,-58.212,-58.627,-58.431,-58.244,-58.065,-57.893,-57.727,-57.567,-57.414,-57.265,-57.121,-56.982,-56.680,-56.348,-56.040,-55.752,-55.483,-55.229,-54.989,-54.761,-54.545,-54.340,-54.169,-54.035,-53.905,-53.779,-53.657,-53.538,-53.422,-53.309,-53.199,-53.092,-52.996,-52.953,-52.910,-52.868,-52.827,-52.785,-52.745,-52.704,-52.664,-52.624,-52.585,-52.315,-52.018,-51.740,-51.478,-51.231,-50.998,-50.776,-50.565,-50.364,-50.172,-49.845,-49.419,-49.032,-48.676,-48.347,-48.041,-47.756,-47.488,-47.236,-46.997,-46.751,-46.447,-46.163,-45.896,-45.645,-45.408,-45.182,-44.968,-44.764,-44.569,-44.383,-44.249,-44.124,-44.003,-43.885,-43.770,-43.658,-43.548,-43.442,-43.338,-43.236,-43.202,-43.212,-43.223,-43.234,-43.245,-43.257,-43.268,-43.279,-43.290,-43.301,-43.340,-43.455,-43.573,-43.694,-43.819,-43.947,-44.080,-44.216,-44.357,-44.503,-44.653,-44.800,-44.952,-45.109,-45.272,-45.441,-45.617,-45.801,-45.993,-46.194,-46.404,-46.566,-46.701,-46.842,-46.986,-47.136,-47.291,-47.452,-47.619,-47.793,-47.974,-48.113,-48.160,-48.208,-48.256,-48.305,-48.354,-48.404,-48.455,-48.506,-48.557,-48.609,-48.653,-48.696,-48.740,-48.785,-48.830,-48.875,-48.921,-48.967,-49.014,-49.062,-49.172,-49.311,-49.453,-49.601,-49.754,-49.913,-50.077,-50.248,-50.426,-50.612,-50.824,-51.075,-51.342,-51.627,-51.931,-52.258,-52.612,-52.998,-53.420,-53.889,-54.390,-54.727,-55.093,-55.492,-55.932,-56.421,-56.972,-57.603,-58.342,-59.234,-60.357,-60.487,-60.313,-60.146,-59.984,-59.829,-59.679,-59.534,-59.394,-59.258,-59.126,-58.709,-58.063,-57.501,-57.003,-56.557,-56.152,-55.781,-55.440,-55.124,-54.829,-54.564,-54.366,-54.176,-53.994,-53.820,-53.652,-53.491,-53.335,-53.185,-53.040,-52.899,-52.826,-52.763,-52.702,-52.641,-52.581,-52.522,-52.464,-52.407,-52.350,-52.294,-52.266,-52.258,-52.251,-52.244,-52.237,-52.230,-52.222,-52.215,-52.208,-52.201,-52.191,-52.171,-52.152,-52.132,-52.113,-52.093,-52.074,-52.055,-52.036,-52.017,-51.998,-51.926,-51.851,-51.778,-51.706,-51.635,-51.565,-51.496,-51.428,-51.362,-51.296,-51.190,-51.063,-50.939,-50.818,-50.701,-50.587,-50.476,-50.367,-50.261,-50.158,-50.033,-49.861,-49.695,-49.535,-49.380,-49.231,-49.087,-48.948,-48.813,-48.682,-48.555
-52.017,-52.137,-52.261,-52.389,-52.520,-52.656,-52.796,-52.940,-53.090,-53.245,-53.405,-53.566,-53.730,-53.900,-54.078,-54.263,-54.456,-54.658,-54.870,-55.093,-55.328,-55.567,-55.803,-56.052,-56.316,-56.597,-56.898,-57.222,-57.571,-57.951,-58.367,-58.778,-58.560,-58.351,-58.152,-57.962,-57.780,-57.605,-57.437,-57.275,-57.119,-56.968,-56.660,-56.324,-56.013,-55.722,-55.450,-55.194,-54.952,-54.722,-54.505,-54.297,-54.127,-53.997,-53.870,-53.747,-53.627,-53.510,-53.397,-53.286,-53.178,-53.073,-52.979,-52.941,-52.903,-52.865,-52.828,-52.791,-52.755,-52.718,-52.682,-52.647,-52.611,-52.349,-52.058,-51.785,-51.529,-51.287,-51.057,-50.839,-50.632,-50.434,-50.245,-49.914,-49.480,-49.086,-48.724,-48.390,-48.081,-47.791,-47.520,-47.265,-47.024,-46.775,-46.466,-46.178,-45.907,-45.653,-45.412,-45.184,-44.968,-44.761,-44.564,-44.376,-44.239,-44.111,-43.986,-43.865,-43.748,-43.633,-43.521,-43.413,-43.306,-43.203,-43.166,-43.176,-43.185,-43.195,-43.205,-43.214,-43.224,-43.234,-43.244,-43.254,-43.292,-43.408,-43.527,-43.650,-43.776,-43.906,-44.040,-44.178,-44.320,-44.468,-44.621,-44.764,-44.912,-45.065,-45.223,-45.388,-45.559,-45.737,-45.923,-46.117,-46.320,-46.478,-46.613,-46.751,-46.894,-47.042,-47.195,-47.354,-47.519,-47.690,-47.869,-48.007,-48.057,-48.107,-48.159,-48.210,-48.263,-48.316,-48.370,-48.424,-48.479,-48.535,-48.582,-48.631,-48.680,-48.729,-48.779,-48.830,-48.881,-48.933,-48.985,-49.038,-49.153,-49.294,-49.439,-49.590,-49.747,-49.909,-50.077,-50.252,-50.435,-50.625,-50.842,-51.096,-51.366,-51.653,-51.961,-52.293,-52.652,-53.043,-53.474,-53.951,-54.462,-54.797,-55.161,-55.557,-55.993,-56.478,-57.024,-57.649,-58.379,-59.257,-60.358,-60.440,-60.218,-60.006,-59.804,-59.612,-59.427,-59.250,-59.080,-58.916,-58.758,-58.344,-57.723,-57.180,-56.697,-56.262,-55.867,-55.506,-55.171,-54.861,-54.572,-54.313,-54.125,-53.945,-53.773,-53.607,-53.447,-53.293,-53.144,-53.000,-52.860,-52.725,-52.655,-52.596,-52.538,-52.480,-52.423,-52.367,-52.311,-52.257,-52.203,-52.149,-52.123,-52.119,-52.114,-52.110,-52.105,-52.101,-52.096,-52.092,-52.088,-52.083,-52.075,-52.057,-52.039,-52.021,-52.004,-51.986,-51.968,-51.950,-51.933,-51.915,-51.898,-51.827,-51.754,-51.682,-51.612,-51.542,-51.473,-51.406,-51.339,-51.274,-51.210,-51.107,-50.985,-50.865,-50.749,-50.636,-50.525,-50.418,-50.313,-50.210,-50.110,-49.988,-49.818,-49.655,-49.497,-49.345,-49.198,-49.056,-48.918,-48.785,-48.656,-48.530
-52.025,-52.152,-52.282,-52.417,-52.555,-52.699,-52.847,-53.000,-53.160,-53.325,-53.497,-53.664,-53.833,-54.008,-54.191,-54.382,-54.582,-54.792,-55.012,-55.243,-55.488,-55.734,-55.969,-56.218,-56.481,-56.762,-57.062,-57.385,-57.733,-58.112,-58.527,-58.936,-58.692,-58.461,-58.241,-58.033,-57.833,-57.643,-57.460,-57.285,-57.117,-56.955,-56.640,-56.301,-55.986,-55.692,-55.417,-55.159,-54.915,-54.684,-54.464,-54.255,-54.086,-53.958,-53.835,-53.714,-53.597,-53.483,-53.372,-53.263,-53.158,-53.054,-52.963,-52.929,-52.896,-52.863,-52.830,-52.797,-52.765,-52.733,-52.701,-52.669,-52.638,-52.382,-52.098,-51.831,-51.580,-51.343,-51.118,-50.904,-50.700,-50.505,-50.318,-49.984,-49.541,-49.140,-48.773,-48.434,-48.120,-47.827,-47.553,-47.295,-47.051,-46.799,-46.485,-46.192,-45.918,-45.660,-45.417,-45.186,-44.967,-44.759,-44.560,-44.369,-44.229,-44.098,-43.970,-43.846,-43.726,-43.609,-43.495,-43.384,-43.275,-43.169,-43.131,-43.140,-43.148,-43.156,-43.164,-43.173,-43.181,-43.190,-43.198,-43.206,-43.244,-43.361,-43.482,-43.606,-43.733,-43.864,-44.000,-44.140,-44.284,-44.433,-44.588,-44.728,-44.872,-45.021,-45.176,-45.336,-45.502,-45.674,-45.854,-46.042,-46.238,-46.393,-46.526,-46.663,-46.804,-46.950,-47.102,-47.258,-47.421,-47.590,-47.766,-47.903,-47.956,-48.009,-48.063,-48.118,-48.173,-48.229,-48.286,-48.344,-48.402,-48.461,-48.514,-48.567,-48.620,-48.674,-48.729,-48.785,-48.842,-48.899,-48.957,-49.015,-49.133,-49.277,-49.425,-49.579,-49.739,-49.905,-50.077,-50.257,-50.444,-50.639,-50.860,-51.117,-51.389,-51.680,-51.992,-52.328,-52.692,-53.090,-53.528,-54.014,-54.536,-54.869,-55.230,-55.623,-56.056,-56.537,-57.077,-57.695,-58.415,-59.279,-60.359,-60.394,-60.125,-59.871,-59.632,-59.405,-59.189,-58.983,-58.787,-58.599,-58.419,-58.007,-57.407,-56.880,-56.411,-55.987,-55.601,-55.246,-54.918,-54.614,-54.329,-54.075,-53.897,-53.726,-53.562,-53.403,-53.251,-53.103,-52.960,-52.822,-52.688,-52.558,-52.491,-52.435,-52.379,-52.324,-52.270,-52.217,-52.164,-52.112,-52.060,-52.009,-51.985,-51.983,-51.982,-51.980,-51.978,-51.976,-51.974,-51.972,-51.970,-51.968,-51.963,-51.946,-51.930,-51.913,-51.897,-51.881,-51.864,-51.848,-51.832,-51.816,-51.800,-51.731,-51.659,-51.589,-51.519,-51.451,-51.384,-51.318,-51.252,-51.188,-51.125,-51.026,-50.908,-50.793,-50.681,-50.571,-50.465,-50.361,-50.259,-50.160,-50.063,-49.944,-49.777,-49.615,-49.460,-49.310,-49.165,-49.025,-48.889,-48.757,-48.629,-48.505
-52.033,-52.166,-52.303,-52.444,-52.591,-52.742,-52.899,-53.062,-53.231,-53.407,-53.590,-53.764,-53.938,-54.119,-54.308,-54.505,-54.712,-54.929,-55.158,-55.399,-55.654,-55.907,-56.142,-56.390,-56.653,-56.933,-57.233,-57.555,-57.902,-58.280,-58.694,-59.099,-58.828,-58.573,-58.333,-58.104,-57.888,-57.681,-57.484,-57.296,-57.115,-56.941,-56.621,-56.277,-55.959,-55.662,-55.385,-55.124,-54.878,-54.645,-54.424,-54.214,-54.045,-53.920,-53.800,-53.682,-53.567,-53.456,-53.347,-53.241,-53.137,-53.036,-52.946,-52.917,-52.888,-52.860,-52.831,-52.803,-52.775,-52.747,-52.719,-52.691,-52.664,-52.416,-52.139,-51.878,-51.632,-51.400,-51.179,-50.969,-50.769,-50.577,-50.394,-50.055,-49.604,-49.195,-48.822,-48.478,-48.160,-47.863,-47.585,-47.324,-47.078,-46.823,-46.504,-46.207,-45.929,-45.668,-45.421,-45.188,-44.966,-44.756,-44.555,-44.363,-44.219,-44.085,-43.954,-43.827,-43.704,-43.585,-43.468,-43.355,-43.244,-43.136,-43.096,-43.103,-43.110,-43.118,-43.125,-43.132,-43.139,-43.146,-43.153,-43.160,-43.197,-43.315,-43.437,-43.562,-43.691,-43.824,-43.960,-44.102,-44.248,-44.399,-44.556,-44.693,-44.833,-44.978,-45.128,-45.284,-45.445,-45.613,-45.787,-45.968,-46.158,-46.309,-46.440,-46.576,-46.716,-46.860,-47.010,-47.165,-47.325,-47.492,-47.665,-47.802,-47.857,-47.913,-47.970,-48.027,-48.086,-48.145,-48.204,-48.265,-48.327,-48.389,-48.446,-48.503,-48.561,-48.620,-48.680,-48.741,-48.802,-48.865,-48.928,-48.992,-49.113,-49.260,-49.411,-49.569,-49.732,-49.901,-50.077,-50.261,-50.453,-50.653,-50.878,-51.137,-51.413,-51.707,-52.023,-52.364,-52.733,-53.137,-53.582,-54.078,-54.610,-54.941,-55.299,-55.690,-56.119,-56.596,-57.131,-57.742,-58.452,-59.302,-60.360,-60.349,-60.034,-59.740,-59.465,-59.207,-58.963,-58.732,-58.513,-58.304,-58.105,-57.694,-57.113,-56.601,-56.142,-55.728,-55.349,-55.001,-54.679,-54.379,-54.099,-53.850,-53.681,-53.518,-53.361,-53.209,-53.063,-52.921,-52.784,-52.651,-52.522,-52.397,-52.333,-52.280,-52.227,-52.174,-52.123,-52.072,-52.021,-51.971,-51.922,-51.873,-51.852,-51.852,-51.853,-51.853,-51.854,-51.854,-51.855,-51.855,-51.856,-51.857,-51.853,-51.838,-51.823,-51.808,-51.793,-51.778,-51.763,-51.749,-51.734,-51.719,-51.704,-51.637,-51.567,-51.497,-51.429,-51.362,-51.296,-51.231,-51.167,-51.104,-51.041,-50.946,-50.832,-50.721,-50.613,-50.508,-50.405,-50.304,-50.206,-50.110,-50.016,-49.900,-49.735,-49.576,-49.423,-49.276,-49.133,-48.994,-48.860,-48.730,-48.603,-48.481
-52.041,-52.180,-52.324,-52.473,-52.626,-52.786,-52.952,-53.124,-53.303,-53.490,-53.685,-53.867,-54.046,-54.232,-54.427,-54.632,-54.846,-55.071,-55.309,-55.560,-55.827,-56.087,-56.321,-56.569,-56.832,-57.112,-57.411,-57.732,-58.078,-58.455,-58.868,-59.269,-58.969,-58.689,-58.426,-58.177,-57.943,-57.720,-57.508,-57.306,-57.113,-56.928,-56.601,-56.254,-55.932,-55.633,-55.353,-55.090,-54.842,-54.607,-54.384,-54.173,-54.004,-53.883,-53.765,-53.650,-53.538,-53.428,-53.322,-53.218,-53.116,-53.017,-52.930,-52.905,-52.881,-52.857,-52.833,-52.809,-52.785,-52.761,-52.738,-52.714,-52.691,-52.450,-52.180,-51.925,-51.685,-51.458,-51.241,-51.035,-50.839,-50.650,-50.470,-50.127,-49.667,-49.252,-48.872,-48.523,-48.200,-47.900,-47.618,-47.354,-47.106,-46.848,-46.524,-46.222,-45.940,-45.675,-45.426,-45.190,-44.966,-44.753,-44.550,-44.356,-44.209,-44.072,-43.938,-43.809,-43.683,-43.561,-43.442,-43.326,-43.213,-43.103,-43.062,-43.068,-43.073,-43.079,-43.085,-43.091,-43.097,-43.102,-43.108,-43.114,-43.150,-43.270,-43.393,-43.519,-43.649,-43.783,-43.921,-44.064,-44.212,-44.365,-44.524,-44.657,-44.794,-44.935,-45.081,-45.232,-45.389,-45.551,-45.720,-45.896,-46.079,-46.227,-46.357,-46.491,-46.629,-46.772,-46.920,-47.073,-47.232,-47.396,-47.567,-47.703,-47.761,-47.819,-47.878,-47.939,-48.000,-48.061,-48.124,-48.188,-48.252,-48.318,-48.379,-48.441,-48.503,-48.567,-48.631,-48.697,-48.764,-48.831,-48.900,-48.970,-49.094,-49.243,-49.398,-49.558,-49.724,-49.897,-50.077,-50.265,-50.462,-50.667,-50.896,-51.158,-51.437,-51.735,-52.054,-52.399,-52.774,-53.184,-53.637,-54.143,-54.686,-55.015,-55.371,-55.758,-56.184,-56.656,-57.185,-57.789,-58.489,-59.325,-60.362,-60.304,-59.945,-59.613,-59.305,-59.018,-58.748,-58.494,-58.255,-58.027,-57.811,-57.402,-56.837,-56.338,-55.890,-55.483,-55.112,-54.770,-54.453,-54.157,-53.880,-53.636,-53.474,-53.319,-53.169,-53.023,-52.883,-52.747,-52.615,-52.487,-52.363,-52.242,-52.181,-52.130,-52.079,-52.029,-51.980,-51.931,-51.883,-51.835,-51.788,-51.741,-51.722,-51.725,-51.728,-51.731,-51.733,-51.736,-51.739,-51.742,-51.745,-51.747,-51.746,-51.733,-51.719,-51.705,-51.692,-51.678,-51.665,-51.651,-51.638,-51.624,-51.611,-51.545,-51.476,-51.408,-51.341,-51.275,-51.210,-51.146,-51.083,-51.021,-50.960,-50.867,-50.758,-50.651,-50.547,-50.445,-50.346,-50.249,-50.154,-50.061,-49.970,-49.856,-49.694,-49.538,-49.387,-49.241,-49.100,-48.963,-48.831,-48.702,-48.578,-48.456
-52.050,-52.195,-52.345,-52.501,-52.662,-52.830,-53.005,-53.187,-53.376,-53.575,-53.783,-53.972,-54.156,-54.349,-54.551,-54.762,-54.984,-55.218,-55.465,-55.728,-56.007,-56.275,-56.509,-56.756,-57.018,-57.298,-57.596,-57.916,-58.261,-58.637,-59.048,-59.446,-59.115,-58.808,-58.521,-58.252,-57.998,-57.759,-57.532,-57.316,-57.111,-56.914,-56.582,-56.231,-55.906,-55.603,-55.321,-55.056,-54.806,-54.569,-54.345,-54.132,-53.964,-53.846,-53.730,-53.618,-53.508,-53.401,-53.297,-53.195,-53.096,-52.998,-52.913,-52.893,-52.874,-52.854,-52.834,-52.814,-52.795,-52.776,-52.756,-52.737,-52.718,-52.484,-52.221,-51.973,-51.739,-51.516,-51.304,-51.103,-50.910,-50.725,-50.548,-50.201,-49.732,-49.308,-48.923,-48.568,-48.241,-47.936,-47.652,-47.385,-47.133,-46.872,-46.543,-46.237,-45.951,-45.683,-45.430,-45.192,-44.965,-44.750,-44.545,-44.350,-44.200,-44.059,-43.922,-43.790,-43.661,-43.537,-43.415,-43.297,-43.183,-43.071,-43.028,-43.032,-43.037,-43.041,-43.046,-43.050,-43.055,-43.059,-43.064,-43.068,-43.104,-43.225,-43.349,-43.476,-43.607,-43.743,-43.883,-44.027,-44.177,-44.331,-44.492,-44.622,-44.756,-44.893,-45.035,-45.182,-45.334,-45.491,-45.655,-45.824,-46.001,-46.146,-46.275,-46.407,-46.544,-46.686,-46.832,-46.983,-47.140,-47.302,-47.471,-47.606,-47.666,-47.727,-47.789,-47.852,-47.915,-47.980,-48.045,-48.112,-48.179,-48.248,-48.313,-48.379,-48.446,-48.514,-48.583,-48.654,-48.725,-48.798,-48.872,-48.947,-49.075,-49.226,-49.384,-49.547,-49.717,-49.893,-50.077,-50.269,-50.470,-50.681,-50.915,-51.179,-51.461,-51.762,-52.085,-52.435,-52.815,-53.232,-53.693,-54.209,-54.763,-55.090,-55.443,-55.827,-56.249,-56.717,-57.241,-57.836,-58.527,-59.349,-60.363,-60.259,-59.857,-59.490,-59.151,-58.837,-58.544,-58.269,-58.011,-57.767,-57.537,-57.129,-56.578,-56.090,-55.651,-55.252,-54.887,-54.550,-54.237,-53.946,-53.672,-53.432,-53.277,-53.128,-52.985,-52.845,-52.710,-52.579,-52.452,-52.329,-52.209,-52.092,-52.033,-51.985,-51.937,-51.889,-51.842,-51.795,-51.749,-51.703,-51.658,-51.613,-51.596,-51.601,-51.606,-51.611,-51.616,-51.621,-51.626,-51.631,-51.636,-51.641,-51.642,-51.629,-51.617,-51.605,-51.592,-51.580,-51.568,-51.556,-51.544,-51.531,-51.519,-51.454,-51.387,-51.320,-51.254,-51.190,-51.126,-51.063,-51.001,-50.940,-50.880,-50.790,-50.685,-50.582,-50.482,-50.384,-50.288,-50.194,-50.102,-50.012,-49.924,-49.813,-49.653,-49.499,-49.351,-49.207,-49.068,-48.933,-48.802,-48.675,-48.552,-48.432
-52.058,-52.209,-52.366,-52.529,-52.699,-52.875,-53.059,-53.250,-53.451,-53.661,-53.883,-54.080,-54.270,-54.469,-54.677,-54.896,-55.126,-55.370,-55.628,-55.902,-56.194,-56.472,-56.705,-56.952,-57.213,-57.492,-57.789,-58.108,-58.453,-58.827,-59.237,-59.630,-59.266,-58.930,-58.618,-58.327,-58.055,-57.798,-57.556,-57.326,-57.109,-56.901,-56.562,-56.207,-55.879,-55.574,-55.289,-55.022,-54.770,-54.532,-54.306,-54.091,-53.925,-53.809,-53.696,-53.586,-53.479,-53.375,-53.273,-53.173,-53.075,-52.980,-52.897,-52.882,-52.866,-52.851,-52.836,-52.820,-52.805,-52.790,-52.775,-52.760,-52.745,-52.519,-52.263,-52.021,-51.793,-51.575,-51.368,-51.171,-50.982,-50.801,-50.627,-50.276,-49.797,-49.366,-48.974,-48.614,-48.282,-47.973,-47.685,-47.415,-47.161,-46.897,-46.562,-46.252,-45.962,-45.690,-45.435,-45.193,-44.965,-44.747,-44.541,-44.343,-44.190,-44.046,-43.906,-43.771,-43.640,-43.513,-43.389,-43.269,-43.152,-43.038,-42.994,-42.997,-43.000,-43.004,-43.007,-43.010,-43.013,-43.017,-43.020,-43.023,-43.059,-43.180,-43.305,-43.434,-43.566,-43.703,-43.844,-43.990,-44.141,-44.298,-44.460,-44.588,-44.717,-44.851,-44.989,-45.132,-45.279,-45.432,-45.590,-45.754,-45.925,-46.067,-46.194,-46.326,-46.461,-46.601,-46.746,-46.895,-47.050,-47.210,-47.377,-47.511,-47.574,-47.637,-47.701,-47.766,-47.832,-47.900,-47.968,-48.037,-48.108,-48.179,-48.248,-48.318,-48.390,-48.462,-48.536,-48.611,-48.687,-48.765,-48.844,-48.924,-49.055,-49.210,-49.370,-49.536,-49.709,-49.889,-50.077,-50.274,-50.479,-50.695,-50.933,-51.200,-51.485,-51.789,-52.117,-52.471,-52.857,-53.281,-53.750,-54.276,-54.842,-55.166,-55.516,-55.898,-56.316,-56.778,-57.296,-57.884,-58.565,-59.372,-60.364,-60.215,-59.772,-59.370,-59.002,-58.663,-58.348,-58.055,-57.780,-57.522,-57.278,-56.872,-56.334,-55.855,-55.424,-55.032,-54.673,-54.341,-54.032,-53.744,-53.474,-53.237,-53.089,-52.946,-52.808,-52.674,-52.544,-52.418,-52.295,-52.176,-52.060,-51.947,-51.891,-51.845,-51.798,-51.753,-51.708,-51.663,-51.619,-51.575,-51.532,-51.489,-51.474,-51.481,-51.488,-51.495,-51.502,-51.509,-51.516,-51.523,-51.530,-51.537,-51.540,-51.529,-51.518,-51.507,-51.495,-51.484,-51.473,-51.462,-51.451,-51.440,-51.430,-51.366,-51.299,-51.234,-51.169,-51.106,-51.043,-50.981,-50.920,-50.860,-50.801,-50.715,-50.613,-50.514,-50.418,-50.323,-50.230,-50.140,-50.051,-49.964,-49.878,-49.770,-49.613,-49.462,-49.315,-49.173,-49.036,-48.903,-48.774,-48.648,-48.526,-48.408
-52.052,-52.209,-52.371,-52.539,-52.714,-52.897,-53.088,-53.287,-53.496,-53.715,-53.947,-54.151,-54.348,-54.553,-54.769,-54.996,-55.236,-55.489,-55.759,-56.046,-56.354,-56.642,-56.877,-57.125,-57.388,-57.668,-57.968,-58.290,-58.637,-59.015,-59.429,-59.824,-59.415,-59.041,-58.697,-58.378,-58.081,-57.803,-57.542,-57.295,-57.062,-56.841,-56.490,-56.125,-55.788,-55.476,-55.185,-54.912,-54.655,-54.412,-54.182,-53.964,-53.798,-53.687,-53.580,-53.475,-53.372,-53.272,-53.174,-53.078,-52.984,-52.893,-52.814,-52.804,-52.794,-52.785,-52.775,-52.765,-52.756,-52.746,-52.737,-52.727,-52.718,-52.500,-52.253,-52.019,-51.797,-51.586,-51.385,-51.192,-51.008,-50.831,-50.662,-50.312,-49.834,-49.403,-49.012,-48.652,-48.320,-48.012,-47.724,-47.454,-47.200,-46.936,-46.599,-46.286,-45.995,-45.722,-45.465,-45.222,-44.992,-44.774,-44.566,-44.368,-44.213,-44.068,-43.927,-43.791,-43.659,-43.530,-43.406,-43.285,-43.167,-43.052,-43.007,-43.009,-43.011,-43.014,-43.016,-43.018,-43.020,-43.023,-43.025,-43.027,-43.061,-43.181,-43.304,-43.431,-43.561,-43.696,-43.834,-43.978,-44.126,-44.279,-44.438,-44.567,-44.698,-44.833,-44.972,-45.116,-45.265,-45.419,-45.579,-45.745,-45.918,-46.061,-46.188,-46.320,-46.456,-46.597,-46.742,-46.892,-47.047,-47.208,-47.376,-47.511,-47.575,-47.640,-47.706,-47.774,-47.842,-47.911,-47.981,-48.053,-48.126,-48.200,-48.271,-48.344,-48.418,-48.493,-48.570,-48.648,-48.728,-48.809,-48.891,-48.975,-49.109,-49.265,-49.428,-49.596,-49.772,-49.955,-50.146,-50.346,-50.555,-50.775,-51.016,-51.285,-51.572,-51.879,-52.210,-52.568,-52.958,-53.386,-53.861,-54.395,-54.968,-55.285,-55.626,-55.997,-56.402,-56.849,-57.347,-57.910,-58.556,-59.316,-60.238,-60.034,-59.554,-59.122,-58.729,-58.369,-58.037,-57.728,-57.439,-57.169,-56.914,-56.519,-56.009,-55.553,-55.140,-54.763,-54.416,-54.095,-53.796,-53.517,-53.254,-53.023,-52.883,-52.748,-52.616,-52.489,-52.365,-52.244,-52.127,-52.013,-51.901,-51.793,-51.742,-51.699,-51.658,-51.616,-51.576,-51.535,-51.495,-51.455,-51.416,-51.377,-51.365,-51.375,-51.385,-51.395,-51.405,-51.415,-51.425,-51.435,-51.446,-51.456,-51.461,-51.452,-51.442,-51.433,-51.424,-51.414,-51.405,-51.396,-51.387,-51.377,-51.368,-51.308,-51.245,-51.183,-51.122,-51.061,-51.002,-50.943,-50.885,-50.828,-50.772,-50.689,-50.593,-50.498,-50.406,-50.316,-50.227,-50.140,-50.055,-49.971,-49.890,-49.785,-49.631,-49.482,-49.338,-49.199,-49.064,-48.933,-48.806,-48.683,-48.563,-48.446
-52.042,-52.202,-52.369,-52.542,-52.722,-52.910,-53.107,-53.313,-53.529,-53.757,-53.997,-54.209,-54.411,-54.624,-54.848,-55.084,-55.333,-55.598,-55.879,-56.181,-56.504,-56.805,-57.042,-57.292,-57.558,-57.842,-58.145,-58.471,-58.824,-59.207,-59.628,-60.027,-59.566,-59.149,-58.769,-58.419,-58.096,-57.794,-57.513,-57.248,-56.999,-56.763,-56.399,-56.022,-55.676,-55.354,-55.056,-54.776,-54.513,-54.265,-54.031,-53.809,-53.643,-53.538,-53.436,-53.336,-53.239,-53.144,-53.050,-52.959,-52.869,-52.782,-52.707,-52.703,-52.700,-52.696,-52.692,-52.688,-52.685,-52.681,-52.677,-52.674,-52.670,-52.462,-52.223,-51.997,-51.783,-51.578,-51.383,-51.196,-51.016,-50.844,-50.679,-50.334,-49.860,-49.433,-49.045,-48.688,-48.358,-48.052,-47.766,-47.497,-47.244,-46.980,-46.642,-46.329,-46.036,-45.762,-45.504,-45.261,-45.031,-44.812,-44.603,-44.405,-44.249,-44.103,-43.962,-43.825,-43.693,-43.564,-43.439,-43.317,-43.199,-43.084,-43.038,-43.039,-43.041,-43.042,-43.043,-43.045,-43.046,-43.047,-43.049,-43.050,-43.082,-43.199,-43.319,-43.442,-43.569,-43.700,-43.835,-43.974,-44.118,-44.267,-44.420,-44.551,-44.685,-44.823,-44.966,-45.113,-45.266,-45.424,-45.588,-45.759,-45.937,-46.082,-46.211,-46.344,-46.481,-46.623,-46.769,-46.920,-47.077,-47.240,-47.409,-47.546,-47.612,-47.679,-47.747,-47.816,-47.886,-47.957,-48.030,-48.103,-48.178,-48.254,-48.328,-48.403,-48.479,-48.557,-48.636,-48.717,-48.799,-48.883,-48.968,-49.056,-49.191,-49.350,-49.514,-49.685,-49.863,-50.049,-50.243,-50.446,-50.658,-50.882,-51.126,-51.397,-51.686,-51.995,-52.329,-52.690,-53.083,-53.516,-53.997,-54.538,-55.118,-55.424,-55.753,-56.109,-56.497,-56.923,-57.396,-57.926,-58.530,-59.232,-60.070,-59.811,-59.300,-58.842,-58.428,-58.050,-57.702,-57.380,-57.080,-56.800,-56.537,-56.154,-55.674,-55.242,-54.849,-54.489,-54.156,-53.847,-53.558,-53.288,-53.033,-52.810,-52.677,-52.549,-52.424,-52.303,-52.185,-52.070,-51.958,-51.849,-51.743,-51.639,-51.593,-51.556,-51.519,-51.483,-51.446,-51.411,-51.375,-51.340,-51.305,-51.270,-51.262,-51.275,-51.289,-51.302,-51.315,-51.329,-51.342,-51.356,-51.370,-51.383,-51.392,-51.384,-51.377,-51.369,-51.362,-51.354,-51.347,-51.340,-51.332,-51.325,-51.317,-51.262,-51.203,-51.145,-51.088,-51.032,-50.976,-50.921,-50.867,-50.814,-50.761,-50.683,-50.592,-50.502,-50.414,-50.329,-50.244,-50.162,-50.080,-50.001,-49.923,-49.822,-49.671,-49.525,-49.385,-49.248,-49.116,-48.988,-48.863,-48.742,-48.624,-48.509
-52.032,-52.196,-52.367,-52.545,-52.730,-52.924,-53.126,-53.339,-53.563,-53.798,-54.048,-54.267,-54.476,-54.696,-54.928,-55.173,-55.432,-55.708,-56.003,-56.319,-56.660,-56.974,-57.213,-57.467,-57.736,-58.023,-58.330,-58.661,-59.019,-59.409,-59.837,-60.240,-59.722,-59.260,-58.842,-58.461,-58.110,-57.786,-57.484,-57.202,-56.937,-56.688,-56.310,-55.922,-55.565,-55.236,-54.930,-54.644,-54.376,-54.123,-53.885,-53.658,-53.493,-53.394,-53.297,-53.202,-53.110,-53.019,-52.930,-52.843,-52.757,-52.673,-52.603,-52.605,-52.607,-52.609,-52.611,-52.613,-52.615,-52.617,-52.619,-52.621,-52.623,-52.424,-52.194,-51.976,-51.768,-51.570,-51.381,-51.199,-51.025,-50.857,-50.696,-50.356,-49.887,-49.464,-49.078,-48.724,-48.396,-48.092,-47.807,-47.540,-47.289,-47.025,-46.686,-46.371,-46.078,-45.803,-45.544,-45.300,-45.069,-44.850,-44.641,-44.442,-44.286,-44.139,-43.997,-43.860,-43.727,-43.598,-43.472,-43.350,-43.231,-43.116,-43.069,-43.070,-43.070,-43.070,-43.071,-43.071,-43.072,-43.072,-43.072,-43.073,-43.104,-43.217,-43.334,-43.454,-43.578,-43.705,-43.836,-43.971,-44.110,-44.254,-44.403,-44.536,-44.673,-44.814,-44.960,-45.110,-45.267,-45.429,-45.598,-45.773,-45.956,-46.104,-46.234,-46.368,-46.506,-46.649,-46.796,-46.949,-47.108,-47.272,-47.443,-47.582,-47.650,-47.718,-47.788,-47.859,-47.931,-48.004,-48.078,-48.154,-48.231,-48.310,-48.386,-48.463,-48.542,-48.622,-48.704,-48.787,-48.872,-48.959,-49.047,-49.137,-49.275,-49.436,-49.602,-49.776,-49.956,-50.145,-50.341,-50.548,-50.764,-50.992,-51.239,-51.512,-51.803,-52.115,-52.451,-52.815,-53.212,-53.650,-54.137,-54.685,-55.272,-55.567,-55.883,-56.224,-56.594,-56.999,-57.445,-57.942,-58.504,-59.149,-59.907,-59.600,-59.059,-58.578,-58.146,-57.752,-57.391,-57.058,-56.749,-56.460,-56.189,-55.818,-55.363,-54.952,-54.576,-54.230,-53.910,-53.612,-53.332,-53.070,-52.823,-52.606,-52.481,-52.359,-52.241,-52.125,-52.013,-51.903,-51.796,-51.692,-51.590,-51.491,-51.449,-51.417,-51.385,-51.353,-51.321,-51.289,-51.258,-51.227,-51.196,-51.166,-51.161,-51.178,-51.194,-51.211,-51.228,-51.244,-51.261,-51.278,-51.295,-51.312,-51.324,-51.318,-51.312,-51.307,-51.301,-51.295,-51.290,-51.284,-51.278,-51.273,-51.267,-51.216,-51.161,-51.108,-51.055,-51.002,-50.951,-50.900,-50.849,-50.799,-50.750,-50.677,-50.590,-50.506,-50.423,-50.341,-50.262,-50.183,-50.106,-50.030,-49.956,-49.858,-49.711,-49.569,-49.431,-49.298,-49.168,-49.043,-48.920,-48.801,-48.686,-48.573
-52.021,-52.190,-52.365,-52.547,-52.738,-52.937,-53.146,-53.365,-53.597,-53.841,-54.099,-54.326,-54.542,-54.770,-55.010,-55.264,-55.534,-55.822,-56.131,-56.463,-56.822,-57.150,-57.392,-57.648,-57.921,-58.211,-58.523,-58.859,-59.222,-59.620,-60.057,-60.464,-59.885,-59.374,-58.916,-58.503,-58.125,-57.778,-57.456,-57.156,-56.876,-56.613,-56.223,-55.824,-55.458,-55.121,-54.808,-54.517,-54.243,-53.986,-53.743,-53.513,-53.349,-53.255,-53.163,-53.073,-52.984,-52.898,-52.813,-52.730,-52.648,-52.568,-52.501,-52.508,-52.516,-52.523,-52.531,-52.538,-52.546,-52.554,-52.561,-52.569,-52.576,-52.386,-52.165,-51.955,-51.754,-51.562,-51.379,-51.202,-51.033,-50.870,-50.713,-50.378,-49.914,-49.494,-49.112,-48.760,-48.435,-48.132,-47.849,-47.584,-47.334,-47.071,-46.730,-46.414,-46.120,-45.844,-45.585,-45.340,-45.108,-44.889,-44.679,-44.480,-44.323,-44.176,-44.033,-43.895,-43.761,-43.632,-43.506,-43.383,-43.264,-43.148,-43.101,-43.100,-43.100,-43.099,-43.098,-43.098,-43.097,-43.097,-43.096,-43.095,-43.125,-43.236,-43.349,-43.466,-43.586,-43.709,-43.836,-43.967,-44.102,-44.241,-44.385,-44.520,-44.660,-44.804,-44.953,-45.108,-45.268,-45.434,-45.607,-45.787,-45.975,-46.125,-46.256,-46.391,-46.531,-46.675,-46.824,-46.978,-47.139,-47.305,-47.477,-47.618,-47.687,-47.758,-47.829,-47.902,-47.976,-48.051,-48.128,-48.206,-48.285,-48.366,-48.444,-48.524,-48.605,-48.688,-48.772,-48.858,-48.946,-49.036,-49.127,-49.221,-49.361,-49.524,-49.692,-49.868,-50.051,-50.243,-50.443,-50.652,-50.873,-51.105,-51.355,-51.630,-51.923,-52.238,-52.576,-52.944,-53.346,-53.788,-54.281,-54.837,-55.433,-55.715,-56.018,-56.342,-56.694,-57.076,-57.495,-57.959,-58.478,-59.068,-59.751,-59.398,-58.831,-58.330,-57.881,-57.474,-57.102,-56.759,-56.441,-56.145,-55.868,-55.506,-55.073,-54.680,-54.320,-53.987,-53.677,-53.389,-53.118,-52.863,-52.622,-52.412,-52.293,-52.177,-52.064,-51.954,-51.847,-51.742,-51.640,-51.540,-51.443,-51.347,-51.310,-51.282,-51.254,-51.226,-51.199,-51.172,-51.145,-51.118,-51.091,-51.064,-51.063,-51.083,-51.102,-51.122,-51.142,-51.162,-51.181,-51.202,-51.222,-51.242,-51.256,-51.253,-51.249,-51.245,-51.241,-51.237,-51.233,-51.229,-51.225,-51.221,-51.218,-51.170,-51.120,-51.071,-51.022,-50.973,-50.925,-50.878,-50.831,-50.785,-50.739,-50.671,-50.589,-50.510,-50.431,-50.354,-50.279,-50.205,-50.132,-50.060,-49.989,-49.896,-49.752,-49.613,-49.479,-49.348,-49.221,-49.098,-48.978,-48.862,-48.748,-48.638
-52.011,-52.183,-52.363,-52.550,-52.746,-52.950,-53.166,-53.392,-53.631,-53.883,-54.151,-54.386,-54.609,-54.844,-55.093,-55.357,-55.639,-55.939,-56.262,-56.611,-56.990,-57.333,-57.578,-57.838,-58.114,-58.409,-58.725,-59.066,-59.436,-59.841,-60.288,-60.701,-60.054,-59.491,-58.992,-58.545,-58.140,-57.769,-57.428,-57.111,-56.816,-56.540,-56.137,-55.728,-55.353,-55.009,-54.690,-54.393,-54.114,-53.853,-53.606,-53.373,-53.209,-53.119,-53.032,-52.946,-52.862,-52.780,-52.699,-52.619,-52.541,-52.465,-52.402,-52.414,-52.427,-52.440,-52.453,-52.465,-52.478,-52.491,-52.504,-52.517,-52.530,-52.348,-52.136,-51.933,-51.740,-51.554,-51.377,-51.206,-51.042,-50.883,-50.730,-50.400,-49.941,-49.525,-49.145,-48.797,-48.474,-48.173,-47.892,-47.628,-47.379,-47.117,-46.775,-46.458,-46.162,-45.886,-45.626,-45.380,-45.148,-44.927,-44.718,-44.517,-44.360,-44.212,-44.069,-43.930,-43.796,-43.666,-43.539,-43.417,-43.297,-43.181,-43.133,-43.131,-43.129,-43.128,-43.126,-43.125,-43.123,-43.122,-43.120,-43.118,-43.147,-43.254,-43.365,-43.478,-43.595,-43.714,-43.837,-43.964,-44.094,-44.228,-44.367,-44.505,-44.648,-44.795,-44.947,-45.105,-45.269,-45.439,-45.616,-45.801,-45.994,-46.147,-46.279,-46.415,-46.556,-46.701,-46.852,-47.008,-47.169,-47.337,-47.512,-47.654,-47.725,-47.798,-47.871,-47.946,-48.022,-48.099,-48.178,-48.258,-48.339,-48.422,-48.503,-48.585,-48.669,-48.755,-48.842,-48.931,-49.021,-49.114,-49.209,-49.306,-49.448,-49.613,-49.784,-49.963,-50.149,-50.343,-50.546,-50.759,-50.984,-51.220,-51.475,-51.751,-52.047,-52.364,-52.706,-53.077,-53.483,-53.931,-54.431,-54.995,-55.599,-55.869,-56.156,-56.464,-56.795,-57.154,-57.545,-57.975,-58.452,-58.988,-59.600,-59.205,-58.615,-58.095,-57.631,-57.212,-56.830,-56.479,-56.154,-55.851,-55.569,-55.215,-54.802,-54.424,-54.077,-53.756,-53.456,-53.176,-52.913,-52.665,-52.431,-52.226,-52.113,-52.003,-51.895,-51.790,-51.687,-51.587,-51.489,-51.394,-51.300,-51.208,-51.175,-51.151,-51.127,-51.104,-51.080,-51.057,-51.034,-51.011,-50.988,-50.965,-50.967,-50.989,-51.012,-51.035,-51.057,-51.080,-51.103,-51.126,-51.150,-51.173,-51.190,-51.188,-51.186,-51.184,-51.182,-51.179,-51.177,-51.175,-51.173,-51.171,-51.169,-51.125,-51.079,-51.034,-50.989,-50.944,-50.900,-50.856,-50.813,-50.770,-50.728,-50.664,-50.588,-50.513,-50.440,-50.368,-50.296,-50.226,-50.158,-50.090,-50.023,-49.933,-49.793,-49.658,-49.527,-49.399,-49.275,-49.155,-49.037,-48.923,-48.812,-48.704
-52.000,-52.177,-52.361,-52.553,-52.753,-52.964,-53.185,-53.418,-53.665,-53.926,-54.204,-54.446,-54.677,-54.920,-55.178,-55.453,-55.745,-56.059,-56.398,-56.765,-57.165,-57.525,-57.773,-58.036,-58.316,-58.615,-58.937,-59.284,-59.662,-60.075,-60.532,-60.951,-60.229,-59.611,-59.069,-58.588,-58.155,-57.761,-57.400,-57.066,-56.757,-56.468,-56.053,-55.634,-55.251,-54.900,-54.574,-54.272,-53.989,-53.724,-53.473,-53.237,-53.073,-52.988,-52.905,-52.824,-52.744,-52.665,-52.588,-52.512,-52.437,-52.364,-52.304,-52.322,-52.340,-52.358,-52.376,-52.394,-52.412,-52.430,-52.448,-52.466,-52.485,-52.311,-52.107,-51.912,-51.725,-51.546,-51.375,-51.209,-51.050,-50.896,-50.748,-50.423,-49.968,-49.556,-49.180,-48.833,-48.513,-48.214,-47.935,-47.673,-47.425,-47.164,-46.820,-46.502,-46.205,-45.928,-45.667,-45.421,-45.188,-44.967,-44.756,-44.556,-44.398,-44.249,-44.105,-43.966,-43.831,-43.700,-43.573,-43.450,-43.330,-43.213,-43.165,-43.162,-43.159,-43.157,-43.154,-43.152,-43.149,-43.147,-43.144,-43.142,-43.168,-43.273,-43.380,-43.490,-43.603,-43.719,-43.838,-43.960,-44.086,-44.216,-44.350,-44.490,-44.635,-44.785,-44.941,-45.102,-45.270,-45.444,-45.626,-45.815,-46.013,-46.169,-46.302,-46.440,-46.581,-46.728,-46.880,-47.037,-47.200,-47.370,-47.547,-47.691,-47.764,-47.838,-47.913,-47.990,-48.068,-48.147,-48.228,-48.311,-48.395,-48.480,-48.563,-48.648,-48.734,-48.822,-48.912,-49.004,-49.098,-49.194,-49.292,-49.393,-49.538,-49.705,-49.878,-50.059,-50.248,-50.445,-50.652,-50.869,-51.098,-51.339,-51.597,-51.876,-52.174,-52.494,-52.839,-53.214,-53.625,-54.079,-54.585,-55.159,-55.772,-56.028,-56.299,-56.589,-56.900,-57.234,-57.596,-57.992,-58.426,-58.910,-59.454,-59.020,-58.409,-57.872,-57.395,-56.965,-56.574,-56.215,-55.884,-55.576,-55.289,-54.942,-54.546,-54.183,-53.848,-53.537,-53.246,-52.974,-52.718,-52.476,-52.247,-52.048,-51.940,-51.835,-51.732,-51.631,-51.533,-51.437,-51.344,-51.252,-51.162,-51.073,-51.044,-51.024,-51.004,-50.985,-50.965,-50.945,-50.926,-50.906,-50.887,-50.868,-50.873,-50.898,-50.923,-50.949,-50.975,-51.000,-51.026,-51.052,-51.079,-51.105,-51.125,-51.125,-51.124,-51.124,-51.123,-51.123,-51.122,-51.122,-51.121,-51.121,-51.120,-51.081,-51.039,-50.997,-50.956,-50.915,-50.875,-50.835,-50.795,-50.756,-50.717,-50.658,-50.587,-50.517,-50.448,-50.381,-50.314,-50.248,-50.184,-50.120,-50.057,-49.971,-49.835,-49.703,-49.575,-49.450,-49.329,-49.212,-49.097,-48.985,-48.877,-48.770
-51.990,-52.170,-52.358,-52.555,-52.761,-52.977,-53.205,-53.445,-53.700,-53.970,-54.258,-54.508,-54.746,-54.998,-55.265,-55.550,-55.855,-56.183,-56.537,-56.924,-57.348,-57.725,-57.977,-58.244,-58.528,-58.832,-59.160,-59.514,-59.899,-60.322,-60.791,-61.216,-60.412,-59.734,-59.148,-58.631,-58.170,-57.752,-57.372,-57.022,-56.698,-56.397,-55.971,-55.542,-55.151,-54.793,-54.462,-54.155,-53.867,-53.598,-53.345,-53.105,-52.942,-52.861,-52.782,-52.704,-52.628,-52.553,-52.480,-52.407,-52.336,-52.266,-52.209,-52.232,-52.254,-52.277,-52.300,-52.323,-52.346,-52.369,-52.392,-52.416,-52.439,-52.274,-52.078,-51.891,-51.711,-51.538,-51.372,-51.213,-51.058,-50.909,-50.765,-50.445,-49.995,-49.587,-49.214,-48.871,-48.552,-48.256,-47.978,-47.718,-47.472,-47.211,-46.866,-46.546,-46.249,-45.970,-45.708,-45.462,-45.228,-45.006,-44.795,-44.594,-44.436,-44.286,-44.142,-44.002,-43.867,-43.735,-43.608,-43.484,-43.364,-43.246,-43.197,-43.193,-43.190,-43.186,-43.183,-43.179,-43.175,-43.172,-43.168,-43.165,-43.190,-43.291,-43.395,-43.502,-43.611,-43.723,-43.839,-43.957,-44.078,-44.203,-44.332,-44.475,-44.623,-44.776,-44.935,-45.099,-45.271,-45.449,-45.635,-45.829,-46.033,-46.191,-46.325,-46.464,-46.607,-46.755,-46.908,-47.067,-47.232,-47.403,-47.582,-47.728,-47.803,-47.878,-47.956,-48.034,-48.114,-48.196,-48.279,-48.364,-48.450,-48.538,-48.624,-48.711,-48.800,-48.891,-48.984,-49.079,-49.176,-49.275,-49.377,-49.481,-49.629,-49.798,-49.974,-50.158,-50.350,-50.551,-50.761,-50.982,-51.215,-51.461,-51.723,-52.005,-52.305,-52.628,-52.977,-53.356,-53.772,-54.232,-54.746,-55.329,-55.952,-56.193,-56.448,-56.718,-57.006,-57.315,-57.648,-58.008,-58.401,-58.833,-59.313,-58.843,-58.212,-57.660,-57.171,-56.732,-56.333,-55.967,-55.630,-55.317,-55.026,-54.685,-54.304,-53.954,-53.630,-53.328,-53.046,-52.781,-52.531,-52.295,-52.071,-51.876,-51.774,-51.673,-51.575,-51.479,-51.385,-51.293,-51.203,-51.114,-51.028,-50.943,-50.917,-50.901,-50.885,-50.869,-50.852,-50.836,-50.820,-50.804,-50.789,-50.773,-50.781,-50.809,-50.837,-50.865,-50.893,-50.922,-50.951,-50.980,-51.009,-51.038,-51.061,-51.062,-51.063,-51.064,-51.065,-51.066,-51.068,-51.069,-51.070,-51.071,-51.072,-51.037,-50.999,-50.961,-50.924,-50.887,-50.850,-50.814,-50.778,-50.742,-50.707,-50.652,-50.586,-50.521,-50.457,-50.394,-50.332,-50.270,-50.210,-50.150,-50.091,-50.009,-49.877,-49.749,-49.624,-49.502,-49.384,-49.270,-49.158,-49.049,-48.942,-48.838
-51.980,-52.164,-52.356,-52.558,-52.769,-52.991,-53.225,-53.472,-53.734,-54.013,-54.312,-54.570,-54.816,-55.076,-55.354,-55.650,-55.967,-56.310,-56.682,-57.089,-57.538,-57.935,-58.190,-58.462,-58.751,-59.061,-59.394,-59.756,-60.150,-60.584,-61.066,-61.499,-60.604,-59.861,-59.228,-58.675,-58.185,-57.744,-57.344,-56.978,-56.640,-56.327,-55.890,-55.452,-55.053,-54.689,-54.352,-54.040,-53.749,-53.476,-53.219,-52.977,-52.814,-52.737,-52.662,-52.588,-52.516,-52.444,-52.374,-52.305,-52.237,-52.170,-52.116,-52.143,-52.171,-52.198,-52.226,-52.253,-52.281,-52.309,-52.338,-52.366,-52.395,-52.238,-52.050,-51.870,-51.697,-51.531,-51.370,-51.216,-51.067,-50.923,-50.783,-50.467,-50.022,-49.618,-49.249,-48.908,-48.592,-48.298,-48.022,-47.763,-47.518,-47.259,-46.912,-46.591,-46.293,-46.013,-45.750,-45.503,-45.269,-45.046,-44.835,-44.633,-44.474,-44.324,-44.179,-44.038,-43.902,-43.770,-43.642,-43.518,-43.397,-43.280,-43.229,-43.225,-43.220,-43.216,-43.211,-43.206,-43.202,-43.197,-43.193,-43.188,-43.212,-43.310,-43.411,-43.514,-43.620,-43.728,-43.839,-43.953,-44.070,-44.191,-44.314,-44.460,-44.610,-44.766,-44.928,-45.097,-45.272,-45.454,-45.644,-45.844,-46.052,-46.213,-46.348,-46.488,-46.632,-46.782,-46.936,-47.097,-47.263,-47.436,-47.617,-47.765,-47.842,-47.919,-47.999,-48.079,-48.162,-48.245,-48.331,-48.418,-48.507,-48.598,-48.686,-48.776,-48.868,-48.961,-49.057,-49.155,-49.256,-49.358,-49.464,-49.571,-49.722,-49.894,-50.073,-50.259,-50.454,-50.658,-50.873,-51.098,-51.335,-51.587,-51.853,-52.137,-52.440,-52.766,-53.119,-53.503,-53.924,-54.390,-54.912,-55.506,-56.141,-56.365,-56.601,-56.851,-57.116,-57.398,-57.700,-58.025,-58.376,-58.757,-59.176,-58.673,-58.023,-57.458,-56.958,-56.510,-56.104,-55.733,-55.390,-55.073,-54.778,-54.443,-54.075,-53.736,-53.422,-53.129,-52.854,-52.596,-52.352,-52.121,-51.902,-51.712,-51.613,-51.517,-51.423,-51.331,-51.241,-51.152,-51.066,-50.981,-50.898,-50.816,-50.794,-50.781,-50.768,-50.755,-50.743,-50.730,-50.717,-50.705,-50.692,-50.680,-50.691,-50.721,-50.752,-50.783,-50.814,-50.845,-50.876,-50.908,-50.940,-50.972,-50.997,-51.000,-51.003,-51.006,-51.008,-51.011,-51.014,-51.017,-51.019,-51.022,-51.025,-50.993,-50.959,-50.925,-50.892,-50.858,-50.825,-50.793,-50.760,-50.728,-50.696,-50.646,-50.585,-50.525,-50.465,-50.407,-50.349,-50.292,-50.236,-50.181,-50.126,-50.048,-49.919,-49.795,-49.673,-49.555,-49.440,-49.328,-49.219,-49.113,-49.009,-48.907
-51.969,-52.158,-52.354,-52.560,-52.777,-53.005,-53.245,-53.499,-53.770,-54.058,-54.366,-54.634,-54.887,-55.157,-55.444,-55.751,-56.082,-56.441,-56.831,-57.261,-57.737,-58.156,-58.415,-58.691,-58.986,-59.302,-59.643,-60.012,-60.417,-60.863,-61.360,-61.802,-60.803,-59.992,-59.309,-58.719,-58.200,-57.736,-57.317,-56.934,-56.583,-56.258,-55.810,-55.363,-54.958,-54.587,-54.246,-53.929,-53.634,-53.357,-53.098,-52.853,-52.690,-52.617,-52.546,-52.475,-52.406,-52.338,-52.271,-52.205,-52.140,-52.075,-52.025,-52.057,-52.088,-52.120,-52.152,-52.185,-52.218,-52.250,-52.284,-52.317,-52.351,-52.202,-52.022,-51.849,-51.683,-51.523,-51.368,-51.219,-51.075,-50.936,-50.801,-50.490,-50.050,-49.650,-49.284,-48.946,-48.633,-48.340,-48.067,-47.809,-47.566,-47.307,-46.959,-46.637,-46.337,-46.056,-45.793,-45.544,-45.309,-45.087,-44.875,-44.672,-44.512,-44.361,-44.216,-44.075,-43.938,-43.806,-43.677,-43.553,-43.431,-43.313,-43.262,-43.256,-43.251,-43.245,-43.240,-43.234,-43.228,-43.223,-43.217,-43.212,-43.234,-43.329,-43.426,-43.526,-43.628,-43.733,-43.840,-43.950,-44.062,-44.178,-44.297,-44.444,-44.598,-44.757,-44.922,-45.094,-45.273,-45.459,-45.654,-45.858,-46.072,-46.235,-46.372,-46.513,-46.658,-46.809,-46.965,-47.127,-47.295,-47.470,-47.652,-47.803,-47.881,-47.961,-48.042,-48.125,-48.209,-48.295,-48.383,-48.473,-48.564,-48.658,-48.748,-48.841,-48.936,-49.033,-49.132,-49.233,-49.337,-49.443,-49.552,-49.664,-49.817,-49.992,-50.173,-50.363,-50.561,-50.769,-50.987,-51.217,-51.459,-51.716,-51.987,-52.273,-52.580,-52.909,-53.266,-53.654,-54.081,-54.554,-55.086,-55.691,-56.337,-56.543,-56.760,-56.988,-57.228,-57.483,-57.753,-58.042,-58.350,-58.683,-59.043,-58.509,-57.843,-57.265,-56.756,-56.299,-55.887,-55.510,-55.163,-54.842,-54.543,-54.213,-53.858,-53.529,-53.224,-52.939,-52.671,-52.419,-52.180,-51.954,-51.739,-51.553,-51.459,-51.367,-51.277,-51.188,-51.102,-51.017,-50.933,-50.852,-50.772,-50.693,-50.674,-50.664,-50.655,-50.645,-50.636,-50.626,-50.617,-50.608,-50.598,-50.589,-50.603,-50.635,-50.668,-50.702,-50.735,-50.769,-50.803,-50.838,-50.872,-50.907,-50.935,-50.939,-50.944,-50.948,-50.952,-50.956,-50.961,-50.965,-50.969,-50.974,-50.978,-50.950,-50.920,-50.890,-50.860,-50.830,-50.801,-50.772,-50.743,-50.714,-50.685,-50.639,-50.583,-50.528,-50.474,-50.420,-50.367,-50.315,-50.263,-50.211,-50.161,-50.087,-49.962,-49.841,-49.723,-49.608,-49.497,-49.388,-49.281,-49.178,-49.076,-48.977
-51.959,-52.151,-52.352,-52.563,-52.785,-53.018,-53.265,-53.527,-53.805,-54.103,-54.422,-54.698,-54.960,-55.238,-55.536,-55.856,-56.201,-56.576,-56.986,-57.440,-57.946,-58.388,-58.652,-58.933,-59.234,-59.557,-59.906,-60.285,-60.701,-61.160,-61.675,-62.127,-61.013,-60.128,-59.392,-58.764,-58.215,-57.727,-57.289,-56.891,-56.527,-56.191,-55.733,-55.277,-54.864,-54.488,-54.141,-53.820,-53.522,-53.242,-52.979,-52.732,-52.569,-52.500,-52.432,-52.365,-52.299,-52.234,-52.170,-52.107,-52.045,-51.983,-51.936,-51.972,-52.008,-52.044,-52.081,-52.117,-52.155,-52.192,-52.230,-52.268,-52.307,-52.166,-51.994,-51.828,-51.669,-51.515,-51.366,-51.223,-51.084,-50.949,-50.818,-50.513,-50.077,-49.682,-49.319,-48.984,-48.673,-48.383,-48.111,-47.856,-47.614,-47.355,-47.006,-46.683,-46.382,-46.100,-45.836,-45.586,-45.351,-45.127,-44.915,-44.712,-44.551,-44.400,-44.253,-44.112,-43.974,-43.841,-43.712,-43.587,-43.465,-43.347,-43.295,-43.288,-43.282,-43.275,-43.268,-43.262,-43.255,-43.248,-43.242,-43.235,-43.256,-43.348,-43.442,-43.538,-43.637,-43.737,-43.841,-43.946,-44.055,-44.166,-44.280,-44.429,-44.586,-44.748,-44.916,-45.091,-45.274,-45.464,-45.663,-45.872,-46.091,-46.258,-46.395,-46.537,-46.684,-46.836,-46.994,-47.157,-47.327,-47.504,-47.688,-47.841,-47.921,-48.003,-48.086,-48.171,-48.257,-48.346,-48.436,-48.528,-48.622,-48.718,-48.812,-48.907,-49.005,-49.105,-49.207,-49.312,-49.419,-49.529,-49.642,-49.758,-49.914,-50.091,-50.276,-50.469,-50.671,-50.882,-51.105,-51.339,-51.587,-51.850,-52.126,-52.414,-52.724,-53.057,-53.418,-53.812,-54.244,-54.725,-55.266,-55.884,-56.543,-56.730,-56.925,-57.129,-57.343,-57.569,-57.807,-58.058,-58.325,-58.610,-58.915,-58.351,-57.670,-57.080,-56.562,-56.098,-55.680,-55.298,-54.947,-54.622,-54.320,-53.995,-53.651,-53.332,-53.034,-52.756,-52.495,-52.248,-52.015,-51.793,-51.582,-51.400,-51.310,-51.221,-51.135,-51.050,-50.967,-50.885,-50.805,-50.726,-50.649,-50.573,-50.557,-50.551,-50.544,-50.538,-50.531,-50.525,-50.519,-50.512,-50.506,-50.500,-50.516,-50.551,-50.587,-50.622,-50.658,-50.695,-50.732,-50.768,-50.806,-50.843,-50.874,-50.879,-50.885,-50.891,-50.897,-50.902,-50.908,-50.914,-50.920,-50.926,-50.931,-50.907,-50.881,-50.854,-50.828,-50.802,-50.776,-50.751,-50.725,-50.700,-50.674,-50.633,-50.582,-50.532,-50.482,-50.433,-50.385,-50.337,-50.289,-50.242,-50.196,-50.126,-50.005,-49.888,-49.774,-49.662,-49.554,-49.448,-49.345,-49.244,-49.145,-49.048
-51.999,-52.194,-52.398,-52.612,-52.837,-53.075,-53.326,-53.593,-53.877,-54.181,-54.508,-54.790,-55.057,-55.342,-55.647,-55.976,-56.331,-56.718,-57.142,-57.613,-58.141,-58.599,-58.862,-59.142,-59.440,-59.761,-60.108,-60.484,-60.897,-61.352,-61.861,-62.300,-61.102,-60.164,-59.393,-58.738,-58.169,-57.667,-57.216,-56.808,-56.435,-56.091,-55.630,-55.173,-54.759,-54.381,-54.034,-53.712,-53.412,-53.132,-52.869,-52.621,-52.460,-52.394,-52.329,-52.265,-52.202,-52.140,-52.078,-52.018,-51.958,-51.900,-51.855,-51.896,-51.937,-51.979,-52.021,-52.064,-52.107,-52.150,-52.194,-52.238,-52.283,-52.152,-51.989,-51.833,-51.682,-51.536,-51.395,-51.258,-51.126,-50.997,-50.872,-50.572,-50.139,-49.746,-49.386,-49.053,-48.744,-48.456,-48.185,-47.930,-47.690,-47.432,-47.081,-46.757,-46.456,-46.174,-45.909,-45.659,-45.423,-45.199,-44.986,-44.783,-44.622,-44.470,-44.324,-44.182,-44.045,-43.912,-43.782,-43.657,-43.535,-43.416,-43.364,-43.356,-43.349,-43.342,-43.334,-43.327,-43.319,-43.312,-43.304,-43.297,-43.316,-43.407,-43.500,-43.594,-43.691,-43.790,-43.891,-43.995,-44.101,-44.210,-44.322,-44.473,-44.631,-44.796,-44.967,-45.144,-45.330,-45.524,-45.726,-45.939,-46.163,-46.331,-46.469,-46.612,-46.760,-46.913,-47.072,-47.236,-47.407,-47.585,-47.771,-47.925,-48.006,-48.089,-48.174,-48.260,-48.348,-48.438,-48.530,-48.624,-48.720,-48.817,-48.912,-49.009,-49.108,-49.209,-49.313,-49.420,-49.529,-49.641,-49.755,-49.873,-50.032,-50.211,-50.399,-50.594,-50.799,-51.015,-51.241,-51.480,-51.732,-52.001,-52.281,-52.571,-52.882,-53.217,-53.580,-53.976,-54.412,-54.897,-55.442,-56.066,-56.731,-56.894,-57.063,-57.240,-57.424,-57.616,-57.817,-58.027,-58.249,-58.482,-58.728,-58.151,-57.467,-56.877,-56.357,-55.893,-55.474,-55.092,-54.740,-54.415,-54.113,-53.794,-53.462,-53.153,-52.865,-52.595,-52.341,-52.100,-51.873,-51.656,-51.450,-51.272,-51.185,-51.100,-51.017,-50.935,-50.855,-50.776,-50.699,-50.623,-50.548,-50.475,-50.462,-50.459,-50.456,-50.453,-50.450,-50.447,-50.444,-50.441,-50.437,-50.434,-50.454,-50.492,-50.530,-50.569,-50.608,-50.647,-50.687,-50.727,-50.768,-50.809,-50.842,-50.851,-50.860,-50.869,-50.878,-50.887,-50.896,-50.905,-50.914,-50.923,-50.932,-50.911,-50.888,-50.865,-50.842,-50.819,-50.797,-50.775,-50.752,-50.730,-50.708,-50.671,-50.625,-50.580,-50.535,-50.490,-50.446,-50.403,-50.360,-50.317,-50.275,-50.209,-50.091,-49.977,-49.865,-49.757,-49.651,-49.547,-49.446,-49.347,-49.251,-49.156
-52.113,-52.309,-52.514,-52.729,-52.955,-53.194,-53.447,-53.716,-54.002,-54.308,-54.638,-54.922,-55.192,-55.479,-55.787,-56.118,-56.476,-56.867,-57.297,-57.774,-58.309,-58.770,-59.022,-59.289,-59.574,-59.878,-60.206,-60.561,-60.947,-61.370,-61.840,-62.230,-61.008,-60.056,-59.276,-58.615,-58.041,-57.534,-57.081,-56.670,-56.294,-55.949,-55.494,-55.044,-54.636,-54.264,-53.920,-53.602,-53.306,-53.028,-52.767,-52.521,-52.363,-52.300,-52.238,-52.177,-52.116,-52.057,-51.998,-51.940,-51.883,-51.826,-51.785,-51.833,-51.881,-51.929,-51.979,-52.029,-52.079,-52.130,-52.182,-52.234,-52.287,-52.168,-52.019,-51.875,-51.735,-51.600,-51.468,-51.341,-51.217,-51.097,-50.980,-50.683,-50.252,-49.860,-49.500,-49.168,-48.860,-48.571,-48.301,-48.047,-47.807,-47.549,-47.199,-46.875,-46.573,-46.291,-46.026,-45.777,-45.540,-45.317,-45.104,-44.901,-44.740,-44.589,-44.443,-44.302,-44.165,-44.032,-43.904,-43.779,-43.657,-43.539,-43.486,-43.478,-43.470,-43.462,-43.454,-43.447,-43.439,-43.431,-43.423,-43.415,-43.434,-43.526,-43.619,-43.715,-43.813,-43.912,-44.015,-44.120,-44.227,-44.337,-44.450,-44.603,-44.762,-44.928,-45.101,-45.280,-45.468,-45.663,-45.868,-46.083,-46.310,-46.479,-46.618,-46.761,-46.910,-47.063,-47.222,-47.387,-47.559,-47.738,-47.924,-48.079,-48.160,-48.244,-48.328,-48.415,-48.503,-48.593,-48.685,-48.779,-48.875,-48.973,-49.067,-49.163,-49.262,-49.362,-49.465,-49.570,-49.678,-49.789,-49.903,-50.019,-50.179,-50.361,-50.550,-50.749,-50.956,-51.174,-51.404,-51.647,-51.904,-52.177,-52.459,-52.749,-53.059,-53.393,-53.754,-54.149,-54.583,-55.065,-55.608,-56.228,-56.885,-57.020,-57.159,-57.302,-57.451,-57.605,-57.764,-57.930,-58.102,-58.281,-58.468,-57.894,-57.226,-56.647,-56.137,-55.680,-55.266,-54.889,-54.542,-54.220,-53.921,-53.611,-53.293,-52.997,-52.720,-52.459,-52.213,-51.980,-51.759,-51.549,-51.348,-51.175,-51.091,-51.009,-50.929,-50.850,-50.773,-50.696,-50.622,-50.548,-50.476,-50.405,-50.395,-50.396,-50.397,-50.397,-50.398,-50.399,-50.399,-50.400,-50.400,-50.401,-50.424,-50.466,-50.508,-50.551,-50.594,-50.637,-50.681,-50.725,-50.770,-50.815,-50.853,-50.867,-50.882,-50.896,-50.910,-50.925,-50.939,-50.954,-50.968,-50.983,-50.998,-50.980,-50.961,-50.941,-50.921,-50.902,-50.883,-50.863,-50.844,-50.825,-50.806,-50.773,-50.732,-50.692,-50.651,-50.612,-50.572,-50.533,-50.494,-50.456,-50.418,-50.355,-50.240,-50.127,-50.018,-49.911,-49.807,-49.705,-49.605,-49.508,-49.413,-49.319
-52.230,-52.426,-52.633,-52.849,-53.077,-53.317,-53.572,-53.842,-54.131,-54.440,-54.772,-55.059,-55.330,-55.620,-55.930,-56.265,-56.627,-57.022,-57.457,-57.941,-58.485,-58.948,-59.188,-59.442,-59.711,-59.999,-60.307,-60.638,-60.997,-61.388,-61.818,-62.160,-60.917,-59.952,-59.163,-58.495,-57.916,-57.406,-56.949,-56.536,-56.159,-55.811,-55.362,-54.919,-54.517,-54.149,-53.810,-53.495,-53.202,-52.927,-52.668,-52.425,-52.268,-52.208,-52.149,-52.090,-52.032,-51.975,-51.919,-51.864,-51.809,-51.755,-51.716,-51.770,-51.825,-51.880,-51.937,-51.994,-52.051,-52.110,-52.169,-52.229,-52.290,-52.185,-52.049,-51.917,-51.788,-51.664,-51.543,-51.425,-51.311,-51.199,-51.090,-50.798,-50.368,-49.977,-49.618,-49.286,-48.978,-48.690,-48.421,-48.167,-47.927,-47.669,-47.319,-46.995,-46.694,-46.412,-46.147,-45.897,-45.661,-45.437,-45.225,-45.022,-44.862,-44.711,-44.566,-44.425,-44.289,-44.156,-44.028,-43.904,-43.782,-43.665,-43.612,-43.603,-43.595,-43.587,-43.578,-43.570,-43.561,-43.553,-43.545,-43.536,-43.556,-43.648,-43.742,-43.839,-43.938,-44.039,-44.142,-44.248,-44.356,-44.468,-44.582,-44.736,-44.897,-45.065,-45.239,-45.420,-45.610,-45.808,-46.015,-46.233,-46.462,-46.633,-46.772,-46.916,-47.065,-47.219,-47.378,-47.544,-47.716,-47.896,-48.083,-48.238,-48.320,-48.403,-48.488,-48.575,-48.664,-48.754,-48.846,-48.941,-49.037,-49.135,-49.228,-49.323,-49.421,-49.520,-49.622,-49.726,-49.833,-49.943,-50.055,-50.170,-50.331,-50.515,-50.707,-50.908,-51.119,-51.340,-51.574,-51.820,-52.082,-52.360,-52.646,-52.934,-53.243,-53.576,-53.936,-54.329,-54.761,-55.241,-55.780,-56.396,-57.045,-57.149,-57.256,-57.366,-57.478,-57.594,-57.713,-57.835,-57.960,-58.090,-58.223,-57.652,-56.997,-56.429,-55.927,-55.476,-55.068,-54.695,-54.352,-54.034,-53.737,-53.436,-53.131,-52.846,-52.579,-52.327,-52.089,-51.863,-51.649,-51.444,-51.249,-51.080,-50.999,-50.920,-50.843,-50.767,-50.692,-50.618,-50.546,-50.475,-50.404,-50.336,-50.330,-50.334,-50.338,-50.343,-50.347,-50.351,-50.355,-50.360,-50.364,-50.368,-50.395,-50.440,-50.486,-50.532,-50.579,-50.627,-50.674,-50.723,-50.772,-50.821,-50.864,-50.884,-50.903,-50.923,-50.943,-50.963,-50.983,-51.004,-51.024,-51.044,-51.065,-51.051,-51.035,-51.019,-51.002,-50.986,-50.970,-50.954,-50.938,-50.922,-50.906,-50.878,-50.842,-50.807,-50.771,-50.736,-50.702,-50.667,-50.633,-50.600,-50.566,-50.507,-50.394,-50.283,-50.176,-50.071,-49.968,-49.868,-49.770,-49.674,-49.580,-49.489
-52.350,-52.548,-52.755,-52.973,-53.202,-53.444,-53.700,-53.973,-54.264,-54.575,-54.911,-55.200,-55.474,-55.766,-56.079,-56.417,-56.783,-57.183,-57.624,-58.114,-58.668,-59.133,-59.360,-59.600,-59.853,-60.123,-60.410,-60.717,-61.048,-61.406,-61.797,-62.092,-60.828,-59.850,-59.052,-58.378,-57.795,-57.281,-56.821,-56.406,-56.027,-55.678,-55.234,-54.798,-54.401,-54.038,-53.702,-53.391,-53.100,-52.828,-52.572,-52.330,-52.176,-52.118,-52.061,-52.005,-51.950,-51.896,-51.842,-51.788,-51.736,-51.684,-51.648,-51.708,-51.770,-51.832,-51.895,-51.959,-52.024,-52.090,-52.157,-52.225,-52.294,-52.202,-52.079,-51.959,-51.843,-51.729,-51.619,-51.511,-51.406,-51.303,-51.203,-50.916,-50.487,-50.096,-49.738,-49.407,-49.100,-48.813,-48.544,-48.290,-48.050,-47.793,-47.443,-47.119,-46.818,-46.536,-46.271,-46.021,-45.785,-45.562,-45.349,-45.146,-44.987,-44.837,-44.692,-44.552,-44.416,-44.284,-44.156,-44.032,-43.912,-43.794,-43.741,-43.732,-43.723,-43.714,-43.706,-43.697,-43.688,-43.679,-43.670,-43.661,-43.680,-43.774,-43.869,-43.967,-44.066,-44.168,-44.273,-44.380,-44.490,-44.603,-44.719,-44.874,-45.037,-45.206,-45.382,-45.565,-45.757,-45.957,-46.167,-46.388,-46.620,-46.793,-46.932,-47.076,-47.226,-47.380,-47.540,-47.707,-47.880,-48.060,-48.248,-48.403,-48.485,-48.569,-48.654,-48.741,-48.830,-48.921,-49.013,-49.108,-49.205,-49.303,-49.396,-49.490,-49.586,-49.684,-49.785,-49.888,-49.994,-50.102,-50.213,-50.327,-50.489,-50.676,-50.870,-51.074,-51.288,-51.513,-51.750,-52.001,-52.268,-52.551,-52.840,-53.128,-53.436,-53.767,-54.126,-54.517,-54.946,-55.423,-55.959,-56.570,-57.210,-57.282,-57.356,-57.430,-57.506,-57.583,-57.661,-57.741,-57.823,-57.906,-57.991,-57.422,-56.780,-56.221,-55.726,-55.282,-54.879,-54.510,-54.170,-53.855,-53.561,-53.267,-52.974,-52.700,-52.442,-52.199,-51.968,-51.749,-51.541,-51.342,-51.152,-50.987,-50.909,-50.833,-50.758,-50.685,-50.612,-50.541,-50.471,-50.402,-50.334,-50.268,-50.265,-50.273,-50.281,-50.288,-50.296,-50.304,-50.312,-50.320,-50.327,-50.335,-50.366,-50.415,-50.464,-50.514,-50.565,-50.616,-50.668,-50.721,-50.774,-50.828,-50.875,-50.900,-50.925,-50.951,-50.976,-51.002,-51.028,-51.054,-51.080,-51.107,-51.133,-51.123,-51.110,-51.097,-51.085,-51.072,-51.059,-51.047,-51.034,-51.021,-51.009,-50.985,-50.955,-50.925,-50.895,-50.865,-50.835,-50.806,-50.777,-50.748,-50.719,-50.665,-50.554,-50.445,-50.340,-50.237,-50.136,-50.038,-49.941,-49.847,-49.755,-49.665
-52.473,-52.672,-52.881,-53.100,-53.331,-53.574,-53.833,-54.107,-54.401,-54.715,-55.054,-55.345,-55.622,-55.917,-56.233,-56.575,-56.945,-57.350,-57.797,-58.295,-58.858,-59.327,-59.540,-59.764,-60.000,-60.250,-60.515,-60.798,-61.100,-61.425,-61.775,-62.025,-60.740,-59.750,-58.944,-58.265,-57.677,-57.160,-56.698,-56.280,-55.899,-55.548,-55.110,-54.680,-54.288,-53.929,-53.597,-53.289,-53.001,-52.731,-52.477,-52.237,-52.085,-52.030,-51.976,-51.922,-51.869,-51.817,-51.766,-51.715,-51.664,-51.614,-51.581,-51.647,-51.715,-51.784,-51.854,-51.925,-51.997,-52.070,-52.145,-52.221,-52.298,-52.218,-52.109,-52.002,-51.898,-51.796,-51.696,-51.599,-51.503,-51.410,-51.319,-51.037,-50.609,-50.220,-49.862,-49.532,-49.225,-48.939,-48.670,-48.417,-48.178,-47.921,-47.571,-47.247,-46.945,-46.663,-46.399,-46.149,-45.913,-45.690,-45.477,-45.274,-45.115,-44.966,-44.822,-44.682,-44.547,-44.416,-44.289,-44.165,-44.045,-43.928,-43.875,-43.865,-43.856,-43.846,-43.837,-43.827,-43.818,-43.809,-43.799,-43.790,-43.809,-43.903,-43.999,-44.098,-44.199,-44.302,-44.408,-44.517,-44.628,-44.742,-44.859,-45.016,-45.181,-45.352,-45.530,-45.715,-45.909,-46.112,-46.325,-46.548,-46.784,-46.958,-47.098,-47.243,-47.393,-47.548,-47.709,-47.876,-48.049,-48.230,-48.419,-48.575,-48.658,-48.742,-48.827,-48.914,-49.004,-49.094,-49.187,-49.282,-49.379,-49.478,-49.569,-49.663,-49.758,-49.855,-49.955,-50.056,-50.161,-50.268,-50.377,-50.490,-50.653,-50.842,-51.040,-51.247,-51.464,-51.693,-51.934,-52.190,-52.462,-52.752,-53.044,-53.331,-53.637,-53.967,-54.324,-54.713,-55.140,-55.614,-56.146,-56.752,-57.383,-57.420,-57.458,-57.495,-57.534,-57.572,-57.611,-57.650,-57.690,-57.730,-57.770,-57.204,-56.574,-56.023,-55.535,-55.096,-54.697,-54.332,-53.995,-53.683,-53.391,-53.105,-52.823,-52.559,-52.310,-52.074,-51.851,-51.638,-51.435,-51.242,-51.056,-50.896,-50.821,-50.748,-50.675,-50.604,-50.534,-50.465,-50.398,-50.331,-50.265,-50.201,-50.201,-50.212,-50.224,-50.235,-50.246,-50.257,-50.269,-50.280,-50.291,-50.303,-50.337,-50.389,-50.442,-50.496,-50.551,-50.606,-50.662,-50.718,-50.776,-50.834,-50.886,-50.916,-50.947,-50.978,-51.010,-51.041,-51.073,-51.105,-51.137,-51.170,-51.203,-51.196,-51.187,-51.178,-51.169,-51.159,-51.150,-51.141,-51.132,-51.123,-51.114,-51.095,-51.070,-51.046,-51.022,-50.997,-50.973,-50.949,-50.926,-50.902,-50.878,-50.828,-50.719,-50.614,-50.510,-50.409,-50.311,-50.214,-50.120,-50.027,-49.937,-49.848
-52.600,-52.800,-53.010,-53.231,-53.463,-53.709,-53.969,-54.246,-54.542,-54.859,-55.202,-55.496,-55.775,-56.073,-56.393,-56.738,-57.113,-57.524,-57.978,-58.484,-59.058,-59.529,-59.727,-59.934,-60.152,-60.381,-60.623,-60.880,-61.152,-61.443,-61.754,-61.960,-60.655,-59.653,-58.839,-58.154,-57.562,-57.042,-56.577,-56.157,-55.774,-55.423,-54.990,-54.565,-54.178,-53.823,-53.494,-53.189,-52.904,-52.636,-52.384,-52.146,-51.996,-51.944,-51.892,-51.841,-51.790,-51.740,-51.691,-51.642,-51.594,-51.546,-51.515,-51.587,-51.661,-51.736,-51.813,-51.890,-51.970,-52.050,-52.132,-52.216,-52.302,-52.235,-52.139,-52.045,-51.953,-51.863,-51.775,-51.688,-51.603,-51.520,-51.438,-51.161,-50.735,-50.346,-49.990,-49.661,-49.354,-49.068,-48.800,-48.547,-48.309,-48.052,-47.702,-47.378,-47.077,-46.795,-46.530,-46.281,-46.045,-45.821,-45.609,-45.406,-45.248,-45.099,-44.956,-44.817,-44.682,-44.552,-44.425,-44.302,-44.182,-44.066,-44.012,-44.002,-43.992,-43.982,-43.972,-43.962,-43.952,-43.942,-43.932,-43.922,-43.941,-44.036,-44.134,-44.234,-44.336,-44.440,-44.548,-44.658,-44.770,-44.886,-45.005,-45.164,-45.330,-45.503,-45.683,-45.871,-46.067,-46.272,-46.488,-46.715,-46.955,-47.130,-47.271,-47.416,-47.566,-47.722,-47.884,-48.051,-48.226,-48.407,-48.597,-48.754,-48.837,-48.921,-49.007,-49.095,-49.184,-49.275,-49.369,-49.464,-49.561,-49.661,-49.751,-49.843,-49.937,-50.033,-50.131,-50.231,-50.334,-50.440,-50.548,-50.658,-50.823,-51.015,-51.216,-51.426,-51.647,-51.880,-52.126,-52.387,-52.665,-52.962,-53.258,-53.543,-53.849,-54.177,-54.532,-54.918,-55.343,-55.814,-56.341,-56.942,-57.562,-57.562,-57.562,-57.562,-57.562,-57.561,-57.561,-57.561,-57.561,-57.560,-57.560,-56.996,-56.376,-55.834,-55.351,-54.917,-54.523,-54.161,-53.827,-53.517,-53.228,-52.948,-52.677,-52.422,-52.181,-51.953,-51.736,-51.530,-51.333,-51.144,-50.963,-50.807,-50.735,-50.664,-50.594,-50.525,-50.458,-50.391,-50.326,-50.261,-50.197,-50.135,-50.138,-50.153,-50.167,-50.182,-50.197,-50.211,-50.226,-50.241,-50.256,-50.270,-50.308,-50.364,-50.421,-50.478,-50.536,-50.595,-50.655,-50.716,-50.778,-50.840,-50.897,-50.933,-50.969,-51.006,-51.043,-51.081,-51.119,-51.157,-51.195,-51.234,-51.273,-51.271,-51.265,-51.260,-51.254,-51.249,-51.243,-51.238,-51.232,-51.227,-51.221,-51.208,-51.189,-51.171,-51.152,-51.134,-51.116,-51.097,-51.079,-51.061,-51.043,-50.998,-50.892,-50.789,-50.688,-50.589,-50.493,-50.398,-50.306,-50.216,-50.127,-50.040
-52.731,-52.932,-53.144,-53.366,-53.600,-53.848,-54.110,-54.390,-54.688,-55.009,-55.355,-55.653,-55.934,-56.235,-56.559,-56.908,-57.288,-57.705,-58.166,-58.682,-59.267,-59.742,-59.923,-60.112,-60.310,-60.517,-60.734,-60.963,-61.205,-61.461,-61.733,-61.895,-60.570,-59.557,-58.736,-58.046,-57.451,-56.927,-56.460,-56.038,-55.654,-55.301,-54.872,-54.453,-54.071,-53.719,-53.394,-53.092,-52.809,-52.544,-52.294,-52.057,-51.909,-51.859,-51.810,-51.761,-51.712,-51.665,-51.617,-51.570,-51.524,-51.478,-51.450,-51.528,-51.608,-51.689,-51.772,-51.857,-51.943,-52.031,-52.120,-52.212,-52.305,-52.252,-52.170,-52.089,-52.009,-51.931,-51.855,-51.779,-51.705,-51.632,-51.561,-51.289,-50.864,-50.477,-50.122,-49.793,-49.487,-49.202,-48.934,-48.682,-48.444,-48.188,-47.838,-47.514,-47.213,-46.931,-46.666,-46.417,-46.181,-45.957,-45.745,-45.542,-45.385,-45.237,-45.094,-44.956,-44.822,-44.692,-44.566,-44.443,-44.324,-44.208,-44.155,-44.144,-44.133,-44.122,-44.112,-44.101,-44.091,-44.080,-44.069,-44.059,-44.078,-44.174,-44.273,-44.374,-44.477,-44.583,-44.692,-44.803,-44.917,-45.035,-45.155,-45.316,-45.484,-45.659,-45.841,-46.032,-46.230,-46.439,-46.658,-46.889,-47.132,-47.309,-47.451,-47.596,-47.747,-47.904,-48.066,-48.234,-48.410,-48.592,-48.783,-48.941,-49.024,-49.108,-49.195,-49.283,-49.372,-49.464,-49.558,-49.653,-49.751,-49.851,-49.940,-50.030,-50.123,-50.218,-50.315,-50.414,-50.515,-50.619,-50.725,-50.834,-51.000,-51.195,-51.399,-51.613,-51.839,-52.076,-52.327,-52.594,-52.878,-53.182,-53.483,-53.767,-54.071,-54.397,-54.750,-55.134,-55.556,-56.023,-56.546,-57.141,-57.750,-57.709,-57.669,-57.629,-57.590,-57.551,-57.512,-57.473,-57.435,-57.397,-57.360,-56.798,-56.187,-55.652,-55.175,-54.746,-54.355,-53.997,-53.666,-53.358,-53.071,-52.797,-52.536,-52.290,-52.057,-51.835,-51.625,-51.424,-51.232,-51.048,-50.872,-50.719,-50.650,-50.581,-50.514,-50.448,-50.382,-50.318,-50.255,-50.192,-50.130,-50.070,-50.076,-50.094,-50.112,-50.130,-50.148,-50.166,-50.184,-50.202,-50.220,-50.238,-50.279,-50.339,-50.399,-50.460,-50.522,-50.585,-50.649,-50.714,-50.780,-50.846,-50.908,-50.950,-50.992,-51.034,-51.077,-51.121,-51.165,-51.209,-51.254,-51.299,-51.345,-51.346,-51.345,-51.343,-51.342,-51.340,-51.338,-51.337,-51.335,-51.333,-51.332,-51.324,-51.311,-51.299,-51.287,-51.275,-51.263,-51.251,-51.239,-51.227,-51.215,-51.174,-51.071,-50.971,-50.873,-50.776,-50.683,-50.590,-50.500,-50.412,-50.326,-50.241
-52.866,-53.069,-53.281,-53.505,-53.741,-53.991,-54.256,-54.538,-54.840,-55.164,-55.514,-55.815,-56.099,-56.404,-56.731,-57.085,-57.471,-57.894,-58.363,-58.889,-59.487,-59.965,-60.128,-60.297,-60.473,-60.656,-60.848,-61.048,-61.259,-61.479,-61.712,-61.831,-60.488,-59.464,-58.636,-57.941,-57.341,-56.815,-56.346,-55.922,-55.536,-55.182,-54.758,-54.344,-53.966,-53.618,-53.296,-52.997,-52.716,-52.453,-52.205,-51.970,-51.824,-51.776,-51.729,-51.682,-51.636,-51.590,-51.545,-51.500,-51.456,-51.412,-51.386,-51.470,-51.555,-51.643,-51.732,-51.823,-51.916,-52.011,-52.108,-52.207,-52.309,-52.269,-52.201,-52.133,-52.066,-52.001,-51.936,-51.873,-51.810,-51.748,-51.687,-51.421,-50.998,-50.612,-50.257,-49.929,-49.625,-49.340,-49.073,-48.821,-48.583,-48.327,-47.978,-47.654,-47.353,-47.071,-46.806,-46.557,-46.321,-46.098,-45.885,-45.682,-45.526,-45.379,-45.237,-45.100,-44.966,-44.837,-44.711,-44.589,-44.471,-44.355,-44.301,-44.290,-44.279,-44.267,-44.256,-44.245,-44.234,-44.222,-44.211,-44.200,-44.218,-44.316,-44.416,-44.518,-44.623,-44.731,-44.841,-44.954,-45.070,-45.189,-45.311,-45.474,-45.644,-45.821,-46.006,-46.199,-46.401,-46.612,-46.835,-47.069,-47.317,-47.496,-47.638,-47.785,-47.936,-48.093,-48.256,-48.426,-48.602,-48.785,-48.977,-49.136,-49.219,-49.304,-49.391,-49.479,-49.569,-49.661,-49.755,-49.851,-49.950,-50.050,-50.137,-50.227,-50.318,-50.411,-50.506,-50.604,-50.703,-50.805,-50.910,-51.017,-51.185,-51.383,-51.591,-51.809,-52.039,-52.281,-52.538,-52.811,-53.103,-53.415,-53.721,-54.003,-54.305,-54.629,-54.980,-55.361,-55.780,-56.242,-56.761,-57.349,-57.945,-57.861,-57.779,-57.698,-57.618,-57.540,-57.463,-57.387,-57.313,-57.240,-57.169,-56.609,-56.007,-55.478,-55.006,-54.581,-54.194,-53.838,-53.510,-53.204,-52.919,-52.651,-52.399,-52.161,-51.935,-51.721,-51.516,-51.321,-51.134,-50.955,-50.783,-50.634,-50.567,-50.501,-50.436,-50.371,-50.308,-50.246,-50.185,-50.124,-50.064,-50.006,-50.015,-50.036,-50.057,-50.078,-50.099,-50.121,-50.142,-50.163,-50.185,-50.207,-50.251,-50.314,-50.377,-50.442,-50.508,-50.575,-50.643,-50.711,-50.781,-50.853,-50.919,-50.966,-51.014,-51.062,-51.111,-51.161,-51.211,-51.262,-51.313,-51.365,-51.418,-51.424,-51.426,-51.428,-51.431,-51.433,-51.435,-51.438,-51.440,-51.443,-51.445,-51.443,-51.437,-51.432,-51.426,-51.421,-51.415,-51.410,-51.404,-51.399,-51.393,-51.358,-51.259,-51.161,-51.066,-50.972,-50.881,-50.792,-50.704,-50.618,-50.534,-50.451
-53.005,-53.209,-53.424,-53.649,-53.887,-54.139,-54.407,-54.691,-54.996,-55.324,-55.679,-55.983,-56.271,-56.579,-56.911,-57.270,-57.661,-58.091,-58.569,-59.106,-59.719,-60.200,-60.343,-60.490,-60.643,-60.801,-60.965,-61.135,-61.313,-61.498,-61.691,-61.768,-60.407,-59.373,-58.538,-57.838,-57.235,-56.706,-56.234,-55.809,-55.422,-55.066,-54.646,-54.237,-53.863,-53.519,-53.200,-52.903,-52.625,-52.364,-52.118,-51.884,-51.740,-51.695,-51.650,-51.605,-51.561,-51.517,-51.474,-51.431,-51.389,-51.347,-51.323,-51.412,-51.504,-51.597,-51.692,-51.790,-51.889,-51.991,-52.096,-52.203,-52.313,-52.286,-52.232,-52.177,-52.124,-52.071,-52.019,-51.968,-51.917,-51.867,-51.817,-51.558,-51.135,-50.751,-50.397,-50.070,-49.767,-49.482,-49.216,-48.965,-48.727,-48.472,-48.122,-47.799,-47.497,-47.216,-46.951,-46.702,-46.466,-46.243,-46.030,-45.827,-45.672,-45.526,-45.385,-45.248,-45.116,-44.987,-44.862,-44.741,-44.622,-44.507,-44.454,-44.441,-44.429,-44.417,-44.405,-44.393,-44.381,-44.369,-44.358,-44.346,-44.364,-44.463,-44.564,-44.668,-44.774,-44.883,-44.995,-45.110,-45.228,-45.349,-45.473,-45.638,-45.810,-45.990,-46.177,-46.373,-46.578,-46.793,-47.019,-47.258,-47.510,-47.692,-47.834,-47.981,-48.134,-48.291,-48.455,-48.626,-48.803,-48.988,-49.181,-49.340,-49.424,-49.509,-49.596,-49.685,-49.775,-49.868,-49.962,-50.059,-50.158,-50.258,-50.344,-50.432,-50.522,-50.614,-50.707,-50.803,-50.901,-51.001,-51.103,-51.208,-51.378,-51.580,-51.791,-52.014,-52.249,-52.497,-52.760,-53.040,-53.339,-53.661,-53.972,-54.252,-54.552,-54.874,-55.223,-55.601,-56.016,-56.474,-56.986,-57.568,-58.150,-58.019,-57.891,-57.767,-57.646,-57.529,-57.415,-57.303,-57.195,-57.089,-56.985,-56.427,-55.833,-55.310,-54.844,-54.422,-54.038,-53.686,-53.359,-53.056,-52.772,-52.510,-52.267,-52.036,-51.817,-51.609,-51.410,-51.220,-51.038,-50.863,-50.695,-50.550,-50.485,-50.421,-50.359,-50.297,-50.236,-50.175,-50.116,-50.057,-50.000,-49.942,-49.955,-49.979,-50.003,-50.027,-50.051,-50.076,-50.100,-50.125,-50.150,-50.175,-50.222,-50.289,-50.356,-50.424,-50.494,-50.564,-50.636,-50.709,-50.783,-50.859,-50.930,-50.983,-51.036,-51.091,-51.146,-51.202,-51.258,-51.315,-51.373,-51.432,-51.492,-51.502,-51.509,-51.515,-51.522,-51.528,-51.535,-51.541,-51.548,-51.555,-51.561,-51.565,-51.567,-51.568,-51.570,-51.571,-51.573,-51.575,-51.576,-51.578,-51.580,-51.551,-51.454,-51.360,-51.268,-51.178,-51.089,-51.003,-50.918,-50.834,-50.752,-50.672
-53.149,-53.355,-53.571,-53.798,-54.038,-54.293,-54.563,-54.851,-55.159,-55.491,-55.850,-56.158,-56.449,-56.761,-57.098,-57.462,-57.860,-58.298,-58.786,-59.335,-59.963,-60.449,-60.569,-60.693,-60.819,-60.950,-61.085,-61.224,-61.368,-61.516,-61.670,-61.705,-60.327,-59.283,-58.442,-57.737,-57.131,-56.600,-56.126,-55.699,-55.310,-54.953,-54.537,-54.133,-53.763,-53.423,-53.107,-52.812,-52.536,-52.277,-52.032,-51.800,-51.658,-51.615,-51.572,-51.529,-51.487,-51.445,-51.404,-51.363,-51.322,-51.282,-51.261,-51.355,-51.452,-51.551,-51.653,-51.757,-51.863,-51.972,-52.084,-52.199,-52.317,-52.303,-52.263,-52.223,-52.183,-52.143,-52.104,-52.065,-52.027,-51.989,-51.951,-51.698,-51.278,-50.894,-50.542,-50.216,-49.913,-49.630,-49.364,-49.113,-48.876,-48.621,-48.272,-47.948,-47.647,-47.366,-47.101,-46.852,-46.616,-46.393,-46.180,-45.977,-45.823,-45.678,-45.538,-45.402,-45.270,-45.142,-45.018,-44.897,-44.780,-44.665,-44.611,-44.598,-44.586,-44.573,-44.560,-44.547,-44.534,-44.522,-44.509,-44.497,-44.515,-44.615,-44.718,-44.823,-44.931,-45.042,-45.155,-45.272,-45.391,-45.515,-45.641,-45.808,-45.983,-46.165,-46.355,-46.554,-46.762,-46.981,-47.211,-47.455,-47.712,-47.896,-48.039,-48.187,-48.340,-48.499,-48.664,-48.835,-49.014,-49.200,-49.394,-49.555,-49.639,-49.724,-49.812,-49.901,-49.992,-50.085,-50.180,-50.277,-50.376,-50.477,-50.562,-50.648,-50.736,-50.826,-50.918,-51.011,-51.107,-51.205,-51.305,-51.408,-51.580,-51.786,-52.002,-52.229,-52.469,-52.723,-52.993,-53.281,-53.589,-53.921,-54.238,-54.517,-54.815,-55.134,-55.480,-55.855,-56.265,-56.718,-57.225,-57.798,-58.366,-58.182,-58.007,-57.838,-57.675,-57.518,-57.367,-57.221,-57.079,-56.942,-56.810,-56.253,-55.666,-55.149,-54.687,-54.269,-53.888,-53.538,-53.214,-52.912,-52.630,-52.373,-52.138,-51.915,-51.703,-51.500,-51.307,-51.122,-50.944,-50.774,-50.610,-50.467,-50.405,-50.344,-50.283,-50.223,-50.164,-50.106,-50.048,-49.992,-49.936,-49.880,-49.896,-49.923,-49.950,-49.977,-50.004,-50.032,-50.059,-50.087,-50.115,-50.144,-50.194,-50.264,-50.335,-50.407,-50.480,-50.554,-50.630,-50.707,-50.785,-50.865,-50.941,-51.000,-51.059,-51.119,-51.181,-51.243,-51.306,-51.370,-51.434,-51.500,-51.567,-51.582,-51.593,-51.604,-51.615,-51.626,-51.637,-51.648,-51.659,-51.670,-51.681,-51.691,-51.700,-51.709,-51.718,-51.728,-51.737,-51.746,-51.756,-51.765,-51.774,-51.752,-51.659,-51.569,-51.480,-51.393,-51.308,-51.224,-51.142,-51.062,-50.983,-50.905
-53.298,-53.505,-53.723,-53.953,-54.195,-54.451,-54.724,-55.015,-55.326,-55.662,-56.026,-56.338,-56.632,-56.948,-57.289,-57.659,-58.063,-58.509,-59.006,-59.567,-60.211,-60.701,-60.796,-60.893,-60.993,-61.094,-61.198,-61.305,-61.415,-61.527,-61.642,-61.638,-60.247,-59.195,-58.349,-57.641,-57.033,-56.499,-56.024,-55.596,-55.206,-54.849,-54.436,-54.037,-53.670,-53.333,-53.019,-52.727,-52.453,-52.196,-51.953,-51.723,-51.582,-51.540,-51.499,-51.458,-51.418,-51.377,-51.338,-51.298,-51.259,-51.221,-51.201,-51.301,-51.403,-51.508,-51.615,-51.725,-51.837,-51.953,-52.072,-52.194,-52.320,-52.320,-52.294,-52.268,-52.242,-52.216,-52.191,-52.165,-52.140,-52.115,-52.090,-51.845,-51.427,-51.045,-50.695,-50.371,-50.069,-49.787,-49.522,-49.272,-49.036,-48.781,-48.432,-48.108,-47.807,-47.525,-47.261,-47.012,-46.776,-46.552,-46.340,-46.137,-45.983,-45.839,-45.699,-45.564,-45.432,-45.305,-45.181,-45.061,-44.944,-44.830,-44.776,-44.762,-44.749,-44.735,-44.722,-44.708,-44.695,-44.682,-44.668,-44.655,-44.673,-44.775,-44.879,-44.986,-45.095,-45.207,-45.323,-45.441,-45.563,-45.688,-45.817,-45.986,-46.163,-46.347,-46.540,-46.742,-46.954,-47.177,-47.411,-47.659,-47.922,-48.108,-48.252,-48.401,-48.555,-48.715,-48.881,-49.054,-49.233,-49.421,-49.617,-49.779,-49.863,-49.949,-50.036,-50.126,-50.217,-50.310,-50.405,-50.503,-50.602,-50.704,-50.787,-50.871,-50.958,-51.046,-51.135,-51.227,-51.321,-51.417,-51.515,-51.615,-51.789,-51.999,-52.220,-52.452,-52.698,-52.959,-53.236,-53.532,-53.849,-54.192,-54.516,-54.792,-55.088,-55.405,-55.746,-56.117,-56.523,-56.971,-57.470,-58.034,-58.585,-58.347,-58.121,-57.907,-57.702,-57.507,-57.320,-57.141,-56.969,-56.803,-56.644,-56.089,-55.509,-54.998,-54.540,-54.126,-53.748,-53.401,-53.079,-52.779,-52.499,-52.246,-52.018,-51.802,-51.596,-51.399,-51.210,-51.030,-50.857,-50.690,-50.529,-50.390,-50.330,-50.271,-50.212,-50.155,-50.098,-50.041,-49.986,-49.931,-49.877,-49.823,-49.841,-49.871,-49.901,-49.932,-49.962,-49.993,-50.024,-50.055,-50.086,-50.118,-50.172,-50.245,-50.319,-50.395,-50.471,-50.550,-50.629,-50.710,-50.793,-50.877,-50.958,-51.022,-51.087,-51.154,-51.221,-51.289,-51.359,-51.429,-51.501,-51.574,-51.648,-51.668,-51.683,-51.699,-51.714,-51.730,-51.745,-51.761,-51.777,-51.793,-51.808,-51.825,-51.841,-51.858,-51.875,-51.892,-51.909,-51.925,-51.943,-51.960,-51.977,-51.961,-51.872,-51.786,-51.701,-51.617,-51.536,-51.455,-51.377,-51.299,-51.223,-51.148
-53.457,-53.665,-53.882,-54.112,-54.354,-54.610,-54.883,-55.173,-55.485,-55.821,-56.185,-56.496,-56.791,-57.107,-57.448,-57.818,-58.223,-58.669,-59.166,-59.728,-60.373,-60.855,-60.927,-61.000,-61.075,-61.150,-61.227,-61.306,-61.386,-61.467,-61.550,-61.517,-60.147,-59.108,-58.270,-57.567,-56.963,-56.433,-55.960,-55.534,-55.146,-54.789,-54.380,-53.984,-53.620,-53.285,-52.973,-52.683,-52.411,-52.154,-51.912,-51.683,-51.543,-51.501,-51.459,-51.417,-51.377,-51.336,-51.296,-51.256,-51.217,-51.177,-51.158,-51.261,-51.367,-51.475,-51.587,-51.701,-51.818,-51.938,-52.062,-52.190,-52.321,-52.335,-52.324,-52.314,-52.303,-52.292,-52.282,-52.271,-52.261,-52.250,-52.240,-52.007,-51.599,-51.226,-50.882,-50.564,-50.267,-49.989,-49.728,-49.482,-49.249,-48.996,-48.644,-48.318,-48.015,-47.732,-47.466,-47.215,-46.979,-46.754,-46.540,-46.337,-46.180,-46.034,-45.892,-45.755,-45.621,-45.492,-45.367,-45.245,-45.126,-45.011,-44.956,-44.943,-44.930,-44.916,-44.903,-44.890,-44.877,-44.864,-44.851,-44.838,-44.857,-44.959,-45.063,-45.170,-45.280,-45.393,-45.508,-45.627,-45.749,-45.874,-46.004,-46.173,-46.352,-46.537,-46.731,-46.934,-47.147,-47.371,-47.608,-47.857,-48.122,-48.311,-48.456,-48.607,-48.763,-48.925,-49.093,-49.268,-49.450,-49.640,-49.839,-50.003,-50.085,-50.169,-50.254,-50.342,-50.431,-50.522,-50.615,-50.709,-50.806,-50.905,-50.988,-51.072,-51.158,-51.246,-51.335,-51.427,-51.520,-51.615,-51.713,-51.812,-51.988,-52.201,-52.424,-52.660,-52.909,-53.173,-53.454,-53.755,-54.078,-54.427,-54.754,-55.028,-55.321,-55.634,-55.972,-56.338,-56.738,-57.179,-57.669,-58.222,-58.756,-58.471,-58.204,-57.952,-57.714,-57.489,-57.275,-57.070,-56.875,-56.688,-56.509,-55.962,-55.393,-54.889,-54.438,-54.030,-53.657,-53.313,-52.994,-52.698,-52.420,-52.171,-51.948,-51.735,-51.533,-51.340,-51.155,-50.977,-50.807,-50.642,-50.484,-50.348,-50.290,-50.233,-50.177,-50.121,-50.066,-50.012,-49.959,-49.906,-49.854,-49.802,-49.824,-49.858,-49.893,-49.927,-49.962,-49.997,-50.033,-50.069,-50.105,-50.141,-50.199,-50.276,-50.354,-50.433,-50.514,-50.596,-50.680,-50.765,-50.852,-50.941,-51.027,-51.095,-51.165,-51.237,-51.309,-51.382,-51.457,-51.533,-51.611,-51.690,-51.770,-51.795,-51.815,-51.835,-51.856,-51.877,-51.897,-51.918,-51.939,-51.960,-51.981,-52.001,-52.020,-52.040,-52.059,-52.078,-52.098,-52.118,-52.137,-52.157,-52.177,-52.164,-52.079,-51.996,-51.914,-51.834,-51.755,-51.678,-51.602,-51.527,-51.454,-51.382
-53.623,-53.830,-54.048,-54.277,-54.519,-54.775,-55.048,-55.338,-55.650,-55.986,-56.349,-56.661,-56.956,-57.272,-57.613,-57.984,-58.388,-58.835,-59.333,-59.895,-60.541,-61.014,-61.062,-61.110,-61.158,-61.207,-61.256,-61.307,-61.357,-61.408,-61.460,-61.399,-60.050,-59.022,-58.191,-57.495,-56.894,-56.367,-55.897,-55.472,-55.086,-54.731,-54.325,-53.931,-53.570,-53.237,-52.928,-52.639,-52.368,-52.113,-51.872,-51.644,-51.504,-51.461,-51.419,-51.377,-51.336,-51.295,-51.254,-51.214,-51.174,-51.135,-51.115,-51.222,-51.331,-51.443,-51.559,-51.677,-51.798,-51.923,-52.052,-52.185,-52.322,-52.350,-52.355,-52.360,-52.365,-52.370,-52.375,-52.380,-52.385,-52.390,-52.395,-52.176,-51.778,-51.414,-51.078,-50.765,-50.474,-50.201,-49.945,-49.702,-49.473,-49.222,-48.867,-48.539,-48.234,-47.949,-47.681,-47.429,-47.191,-46.966,-46.751,-46.547,-46.388,-46.238,-46.094,-45.954,-45.819,-45.688,-45.560,-45.436,-45.316,-45.199,-45.144,-45.131,-45.118,-45.106,-45.093,-45.080,-45.068,-45.055,-45.043,-45.030,-45.049,-45.151,-45.256,-45.363,-45.473,-45.586,-45.702,-45.821,-45.943,-46.069,-46.199,-46.370,-46.549,-46.736,-46.931,-47.135,-47.350,-47.575,-47.813,-48.065,-48.332,-48.522,-48.670,-48.822,-48.981,-49.145,-49.315,-49.493,-49.678,-49.871,-50.074,-50.239,-50.319,-50.401,-50.484,-50.569,-50.656,-50.744,-50.834,-50.926,-51.021,-51.116,-51.199,-51.283,-51.368,-51.455,-51.544,-51.635,-51.728,-51.823,-51.920,-52.019,-52.197,-52.412,-52.638,-52.877,-53.130,-53.398,-53.684,-53.990,-54.320,-54.676,-55.007,-55.278,-55.567,-55.876,-56.210,-56.570,-56.964,-57.397,-57.878,-58.419,-58.933,-58.599,-58.288,-57.998,-57.727,-57.471,-57.230,-57.001,-56.784,-56.577,-56.379,-55.838,-55.279,-54.784,-54.339,-53.936,-53.567,-53.227,-52.912,-52.618,-52.342,-52.097,-51.878,-51.670,-51.471,-51.282,-51.100,-50.925,-50.757,-50.595,-50.440,-50.305,-50.250,-50.195,-50.141,-50.088,-50.035,-49.983,-49.932,-49.881,-49.831,-49.781,-49.807,-49.845,-49.884,-49.923,-49.962,-50.002,-50.042,-50.082,-50.123,-50.164,-50.227,-50.307,-50.388,-50.471,-50.556,-50.642,-50.731,-50.821,-50.912,-51.006,-51.096,-51.170,-51.245,-51.321,-51.399,-51.478,-51.558,-51.640,-51.724,-51.809,-51.896,-51.925,-51.951,-51.977,-52.003,-52.029,-52.055,-52.081,-52.108,-52.135,-52.162,-52.185,-52.207,-52.229,-52.251,-52.274,-52.296,-52.319,-52.341,-52.364,-52.387,-52.377,-52.296,-52.217,-52.139,-52.062,-51.987,-51.913,-51.840,-51.768,-51.698,-51.628
-53.795,-54.002,-54.220,-54.449,-54.691,-54.947,-55.219,-55.510,-55.821,-56.157,-56.520,-56.832,-57.127,-57.444,-57.785,-58.156,-58.561,-59.008,-59.506,-60.069,-60.716,-61.180,-61.201,-61.222,-61.243,-61.264,-61.286,-61.307,-61.329,-61.350,-61.372,-61.284,-59.954,-58.938,-58.115,-57.423,-56.826,-56.302,-55.834,-55.412,-55.027,-54.673,-54.271,-53.880,-53.521,-53.190,-52.883,-52.595,-52.326,-52.072,-51.832,-51.605,-51.465,-51.422,-51.380,-51.337,-51.296,-51.254,-51.213,-51.172,-51.132,-51.092,-51.073,-51.183,-51.296,-51.412,-51.531,-51.653,-51.779,-51.909,-52.042,-52.180,-52.323,-52.365,-52.386,-52.406,-52.428,-52.449,-52.470,-52.491,-52.513,-52.534,-52.556,-52.352,-51.965,-51.610,-51.282,-50.977,-50.692,-50.425,-50.173,-49.935,-49.709,-49.460,-49.102,-48.771,-48.464,-48.177,-47.908,-47.654,-47.415,-47.188,-46.972,-46.767,-46.605,-46.453,-46.306,-46.164,-46.026,-45.892,-45.763,-45.637,-45.515,-45.396,-45.340,-45.328,-45.316,-45.303,-45.291,-45.279,-45.267,-45.255,-45.242,-45.230,-45.250,-45.352,-45.457,-45.565,-45.675,-45.788,-45.905,-46.024,-46.147,-46.273,-46.404,-46.575,-46.756,-46.944,-47.140,-47.346,-47.562,-47.789,-48.029,-48.283,-48.553,-48.745,-48.895,-49.049,-49.210,-49.376,-49.550,-49.730,-49.918,-50.115,-50.322,-50.489,-50.567,-50.646,-50.727,-50.809,-50.893,-50.978,-51.066,-51.155,-51.246,-51.338,-51.420,-51.504,-51.589,-51.676,-51.764,-51.855,-51.947,-52.041,-52.138,-52.237,-52.416,-52.634,-52.863,-53.106,-53.363,-53.636,-53.927,-54.239,-54.576,-54.940,-55.275,-55.543,-55.828,-56.133,-56.461,-56.816,-57.203,-57.627,-58.098,-58.625,-59.118,-58.730,-58.374,-58.045,-57.739,-57.453,-57.185,-56.933,-56.694,-56.468,-56.253,-55.718,-55.169,-54.681,-54.242,-53.844,-53.479,-53.143,-52.830,-52.539,-52.266,-52.024,-51.810,-51.606,-51.411,-51.224,-51.045,-50.873,-50.708,-50.549,-50.395,-50.263,-50.210,-50.158,-50.106,-50.055,-50.004,-49.954,-49.905,-49.856,-49.808,-49.760,-49.790,-49.832,-49.875,-49.918,-49.962,-50.006,-50.051,-50.096,-50.142,-50.188,-50.254,-50.338,-50.423,-50.510,-50.599,-50.689,-50.782,-50.877,-50.973,-51.072,-51.167,-51.246,-51.326,-51.407,-51.490,-51.575,-51.661,-51.749,-51.839,-51.931,-52.025,-52.060,-52.091,-52.123,-52.155,-52.186,-52.219,-52.251,-52.284,-52.317,-52.350,-52.378,-52.403,-52.428,-52.453,-52.478,-52.504,-52.529,-52.555,-52.581,-52.607,-52.601,-52.525,-52.449,-52.375,-52.303,-52.231,-52.161,-52.091,-52.023,-51.956,-51.890
-53.974,-54.181,-54.399,-54.628,-54.870,-55.126,-55.398,-55.689,-56.000,-56.335,-56.698,-57.010,-57.305,-57.622,-57.964,-58.335,-58.740,-59.188,-59.687,-60.250,-60.898,-61.352,-61.345,-61.337,-61.330,-61.323,-61.315,-61.308,-61.301,-61.293,-61.286,-61.172,-59.861,-58.855,-58.039,-57.352,-56.760,-56.238,-55.773,-55.352,-54.969,-54.617,-54.217,-53.829,-53.473,-53.144,-52.838,-52.552,-52.284,-52.032,-51.793,-51.567,-51.427,-51.384,-51.341,-51.298,-51.256,-51.214,-51.172,-51.131,-51.091,-51.050,-51.031,-51.144,-51.261,-51.380,-51.503,-51.629,-51.760,-51.894,-52.032,-52.175,-52.323,-52.380,-52.417,-52.454,-52.491,-52.529,-52.567,-52.606,-52.644,-52.683,-52.723,-52.535,-52.161,-51.816,-51.497,-51.200,-50.922,-50.660,-50.414,-50.180,-49.959,-49.712,-49.351,-49.017,-48.707,-48.418,-48.147,-47.892,-47.651,-47.423,-47.206,-46.999,-46.834,-46.679,-46.528,-46.383,-46.243,-46.107,-45.975,-45.847,-45.723,-45.602,-45.546,-45.534,-45.522,-45.511,-45.499,-45.487,-45.475,-45.464,-45.452,-45.440,-45.460,-45.563,-45.668,-45.776,-45.887,-46.001,-46.117,-46.237,-46.361,-46.488,-46.619,-46.791,-46.973,-47.162,-47.360,-47.567,-47.785,-48.014,-48.256,-48.513,-48.785,-48.980,-49.132,-49.289,-49.452,-49.621,-49.797,-49.981,-50.173,-50.374,-50.584,-50.754,-50.829,-50.906,-50.984,-51.063,-51.144,-51.226,-51.310,-51.396,-51.483,-51.572,-51.654,-51.737,-51.821,-51.908,-51.996,-52.086,-52.178,-52.271,-52.367,-52.465,-52.646,-52.868,-53.101,-53.348,-53.609,-53.887,-54.184,-54.503,-54.847,-55.221,-55.561,-55.825,-56.105,-56.406,-56.728,-57.076,-57.455,-57.870,-58.329,-58.842,-59.311,-58.865,-58.462,-58.092,-57.751,-57.436,-57.141,-56.866,-56.606,-56.362,-56.130,-55.601,-55.061,-54.580,-54.147,-53.754,-53.393,-53.060,-52.751,-52.462,-52.191,-51.952,-51.742,-51.542,-51.351,-51.167,-50.992,-50.823,-50.660,-50.503,-50.352,-50.222,-50.171,-50.121,-50.071,-50.022,-49.974,-49.926,-49.878,-49.831,-49.785,-49.739,-49.773,-49.819,-49.866,-49.914,-49.962,-50.011,-50.060,-50.110,-50.160,-50.211,-50.282,-50.369,-50.458,-50.549,-50.642,-50.737,-50.834,-50.933,-51.035,-51.139,-51.240,-51.323,-51.408,-51.495,-51.584,-51.675,-51.767,-51.861,-51.958,-52.057,-52.158,-52.199,-52.236,-52.274,-52.312,-52.350,-52.389,-52.427,-52.467,-52.506,-52.546,-52.579,-52.607,-52.635,-52.664,-52.693,-52.722,-52.751,-52.780,-52.810,-52.839,-52.837,-52.766,-52.695,-52.626,-52.557,-52.490,-52.424,-52.358,-52.294,-52.231,-52.168
-54.161,-54.368,-54.585,-54.814,-55.056,-55.312,-55.584,-55.875,-56.186,-56.521,-56.884,-57.196,-57.491,-57.808,-58.150,-58.522,-58.928,-59.376,-59.875,-60.439,-61.088,-61.532,-61.494,-61.456,-61.419,-61.382,-61.345,-61.309,-61.273,-61.237,-61.201,-61.063,-59.770,-58.774,-57.965,-57.283,-56.694,-56.175,-55.712,-55.293,-54.911,-54.561,-54.163,-53.778,-53.425,-53.098,-52.794,-52.510,-52.243,-51.992,-51.754,-51.529,-51.390,-51.346,-51.302,-51.259,-51.216,-51.174,-51.132,-51.091,-51.049,-51.009,-50.990,-51.106,-51.226,-51.349,-51.476,-51.606,-51.740,-51.879,-52.023,-52.171,-52.324,-52.395,-52.448,-52.501,-52.556,-52.611,-52.666,-52.723,-52.780,-52.838,-52.897,-52.726,-52.366,-52.033,-51.723,-51.435,-51.164,-50.909,-50.668,-50.440,-50.224,-49.980,-49.614,-49.277,-48.965,-48.673,-48.400,-48.143,-47.900,-47.670,-47.452,-47.244,-47.076,-46.917,-46.763,-46.615,-46.472,-46.333,-46.199,-46.068,-45.942,-45.819,-45.762,-45.751,-45.740,-45.728,-45.717,-45.706,-45.695,-45.683,-45.672,-45.661,-45.681,-45.785,-45.890,-45.999,-46.110,-46.224,-46.341,-46.462,-46.586,-46.713,-46.844,-47.018,-47.201,-47.392,-47.591,-47.801,-48.020,-48.252,-48.496,-48.755,-49.031,-49.228,-49.382,-49.542,-49.708,-49.881,-50.060,-50.248,-50.444,-50.649,-50.864,-51.036,-51.108,-51.182,-51.257,-51.333,-51.410,-51.489,-51.569,-51.651,-51.735,-51.820,-51.901,-51.983,-52.067,-52.153,-52.241,-52.330,-52.421,-52.514,-52.609,-52.707,-52.890,-53.115,-53.352,-53.603,-53.870,-54.154,-54.457,-54.784,-55.137,-55.522,-55.867,-56.126,-56.402,-56.697,-57.012,-57.353,-57.723,-58.127,-58.573,-59.070,-59.513,-59.005,-58.551,-58.140,-57.764,-57.418,-57.098,-56.799,-56.520,-56.258,-56.011,-55.487,-54.955,-54.482,-54.054,-53.665,-53.309,-52.979,-52.672,-52.386,-52.117,-51.882,-51.676,-51.480,-51.292,-51.112,-50.939,-50.772,-50.612,-50.458,-50.308,-50.180,-50.132,-50.084,-50.037,-49.990,-49.943,-49.897,-49.852,-49.807,-49.762,-49.718,-49.756,-49.806,-49.858,-49.910,-49.962,-50.015,-50.069,-50.124,-50.179,-50.235,-50.310,-50.401,-50.494,-50.589,-50.686,-50.785,-50.887,-50.991,-51.098,-51.207,-51.313,-51.402,-51.493,-51.585,-51.680,-51.776,-51.875,-51.977,-52.080,-52.186,-52.295,-52.343,-52.387,-52.431,-52.475,-52.520,-52.565,-52.611,-52.658,-52.705,-52.752,-52.790,-52.822,-52.854,-52.886,-52.918,-52.951,-52.984,-53.017,-53.051,-53.085,-53.087,-53.021,-52.956,-52.891,-52.828,-52.765,-52.704,-52.643,-52.583,-52.524,-52.466
-54.356,-54.563,-54.781,-55.009,-55.251,-55.507,-55.779,-56.069,-56.380,-56.715,-57.078,-57.390,-57.686,-58.003,-58.345,-58.717,-59.123,-59.572,-60.072,-60.637,-61.287,-61.719,-61.648,-61.578,-61.509,-61.442,-61.375,-61.309,-61.245,-61.181,-61.118,-60.957,-59.680,-58.695,-57.892,-57.215,-56.629,-56.113,-55.652,-55.235,-54.855,-54.505,-54.111,-53.728,-53.377,-53.052,-52.750,-52.467,-52.202,-51.952,-51.715,-51.491,-51.352,-51.308,-51.264,-51.220,-51.177,-51.134,-51.092,-51.050,-51.009,-50.968,-50.949,-51.068,-51.191,-51.318,-51.448,-51.583,-51.721,-51.865,-52.013,-52.166,-52.325,-52.410,-52.479,-52.550,-52.621,-52.694,-52.768,-52.844,-52.920,-52.998,-53.078,-52.926,-52.581,-52.260,-51.962,-51.683,-51.420,-51.173,-50.939,-50.717,-50.506,-50.265,-49.895,-49.555,-49.239,-48.944,-48.669,-48.409,-48.165,-47.933,-47.713,-47.504,-47.332,-47.168,-47.011,-46.860,-46.713,-46.571,-46.434,-46.301,-46.172,-46.047,-45.990,-45.979,-45.968,-45.957,-45.947,-45.936,-45.925,-45.915,-45.904,-45.894,-45.914,-46.018,-46.124,-46.233,-46.345,-46.459,-46.577,-46.698,-46.823,-46.951,-47.083,-47.258,-47.442,-47.635,-47.836,-48.047,-48.269,-48.503,-48.750,-49.012,-49.291,-49.491,-49.648,-49.811,-49.980,-50.157,-50.340,-50.532,-50.732,-50.942,-51.163,-51.338,-51.407,-51.477,-51.548,-51.620,-51.694,-51.769,-51.845,-51.922,-52.001,-52.082,-52.162,-52.244,-52.328,-52.413,-52.500,-52.588,-52.679,-52.771,-52.866,-52.962,-53.148,-53.377,-53.619,-53.875,-54.148,-54.438,-54.749,-55.085,-55.448,-55.845,-56.196,-56.450,-56.720,-57.008,-57.317,-57.649,-58.009,-58.401,-58.832,-59.310,-59.725,-59.150,-58.642,-58.188,-57.776,-57.400,-57.055,-56.734,-56.436,-56.157,-55.894,-55.377,-54.853,-54.385,-53.963,-53.579,-53.226,-52.899,-52.595,-52.311,-52.045,-51.812,-51.611,-51.418,-51.233,-51.056,-50.886,-50.723,-50.565,-50.413,-50.266,-50.139,-50.093,-50.047,-50.002,-49.957,-49.913,-49.869,-49.826,-49.783,-49.740,-49.698,-49.739,-49.794,-49.849,-49.905,-49.962,-50.020,-50.078,-50.138,-50.198,-50.259,-50.338,-50.433,-50.530,-50.629,-50.730,-50.834,-50.940,-51.049,-51.161,-51.276,-51.388,-51.482,-51.578,-51.677,-51.778,-51.881,-51.986,-52.095,-52.206,-52.320,-52.437,-52.492,-52.542,-52.593,-52.645,-52.697,-52.750,-52.803,-52.858,-52.913,-52.968,-53.012,-53.047,-53.083,-53.120,-53.157,-53.194,-53.231,-53.269,-53.306,-53.345,-53.353,-53.292,-53.233,-53.174,-53.116,-53.059,-53.003,-52.947,-52.892,-52.838,-52.785
-54.560,-54.767,-54.985,-55.214,-55.455,-55.711,-55.983,-56.273,-56.584,-56.918,-57.281,-57.593,-57.889,-58.207,-58.549,-58.921,-59.328,-59.777,-60.278,-60.844,-61.496,-61.914,-61.807,-61.703,-61.602,-61.502,-61.405,-61.310,-61.217,-61.126,-61.037,-60.853,-59.593,-58.617,-57.820,-57.148,-56.565,-56.052,-55.593,-55.178,-54.799,-54.450,-54.059,-53.679,-53.330,-53.007,-52.707,-52.425,-52.161,-51.913,-51.677,-51.454,-51.315,-51.270,-51.226,-51.182,-51.138,-51.095,-51.052,-51.010,-50.968,-50.927,-50.908,-51.031,-51.157,-51.287,-51.421,-51.559,-51.702,-51.850,-52.003,-52.161,-52.326,-52.425,-52.511,-52.598,-52.688,-52.779,-52.872,-52.968,-53.065,-53.165,-53.267,-53.136,-52.807,-52.500,-52.214,-51.946,-51.693,-51.454,-51.228,-51.013,-50.808,-50.570,-50.195,-49.851,-49.531,-49.234,-48.955,-48.693,-48.447,-48.213,-47.991,-47.781,-47.603,-47.436,-47.275,-47.119,-46.969,-46.824,-46.683,-46.547,-46.415,-46.287,-46.229,-46.219,-46.209,-46.199,-46.189,-46.179,-46.169,-46.159,-46.149,-46.140,-46.161,-46.265,-46.372,-46.481,-46.593,-46.708,-46.827,-46.948,-47.073,-47.202,-47.335,-47.512,-47.698,-47.892,-48.095,-48.309,-48.533,-48.769,-49.020,-49.285,-49.568,-49.772,-49.932,-50.098,-50.271,-50.451,-50.639,-50.836,-51.041,-51.257,-51.484,-51.662,-51.727,-51.793,-51.860,-51.928,-51.997,-52.068,-52.139,-52.212,-52.286,-52.361,-52.441,-52.522,-52.605,-52.689,-52.776,-52.863,-52.953,-53.045,-53.138,-53.234,-53.423,-53.656,-53.903,-54.165,-54.444,-54.742,-55.062,-55.407,-55.783,-56.193,-56.552,-56.801,-57.064,-57.344,-57.644,-57.966,-58.314,-58.692,-59.107,-59.565,-59.948,-59.299,-58.735,-58.236,-57.789,-57.383,-57.012,-56.670,-56.353,-56.058,-55.781,-55.268,-54.752,-54.291,-53.874,-53.494,-53.144,-52.821,-52.520,-52.238,-51.974,-51.744,-51.546,-51.357,-51.176,-51.002,-50.834,-50.673,-50.518,-50.368,-50.223,-50.099,-50.055,-50.011,-49.968,-49.925,-49.883,-49.841,-49.800,-49.758,-49.718,-49.677,-49.722,-49.781,-49.840,-49.901,-49.962,-50.024,-50.088,-50.152,-50.217,-50.283,-50.366,-50.465,-50.566,-50.669,-50.775,-50.883,-50.994,-51.109,-51.226,-51.346,-51.464,-51.564,-51.666,-51.770,-51.878,-51.988,-52.100,-52.216,-52.335,-52.458,-52.584,-52.645,-52.703,-52.762,-52.821,-52.881,-52.942,-53.004,-53.067,-53.131,-53.196,-53.245,-53.285,-53.326,-53.367,-53.408,-53.450,-53.492,-53.535,-53.578,-53.621,-53.635,-53.582,-53.529,-53.477,-53.426,-53.375,-53.324,-53.275,-53.226,-53.177,-53.129
-54.775,-54.982,-55.199,-55.428,-55.669,-55.925,-56.197,-56.487,-56.797,-57.132,-57.494,-57.806,-58.102,-58.420,-58.763,-59.136,-59.543,-59.993,-60.495,-61.062,-61.715,-62.119,-61.973,-61.832,-61.696,-61.564,-61.435,-61.311,-61.189,-61.071,-60.957,-60.752,-59.507,-58.540,-57.750,-57.082,-56.503,-55.992,-55.535,-55.121,-54.744,-54.396,-54.007,-53.630,-53.284,-52.963,-52.664,-52.384,-52.121,-51.873,-51.639,-51.417,-51.278,-51.233,-51.188,-51.144,-51.100,-51.056,-51.013,-50.970,-50.928,-50.886,-50.868,-50.993,-51.123,-51.256,-51.394,-51.536,-51.683,-51.835,-51.993,-52.157,-52.327,-52.440,-52.543,-52.648,-52.755,-52.866,-52.979,-53.095,-53.215,-53.338,-53.464,-53.357,-53.045,-52.755,-52.482,-52.226,-51.984,-51.755,-51.537,-51.330,-51.132,-50.898,-50.518,-50.168,-49.844,-49.543,-49.262,-48.997,-48.748,-48.512,-48.289,-48.076,-47.894,-47.721,-47.555,-47.395,-47.240,-47.091,-46.947,-46.808,-46.673,-46.542,-46.483,-46.474,-46.465,-46.455,-46.446,-46.437,-46.428,-46.418,-46.409,-46.400,-46.422,-46.527,-46.634,-46.744,-46.856,-46.972,-47.091,-47.214,-47.339,-47.469,-47.603,-47.781,-47.969,-48.165,-48.371,-48.587,-48.814,-49.053,-49.307,-49.576,-49.863,-50.071,-50.235,-50.405,-50.582,-50.767,-50.960,-51.162,-51.374,-51.597,-51.831,-52.013,-52.073,-52.135,-52.197,-52.260,-52.324,-52.389,-52.455,-52.522,-52.590,-52.659,-52.738,-52.819,-52.901,-52.985,-53.070,-53.157,-53.246,-53.336,-53.429,-53.524,-53.715,-53.955,-54.208,-54.476,-54.763,-55.069,-55.399,-55.756,-56.145,-56.573,-56.940,-57.182,-57.437,-57.709,-57.998,-58.309,-58.643,-59.005,-59.400,-59.835,-60.183,-59.454,-58.831,-58.286,-57.801,-57.366,-56.970,-56.607,-56.272,-55.961,-55.671,-55.163,-54.654,-54.199,-53.787,-53.411,-53.065,-52.744,-52.445,-52.166,-51.903,-51.677,-51.483,-51.297,-51.119,-50.948,-50.783,-50.625,-50.472,-50.324,-50.181,-50.059,-50.017,-49.975,-49.934,-49.894,-49.853,-49.813,-49.774,-49.734,-49.695,-49.657,-49.705,-49.768,-49.832,-49.897,-49.962,-50.029,-50.097,-50.166,-50.236,-50.307,-50.395,-50.497,-50.602,-50.710,-50.820,-50.933,-51.049,-51.169,-51.291,-51.418,-51.541,-51.647,-51.755,-51.866,-51.980,-52.097,-52.218,-52.341,-52.469,-52.600,-52.735,-52.805,-52.871,-52.937,-53.005,-53.074,-53.144,-53.215,-53.287,-53.361,-53.436,-53.492,-53.537,-53.583,-53.629,-53.676,-53.723,-53.771,-53.819,-53.868,-53.917,-53.937,-53.892,-53.847,-53.802,-53.758,-53.715,-53.672,-53.629,-53.587,-53.545,-53.503
-55.001,-55.207,-55.425,-55.653,-55.895,-56.150,-56.422,-56.711,-57.022,-57.356,-57.718,-58.030,-58.327,-58.645,-58.989,-59.362,-59.770,-60.220,-60.723,-61.291,-61.945,-62.334,-62.146,-61.966,-61.792,-61.626,-61.466,-61.311,-61.162,-61.018,-60.878,-60.653,-59.422,-58.465,-57.680,-57.016,-56.441,-55.932,-55.477,-55.065,-54.689,-54.343,-53.956,-53.582,-53.238,-52.919,-52.621,-52.343,-52.081,-51.835,-51.601,-51.380,-51.242,-51.196,-51.151,-51.106,-51.062,-51.018,-50.974,-50.931,-50.889,-50.846,-50.828,-50.956,-51.089,-51.226,-51.367,-51.513,-51.664,-51.821,-51.983,-52.152,-52.328,-52.455,-52.575,-52.698,-52.824,-52.954,-53.088,-53.227,-53.370,-53.518,-53.671,-53.589,-53.298,-53.025,-52.768,-52.525,-52.296,-52.078,-51.870,-51.672,-51.482,-51.253,-50.866,-50.511,-50.182,-49.877,-49.592,-49.324,-49.072,-48.833,-48.607,-48.393,-48.204,-48.026,-47.854,-47.689,-47.530,-47.377,-47.229,-47.085,-46.947,-46.812,-46.753,-46.744,-46.736,-46.728,-46.719,-46.711,-46.702,-46.694,-46.686,-46.677,-46.700,-46.805,-46.913,-47.023,-47.137,-47.253,-47.373,-47.496,-47.623,-47.753,-47.888,-48.069,-48.259,-48.457,-48.665,-48.884,-49.114,-49.357,-49.615,-49.889,-50.181,-50.393,-50.561,-50.736,-50.918,-51.108,-51.307,-51.515,-51.734,-51.965,-52.208,-52.394,-52.449,-52.505,-52.562,-52.619,-52.677,-52.736,-52.795,-52.855,-52.917,-52.979,-53.058,-53.137,-53.219,-53.301,-53.386,-53.472,-53.560,-53.649,-53.741,-53.834,-54.030,-54.275,-54.535,-54.811,-55.106,-55.423,-55.765,-56.135,-56.541,-56.988,-57.366,-57.599,-57.845,-58.106,-58.384,-58.680,-58.999,-59.342,-59.715,-60.123,-60.431,-59.615,-58.928,-58.335,-57.814,-57.348,-56.928,-56.544,-56.192,-55.866,-55.563,-55.060,-54.558,-54.109,-53.702,-53.329,-52.986,-52.668,-52.372,-52.095,-51.834,-51.611,-51.420,-51.238,-51.063,-50.895,-50.733,-50.577,-50.426,-50.280,-50.139,-50.019,-49.979,-49.940,-49.901,-49.862,-49.824,-49.786,-49.748,-49.710,-49.673,-49.636,-49.688,-49.755,-49.823,-49.892,-49.962,-50.034,-50.106,-50.180,-50.255,-50.331,-50.423,-50.530,-50.639,-50.751,-50.865,-50.983,-51.105,-51.229,-51.358,-51.490,-51.620,-51.732,-51.846,-51.964,-52.085,-52.210,-52.338,-52.470,-52.606,-52.747,-52.892,-52.971,-53.045,-53.120,-53.197,-53.276,-53.355,-53.437,-53.519,-53.604,-53.690,-53.754,-53.805,-53.856,-53.908,-53.961,-54.014,-54.068,-54.123,-54.178,-54.234,-54.262,-54.226,-54.190,-54.154,-54.119,-54.084,-54.049,-54.015,-53.980,-53.947,-53.913
-55.239,-55.445,-55.662,-55.891,-56.132,-56.388,-56.659,-56.948,-57.259,-57.593,-57.954,-58.267,-58.564,-58.882,-59.226,-59.600,-60.008,-60.460,-60.963,-61.533,-62.189,-62.560,-62.325,-62.103,-61.891,-61.689,-61.497,-61.312,-61.135,-60.965,-60.801,-60.556,-59.340,-58.391,-57.612,-56.952,-56.380,-55.874,-55.421,-55.010,-54.635,-54.290,-53.906,-53.535,-53.192,-52.875,-52.579,-52.302,-52.042,-51.796,-51.564,-51.343,-51.206,-51.159,-51.114,-51.068,-51.024,-50.979,-50.936,-50.892,-50.849,-50.807,-50.788,-50.920,-51.056,-51.196,-51.341,-51.490,-51.646,-51.807,-51.974,-52.147,-52.329,-52.470,-52.607,-52.748,-52.894,-53.045,-53.201,-53.363,-53.531,-53.706,-53.889,-53.834,-53.565,-53.313,-53.074,-52.847,-52.632,-52.427,-52.231,-52.043,-51.864,-51.640,-51.245,-50.883,-50.549,-50.238,-49.949,-49.677,-49.422,-49.180,-48.952,-48.734,-48.539,-48.354,-48.176,-48.005,-47.841,-47.682,-47.529,-47.382,-47.239,-47.101,-47.040,-47.033,-47.025,-47.018,-47.010,-47.003,-46.996,-46.988,-46.981,-46.973,-46.997,-47.102,-47.211,-47.322,-47.437,-47.554,-47.675,-47.799,-47.926,-48.058,-48.193,-48.376,-48.569,-48.770,-48.981,-49.203,-49.437,-49.684,-49.946,-50.225,-50.523,-50.740,-50.913,-51.094,-51.282,-51.478,-51.684,-51.900,-52.127,-52.367,-52.621,-52.813,-52.861,-52.910,-52.960,-53.010,-53.061,-53.112,-53.164,-53.217,-53.270,-53.325,-53.402,-53.481,-53.561,-53.643,-53.726,-53.811,-53.898,-53.986,-54.076,-54.169,-54.368,-54.621,-54.888,-55.174,-55.479,-55.808,-56.164,-56.551,-56.976,-57.448,-57.839,-58.062,-58.296,-58.544,-58.807,-59.087,-59.386,-59.708,-60.055,-60.432,-60.694,-59.782,-59.028,-58.386,-57.826,-57.331,-56.886,-56.483,-56.114,-55.774,-55.458,-54.959,-54.465,-54.020,-53.618,-53.249,-52.909,-52.594,-52.300,-52.025,-51.767,-51.545,-51.359,-51.180,-51.008,-50.842,-50.683,-50.529,-50.381,-50.237,-50.098,-49.980,-49.942,-49.905,-49.868,-49.831,-49.794,-49.758,-49.722,-49.687,-49.651,-49.616,-49.672,-49.742,-49.815,-49.888,-49.962,-50.038,-50.115,-50.194,-50.274,-50.355,-50.452,-50.562,-50.676,-50.792,-50.911,-51.034,-51.161,-51.291,-51.425,-51.564,-51.700,-51.818,-51.939,-52.064,-52.193,-52.325,-52.462,-52.603,-52.748,-52.899,-53.055,-53.143,-53.226,-53.311,-53.398,-53.487,-53.577,-53.670,-53.764,-53.861,-53.959,-54.033,-54.090,-54.148,-54.206,-54.266,-54.326,-54.387,-54.449,-54.512,-54.576,-54.613,-54.587,-54.562,-54.537,-54.512,-54.487,-54.462,-54.438,-54.413,-54.389,-54.365
-55.471,-55.676,-55.891,-56.118,-56.356,-56.609,-56.877,-57.163,-57.469,-57.798,-58.154,-58.463,-58.758,-59.073,-59.414,-59.783,-60.187,-60.633,-61.129,-61.690,-62.334,-62.685,-62.426,-62.182,-61.951,-61.732,-61.523,-61.324,-61.133,-60.951,-60.775,-60.522,-59.320,-58.380,-57.608,-56.952,-56.383,-55.879,-55.428,-55.020,-54.646,-54.303,-53.920,-53.549,-53.208,-52.891,-52.596,-52.320,-52.060,-51.815,-51.584,-51.363,-51.225,-51.176,-51.128,-51.081,-51.034,-50.988,-50.942,-50.896,-50.851,-50.807,-50.786,-50.917,-51.052,-51.191,-51.334,-51.482,-51.636,-51.795,-51.961,-52.133,-52.312,-52.460,-52.606,-52.756,-52.912,-53.073,-53.241,-53.416,-53.598,-53.788,-53.987,-53.953,-53.706,-53.472,-53.251,-53.040,-52.839,-52.647,-52.463,-52.286,-52.117,-51.900,-51.502,-51.137,-50.801,-50.489,-50.198,-49.925,-49.668,-49.426,-49.196,-48.978,-48.780,-48.592,-48.412,-48.239,-48.072,-47.912,-47.757,-47.608,-47.463,-47.323,-47.263,-47.258,-47.252,-47.246,-47.240,-47.234,-47.228,-47.222,-47.217,-47.211,-47.236,-47.344,-47.454,-47.567,-47.684,-47.804,-47.927,-48.053,-48.183,-48.318,-48.457,-48.642,-48.837,-49.041,-49.255,-49.480,-49.717,-49.969,-50.235,-50.520,-50.824,-51.045,-51.220,-51.402,-51.593,-51.792,-52.000,-52.220,-52.451,-52.695,-52.953,-53.146,-53.189,-53.232,-53.276,-53.320,-53.365,-53.411,-53.456,-53.502,-53.549,-53.597,-53.672,-53.748,-53.826,-53.904,-53.985,-54.066,-54.150,-54.235,-54.321,-54.410,-54.610,-54.864,-55.134,-55.422,-55.731,-56.063,-56.422,-56.814,-57.245,-57.723,-58.117,-58.335,-58.564,-58.806,-59.062,-59.334,-59.625,-59.936,-60.271,-60.634,-60.876,-59.917,-59.132,-58.468,-57.892,-57.383,-56.928,-56.516,-56.140,-55.793,-55.473,-54.974,-54.482,-54.039,-53.638,-53.270,-52.931,-52.617,-52.324,-52.049,-51.791,-51.572,-51.388,-51.211,-51.041,-50.878,-50.721,-50.569,-50.422,-50.280,-50.143,-50.026,-49.989,-49.953,-49.916,-49.880,-49.845,-49.809,-49.774,-49.739,-49.705,-49.671,-49.727,-49.799,-49.873,-49.948,-50.024,-50.101,-50.180,-50.260,-50.342,-50.425,-50.524,-50.637,-50.753,-50.873,-50.996,-51.122,-51.252,-51.387,-51.525,-51.668,-51.809,-51.931,-52.057,-52.187,-52.321,-52.458,-52.601,-52.748,-52.900,-53.058,-53.222,-53.315,-53.404,-53.495,-53.588,-53.683,-53.780,-53.879,-53.981,-54.085,-54.192,-54.272,-54.334,-54.398,-54.463,-54.528,-54.595,-54.662,-54.731,-54.801,-54.872,-54.915,-54.894,-54.874,-54.853,-54.833,-54.813,-54.793,-54.773,-54.753,-54.733,-54.713
-55.712,-55.914,-56.127,-56.350,-56.585,-56.834,-57.098,-57.379,-57.679,-58.002,-58.351,-58.655,-58.945,-59.257,-59.593,-59.957,-60.354,-60.792,-61.278,-61.826,-62.453,-62.784,-62.507,-62.247,-62.001,-61.769,-61.548,-61.338,-61.138,-60.947,-60.763,-60.504,-59.317,-58.386,-57.620,-56.969,-56.403,-55.902,-55.453,-55.046,-54.674,-54.332,-53.950,-53.580,-53.240,-52.924,-52.629,-52.354,-52.094,-51.850,-51.618,-51.398,-51.258,-51.207,-51.156,-51.106,-51.057,-51.008,-50.959,-50.911,-50.864,-50.817,-50.795,-50.923,-51.055,-51.192,-51.333,-51.478,-51.629,-51.785,-51.947,-52.115,-52.290,-52.443,-52.595,-52.753,-52.916,-53.086,-53.263,-53.447,-53.640,-53.841,-54.053,-54.037,-53.812,-53.599,-53.395,-53.200,-53.014,-52.836,-52.664,-52.499,-52.340,-52.131,-51.732,-51.366,-51.029,-50.716,-50.424,-50.151,-49.894,-49.651,-49.421,-49.202,-49.003,-48.813,-48.631,-48.456,-48.289,-48.127,-47.971,-47.821,-47.675,-47.535,-47.475,-47.471,-47.468,-47.464,-47.460,-47.456,-47.452,-47.448,-47.444,-47.440,-47.467,-47.578,-47.691,-47.806,-47.926,-48.048,-48.174,-48.304,-48.438,-48.576,-48.719,-48.906,-49.104,-49.311,-49.528,-49.757,-49.999,-50.254,-50.526,-50.816,-51.127,-51.351,-51.527,-51.711,-51.903,-52.104,-52.315,-52.536,-52.770,-53.016,-53.278,-53.471,-53.508,-53.545,-53.583,-53.622,-53.660,-53.699,-53.738,-53.778,-53.818,-53.859,-53.931,-54.003,-54.077,-54.152,-54.229,-54.307,-54.386,-54.467,-54.549,-54.633,-54.832,-55.086,-55.357,-55.645,-55.954,-56.287,-56.648,-57.041,-57.473,-57.953,-58.347,-58.561,-58.786,-59.024,-59.275,-59.542,-59.827,-60.131,-60.458,-60.812,-61.039,-60.047,-59.240,-58.560,-57.972,-57.455,-56.992,-56.574,-56.193,-55.843,-55.518,-55.020,-54.528,-54.086,-53.685,-53.318,-52.979,-52.665,-52.372,-52.098,-51.840,-51.622,-51.441,-51.267,-51.099,-50.938,-50.783,-50.633,-50.488,-50.347,-50.211,-50.096,-50.059,-50.023,-49.988,-49.952,-49.917,-49.882,-49.848,-49.813,-49.779,-49.746,-49.803,-49.876,-49.950,-50.025,-50.102,-50.180,-50.260,-50.341,-50.423,-50.508,-50.608,-50.724,-50.843,-50.966,-51.092,-51.222,-51.355,-51.493,-51.636,-51.783,-51.929,-52.055,-52.185,-52.319,-52.457,-52.600,-52.748,-52.900,-53.059,-53.223,-53.394,-53.492,-53.586,-53.682,-53.781,-53.881,-53.984,-54.090,-54.198,-54.309,-54.422,-54.508,-54.577,-54.646,-54.717,-54.789,-54.862,-54.937,-55.012,-55.089,-55.168,-55.217,-55.200,-55.183,-55.166,-55.149,-55.132,-55.115,-55.098,-55.082,-55.065,-55.048
-55.967,-56.166,-56.376,-56.595,-56.827,-57.071,-57.330,-57.606,-57.900,-58.216,-58.556,-58.855,-59.142,-59.449,-59.780,-60.138,-60.528,-60.957,-61.433,-61.967,-62.576,-62.885,-62.589,-62.312,-62.052,-61.806,-61.574,-61.353,-61.143,-60.942,-60.751,-60.486,-59.314,-58.392,-57.632,-56.986,-56.423,-55.925,-55.478,-55.073,-54.702,-54.361,-53.980,-53.611,-53.272,-52.956,-52.662,-52.387,-52.128,-51.884,-51.653,-51.433,-51.292,-51.238,-51.184,-51.132,-51.080,-51.028,-50.977,-50.927,-50.877,-50.828,-50.803,-50.929,-51.059,-51.193,-51.331,-51.474,-51.622,-51.775,-51.934,-52.098,-52.269,-52.426,-52.585,-52.750,-52.921,-53.099,-53.285,-53.479,-53.682,-53.895,-54.119,-54.124,-53.922,-53.729,-53.544,-53.367,-53.197,-53.033,-52.875,-52.723,-52.576,-52.375,-51.974,-51.608,-51.269,-50.956,-50.663,-50.389,-50.131,-49.888,-49.657,-49.439,-49.237,-49.045,-48.862,-48.686,-48.516,-48.353,-48.196,-48.045,-47.898,-47.756,-47.698,-47.696,-47.695,-47.693,-47.691,-47.690,-47.688,-47.686,-47.684,-47.683,-47.712,-47.825,-47.941,-48.059,-48.182,-48.307,-48.437,-48.571,-48.708,-48.851,-48.998,-49.188,-49.389,-49.599,-49.820,-50.053,-50.299,-50.560,-50.838,-51.134,-51.453,-51.681,-51.859,-52.044,-52.238,-52.441,-52.654,-52.878,-53.114,-53.364,-53.629,-53.822,-53.852,-53.883,-53.914,-53.945,-53.977,-54.008,-54.040,-54.072,-54.105,-54.138,-54.206,-54.275,-54.344,-54.415,-54.488,-54.561,-54.635,-54.711,-54.789,-54.867,-55.065,-55.320,-55.591,-55.881,-56.191,-56.524,-56.886,-57.280,-57.714,-58.195,-58.589,-58.800,-59.021,-59.254,-59.500,-59.761,-60.038,-60.335,-60.653,-60.997,-61.208,-60.181,-59.351,-58.655,-58.055,-57.527,-57.057,-56.633,-56.247,-55.892,-55.564,-55.066,-54.575,-54.133,-53.733,-53.366,-53.028,-52.714,-52.422,-52.147,-51.890,-51.673,-51.494,-51.323,-51.158,-50.999,-50.845,-50.697,-50.554,-50.415,-50.281,-50.166,-50.130,-50.095,-50.060,-50.025,-49.991,-49.956,-49.922,-49.888,-49.855,-49.822,-49.880,-49.953,-50.028,-50.104,-50.182,-50.261,-50.341,-50.423,-50.507,-50.592,-50.695,-50.813,-50.935,-51.061,-51.190,-51.323,-51.461,-51.603,-51.750,-51.902,-52.051,-52.182,-52.316,-52.455,-52.598,-52.746,-52.900,-53.059,-53.224,-53.395,-53.574,-53.677,-53.776,-53.878,-53.982,-54.089,-54.198,-54.311,-54.426,-54.544,-54.666,-54.759,-54.834,-54.910,-54.988,-55.067,-55.148,-55.230,-55.313,-55.399,-55.486,-55.543,-55.529,-55.516,-55.503,-55.490,-55.477,-55.463,-55.450,-55.437,-55.424,-55.411
-56.238,-56.434,-56.640,-56.856,-57.083,-57.322,-57.576,-57.846,-58.133,-58.441,-58.772,-59.065,-59.348,-59.650,-59.975,-60.327,-60.709,-61.128,-61.593,-62.112,-62.703,-62.989,-62.673,-62.379,-62.103,-61.844,-61.599,-61.367,-61.148,-60.938,-60.739,-60.468,-59.311,-58.399,-57.645,-57.003,-56.443,-55.948,-55.503,-55.100,-54.731,-54.391,-54.011,-53.643,-53.304,-52.989,-52.696,-52.421,-52.163,-51.919,-51.688,-51.468,-51.326,-51.269,-51.213,-51.157,-51.103,-51.048,-50.995,-50.942,-50.890,-50.838,-50.811,-50.935,-51.063,-51.194,-51.330,-51.470,-51.615,-51.765,-51.920,-52.081,-52.248,-52.410,-52.575,-52.746,-52.925,-53.112,-53.307,-53.511,-53.725,-53.950,-54.187,-54.212,-54.034,-53.863,-53.699,-53.540,-53.388,-53.240,-53.097,-52.959,-52.825,-52.633,-52.231,-51.863,-51.524,-51.209,-50.916,-50.641,-50.383,-50.139,-49.908,-49.688,-49.485,-49.291,-49.106,-48.928,-48.757,-48.592,-48.434,-48.281,-48.133,-47.990,-47.933,-47.934,-47.934,-47.935,-47.936,-47.937,-47.937,-47.938,-47.939,-47.939,-47.971,-48.087,-48.206,-48.328,-48.454,-48.583,-48.717,-48.854,-48.997,-49.144,-49.296,-49.490,-49.694,-49.908,-50.133,-50.371,-50.622,-50.889,-51.173,-51.478,-51.805,-52.038,-52.217,-52.405,-52.601,-52.807,-53.022,-53.249,-53.488,-53.741,-54.010,-54.204,-54.226,-54.249,-54.272,-54.295,-54.318,-54.341,-54.364,-54.388,-54.411,-54.436,-54.500,-54.564,-54.629,-54.695,-54.763,-54.831,-54.900,-54.971,-55.043,-55.115,-55.312,-55.568,-55.840,-56.130,-56.440,-56.775,-57.137,-57.533,-57.968,-58.452,-58.846,-59.052,-59.268,-59.496,-59.736,-59.991,-60.261,-60.549,-60.858,-61.190,-61.384,-60.319,-59.465,-58.751,-58.138,-57.601,-57.124,-56.693,-56.302,-55.942,-55.611,-55.112,-54.622,-54.181,-53.781,-53.415,-53.077,-52.763,-52.471,-52.197,-51.940,-51.725,-51.549,-51.380,-51.217,-51.060,-50.909,-50.762,-50.621,-50.484,-50.351,-50.238,-50.203,-50.168,-50.134,-50.099,-50.065,-50.032,-49.998,-49.965,-49.932,-49.899,-49.958,-50.032,-50.108,-50.185,-50.263,-50.343,-50.424,-50.507,-50.592,-50.678,-50.783,-50.904,-51.029,-51.158,-51.291,-51.428,-51.569,-51.715,-51.866,-52.023,-52.178,-52.312,-52.451,-52.595,-52.744,-52.898,-53.057,-53.223,-53.395,-53.574,-53.761,-53.870,-53.975,-54.083,-54.194,-54.307,-54.424,-54.543,-54.666,-54.793,-54.924,-55.024,-55.107,-55.191,-55.276,-55.364,-55.453,-55.544,-55.637,-55.732,-55.829,-55.894,-55.886,-55.877,-55.868,-55.859,-55.851,-55.842,-55.833,-55.825,-55.816,-55.808
-56.526,-56.719,-56.921,-57.132,-57.355,-57.589,-57.837,-58.099,-58.379,-58.678,-58.999,-59.285,-59.563,-59.861,-60.180,-60.524,-60.898,-61.307,-61.759,-62.263,-62.834,-63.095,-62.758,-62.446,-62.155,-61.882,-61.625,-61.382,-61.153,-60.934,-60.727,-60.451,-59.308,-58.405,-57.657,-57.019,-56.464,-55.971,-55.528,-55.127,-54.759,-54.420,-54.042,-53.675,-53.336,-53.022,-52.729,-52.455,-52.197,-51.954,-51.723,-51.504,-51.361,-51.301,-51.242,-51.183,-51.126,-51.069,-51.013,-50.957,-50.903,-50.849,-50.819,-50.941,-51.067,-51.196,-51.329,-51.466,-51.608,-51.755,-51.906,-52.064,-52.227,-52.393,-52.565,-52.743,-52.930,-53.125,-53.329,-53.543,-53.768,-54.005,-54.256,-54.302,-54.149,-54.002,-53.859,-53.721,-53.587,-53.457,-53.331,-53.208,-53.089,-52.909,-52.505,-52.135,-51.795,-51.479,-51.184,-50.909,-50.650,-50.405,-50.173,-49.954,-49.748,-49.552,-49.364,-49.184,-49.011,-48.845,-48.685,-48.531,-48.382,-48.238,-48.181,-48.185,-48.188,-48.192,-48.195,-48.198,-48.202,-48.205,-48.209,-48.212,-48.247,-48.366,-48.488,-48.614,-48.744,-48.878,-49.016,-49.158,-49.305,-49.458,-49.616,-49.814,-50.022,-50.240,-50.471,-50.714,-50.971,-51.245,-51.537,-51.851,-52.188,-52.426,-52.609,-52.798,-52.997,-53.205,-53.424,-53.654,-53.897,-54.155,-54.429,-54.623,-54.636,-54.649,-54.662,-54.675,-54.688,-54.701,-54.715,-54.728,-54.741,-54.756,-54.815,-54.874,-54.934,-54.995,-55.056,-55.119,-55.182,-55.247,-55.312,-55.379,-55.574,-55.830,-56.103,-56.393,-56.705,-57.041,-57.405,-57.802,-58.239,-58.725,-59.119,-59.320,-59.531,-59.753,-59.986,-60.233,-60.495,-60.774,-61.072,-61.392,-61.568,-60.462,-59.582,-58.850,-58.224,-57.677,-57.191,-56.754,-56.357,-55.993,-55.658,-55.159,-54.670,-54.229,-53.830,-53.464,-53.127,-52.813,-52.521,-52.248,-51.990,-51.777,-51.604,-51.437,-51.277,-51.122,-50.973,-50.829,-50.689,-50.554,-50.423,-50.311,-50.277,-50.242,-50.208,-50.175,-50.141,-50.108,-50.075,-50.043,-50.010,-49.978,-50.038,-50.113,-50.189,-50.267,-50.346,-50.427,-50.509,-50.593,-50.678,-50.766,-50.872,-50.997,-51.125,-51.257,-51.394,-51.534,-51.680,-51.830,-51.986,-52.148,-52.308,-52.447,-52.591,-52.740,-52.894,-53.054,-53.221,-53.393,-53.573,-53.761,-53.957,-54.072,-54.184,-54.298,-54.416,-54.537,-54.661,-54.789,-54.921,-55.057,-55.198,-55.308,-55.398,-55.491,-55.585,-55.682,-55.781,-55.882,-55.986,-56.092,-56.201,-56.277,-56.274,-56.270,-56.267,-56.264,-56.260,-56.257,-56.254,-56.250,-56.247,-56.244
-56.836,-57.024,-57.222,-57.428,-57.645,-57.873,-58.114,-58.369,-58.640,-58.929,-59.238,-59.518,-59.791,-60.082,-60.394,-60.730,-61.095,-61.493,-61.931,-62.419,-62.968,-63.204,-62.845,-62.514,-62.207,-61.920,-61.651,-61.397,-61.157,-60.930,-60.715,-60.433,-59.305,-58.411,-57.669,-57.036,-56.484,-55.994,-55.554,-55.154,-54.788,-54.450,-54.073,-53.706,-53.369,-53.055,-52.763,-52.489,-52.232,-51.989,-51.759,-51.540,-51.395,-51.332,-51.270,-51.209,-51.149,-51.089,-51.031,-50.973,-50.916,-50.859,-50.827,-50.947,-51.070,-51.197,-51.328,-51.462,-51.601,-51.745,-51.893,-52.047,-52.206,-52.376,-52.554,-52.740,-52.934,-53.137,-53.351,-53.575,-53.811,-54.061,-54.327,-54.394,-54.267,-54.145,-54.025,-53.909,-53.796,-53.686,-53.578,-53.473,-53.371,-53.202,-52.796,-52.425,-52.083,-51.766,-51.471,-51.194,-50.934,-50.688,-50.456,-50.236,-50.027,-49.829,-49.638,-49.456,-49.281,-49.113,-48.952,-48.796,-48.645,-48.500,-48.445,-48.451,-48.458,-48.464,-48.471,-48.477,-48.484,-48.490,-48.497,-48.503,-48.541,-48.664,-48.791,-48.921,-49.055,-49.194,-49.337,-49.485,-49.638,-49.797,-49.962,-50.164,-50.376,-50.600,-50.836,-51.086,-51.351,-51.633,-51.935,-52.259,-52.609,-52.854,-53.038,-53.231,-53.433,-53.645,-53.867,-54.102,-54.349,-54.612,-54.892,-55.086,-55.088,-55.089,-55.090,-55.092,-55.093,-55.095,-55.096,-55.097,-55.099,-55.102,-55.154,-55.208,-55.262,-55.316,-55.371,-55.427,-55.484,-55.541,-55.600,-55.659,-55.852,-56.109,-56.383,-56.674,-56.987,-57.324,-57.690,-58.089,-58.528,-59.017,-59.410,-59.605,-59.810,-60.026,-60.252,-60.491,-60.743,-61.012,-61.298,-61.604,-61.760,-60.610,-59.701,-58.951,-58.311,-57.753,-57.259,-56.815,-56.413,-56.045,-55.705,-55.207,-54.718,-54.278,-53.879,-53.514,-53.177,-52.864,-52.572,-52.299,-52.042,-51.830,-51.660,-51.496,-51.338,-51.186,-51.039,-50.896,-50.759,-50.625,-50.495,-50.385,-50.351,-50.318,-50.285,-50.252,-50.219,-50.186,-50.154,-50.122,-50.090,-50.059,-50.119,-50.195,-50.272,-50.351,-50.431,-50.512,-50.596,-50.680,-50.767,-50.855,-50.964,-51.092,-51.223,-51.359,-51.499,-51.644,-51.794,-51.949,-52.110,-52.277,-52.442,-52.586,-52.736,-52.890,-53.051,-53.217,-53.390,-53.571,-53.759,-53.956,-54.162,-54.284,-54.403,-54.525,-54.650,-54.779,-54.912,-55.050,-55.192,-55.338,-55.490,-55.610,-55.711,-55.813,-55.918,-56.026,-56.136,-56.250,-56.366,-56.486,-56.609,-56.697,-56.700,-56.703,-56.706,-56.709,-56.713,-56.716,-56.719,-56.722,-56.725,-56.729
-57.169,-57.353,-57.545,-57.745,-57.956,-58.177,-58.410,-58.656,-58.917,-59.195,-59.492,-59.763,-60.030,-60.315,-60.620,-60.947,-61.302,-61.688,-62.111,-62.581,-63.107,-63.315,-62.934,-62.584,-62.260,-61.959,-61.677,-61.412,-61.162,-60.926,-60.702,-60.416,-59.302,-58.417,-57.682,-57.053,-56.504,-56.017,-55.579,-55.181,-54.817,-54.480,-54.104,-53.739,-53.402,-53.089,-52.797,-52.524,-52.267,-52.024,-51.794,-51.576,-51.430,-51.364,-51.299,-51.235,-51.172,-51.110,-51.049,-50.988,-50.929,-50.870,-50.836,-50.953,-51.074,-51.198,-51.326,-51.458,-51.594,-51.735,-51.880,-52.030,-52.185,-52.360,-52.544,-52.737,-52.939,-53.150,-53.373,-53.607,-53.855,-54.118,-54.398,-54.488,-54.389,-54.293,-54.198,-54.106,-54.016,-53.927,-53.840,-53.755,-53.672,-53.517,-53.109,-52.736,-52.392,-52.074,-51.777,-51.499,-51.238,-50.992,-50.759,-50.538,-50.326,-50.124,-49.932,-49.747,-49.570,-49.400,-49.236,-49.078,-48.926,-48.779,-48.725,-48.735,-48.745,-48.755,-48.765,-48.775,-48.785,-48.795,-48.805,-48.815,-48.857,-48.984,-49.115,-49.251,-49.390,-49.534,-49.683,-49.838,-49.998,-50.164,-50.337,-50.544,-50.763,-50.993,-51.236,-51.493,-51.767,-52.059,-52.372,-52.709,-53.075,-53.327,-53.515,-53.712,-53.917,-54.133,-54.360,-54.600,-54.854,-55.124,-55.411,-55.606,-55.592,-55.579,-55.566,-55.553,-55.540,-55.527,-55.514,-55.501,-55.488,-55.477,-55.523,-55.569,-55.616,-55.663,-55.711,-55.759,-55.808,-55.858,-55.908,-55.958,-56.150,-56.408,-56.682,-56.975,-57.289,-57.627,-57.994,-58.395,-58.837,-59.329,-59.722,-59.911,-60.109,-60.317,-60.535,-60.764,-61.006,-61.263,-61.536,-61.827,-61.960,-60.763,-59.825,-59.054,-58.400,-57.831,-57.328,-56.878,-56.470,-56.097,-55.753,-55.255,-54.767,-54.328,-53.929,-53.564,-53.228,-52.915,-52.624,-52.350,-52.093,-51.883,-51.716,-51.555,-51.400,-51.250,-51.105,-50.965,-50.829,-50.697,-50.569,-50.461,-50.428,-50.395,-50.362,-50.330,-50.298,-50.266,-50.234,-50.203,-50.172,-50.141,-50.202,-50.278,-50.356,-50.436,-50.517,-50.600,-50.684,-50.770,-50.857,-50.947,-51.058,-51.189,-51.324,-51.463,-51.607,-51.756,-51.911,-52.070,-52.237,-52.409,-52.580,-52.730,-52.885,-53.046,-53.213,-53.386,-53.567,-53.756,-53.953,-54.160,-54.377,-54.507,-54.633,-54.763,-54.898,-55.036,-55.179,-55.327,-55.480,-55.639,-55.804,-55.936,-56.047,-56.161,-56.279,-56.399,-56.523,-56.651,-56.783,-56.918,-57.058,-57.161,-57.172,-57.183,-57.195,-57.206,-57.217,-57.229,-57.240,-57.251,-57.263,-57.274
-57.530,-57.708,-57.893,-58.087,-58.291,-58.504,-58.728,-58.964,-59.214,-59.479,-59.761,-60.024,-60.284,-60.562,-60.858,-61.176,-61.519,-61.891,-62.299,-62.749,-63.250,-63.430,-63.025,-62.655,-62.314,-61.997,-61.703,-61.427,-61.167,-60.922,-60.690,-60.398,-59.299,-58.423,-57.694,-57.070,-56.525,-56.041,-55.605,-55.209,-54.846,-54.511,-54.135,-53.771,-53.435,-53.123,-52.832,-52.559,-52.302,-52.060,-51.831,-51.613,-51.466,-51.396,-51.329,-51.262,-51.196,-51.131,-51.067,-51.004,-50.942,-50.880,-50.844,-50.959,-51.078,-51.200,-51.325,-51.454,-51.587,-51.724,-51.866,-52.013,-52.164,-52.343,-52.534,-52.734,-52.943,-53.163,-53.395,-53.640,-53.900,-54.176,-54.470,-54.584,-54.514,-54.446,-54.379,-54.312,-54.247,-54.183,-54.119,-54.057,-53.995,-53.857,-53.446,-53.070,-52.725,-52.405,-52.106,-51.827,-51.565,-51.318,-51.084,-50.862,-50.647,-50.442,-50.246,-50.058,-49.879,-49.706,-49.540,-49.380,-49.226,-49.077,-49.025,-49.039,-49.053,-49.067,-49.081,-49.095,-49.109,-49.123,-49.137,-49.151,-49.198,-49.330,-49.467,-49.608,-49.753,-49.904,-50.060,-50.222,-50.391,-50.566,-50.748,-50.962,-51.187,-51.424,-51.676,-51.942,-52.227,-52.531,-52.858,-53.212,-53.597,-53.859,-54.051,-54.252,-54.463,-54.684,-54.917,-55.164,-55.425,-55.703,-56.000,-56.195,-56.163,-56.132,-56.100,-56.069,-56.038,-56.007,-55.976,-55.946,-55.916,-55.888,-55.926,-55.964,-56.002,-56.041,-56.080,-56.119,-56.159,-56.199,-56.239,-56.280,-56.469,-56.728,-57.004,-57.298,-57.613,-57.953,-58.322,-58.726,-59.170,-59.666,-60.058,-60.240,-60.430,-60.629,-60.837,-61.056,-61.286,-61.530,-61.788,-62.062,-62.171,-60.921,-59.952,-59.160,-58.490,-57.910,-57.399,-56.941,-56.527,-56.149,-55.802,-55.304,-54.816,-54.378,-53.980,-53.615,-53.279,-52.967,-52.676,-52.403,-52.146,-51.937,-51.773,-51.615,-51.462,-51.315,-51.172,-51.034,-50.901,-50.771,-50.645,-50.538,-50.505,-50.473,-50.441,-50.410,-50.378,-50.347,-50.316,-50.285,-50.255,-50.224,-50.286,-50.364,-50.443,-50.523,-50.605,-50.689,-50.774,-50.861,-50.949,-51.040,-51.154,-51.288,-51.427,-51.570,-51.718,-51.872,-52.031,-52.196,-52.367,-52.546,-52.723,-52.879,-53.040,-53.207,-53.381,-53.562,-53.751,-53.949,-54.156,-54.374,-54.603,-54.741,-54.877,-55.016,-55.160,-55.309,-55.463,-55.623,-55.790,-55.962,-56.142,-56.288,-56.412,-56.540,-56.672,-56.808,-56.948,-57.093,-57.243,-57.399,-57.560,-57.681,-57.703,-57.724,-57.745,-57.767,-57.789,-57.810,-57.832,-57.854,-57.876,-57.899
-57.923,-58.095,-58.273,-58.459,-58.653,-58.857,-59.070,-59.295,-59.532,-59.782,-60.048,-60.300,-60.554,-60.823,-61.110,-61.417,-61.747,-62.105,-62.495,-62.923,-63.399,-63.547,-63.118,-62.727,-62.368,-62.037,-61.729,-61.442,-61.172,-60.918,-60.678,-60.381,-59.296,-58.429,-57.707,-57.088,-56.546,-56.064,-55.631,-55.236,-54.875,-54.541,-54.167,-53.804,-53.468,-53.157,-52.867,-52.594,-52.338,-52.096,-51.867,-51.649,-51.501,-51.429,-51.358,-51.288,-51.219,-51.152,-51.085,-51.019,-50.955,-50.891,-50.852,-50.965,-51.082,-51.201,-51.324,-51.450,-51.580,-51.714,-51.853,-51.996,-52.144,-52.327,-52.524,-52.731,-52.948,-53.176,-53.418,-53.673,-53.944,-54.234,-54.544,-54.682,-54.643,-54.605,-54.567,-54.529,-54.491,-54.454,-54.417,-54.381,-54.345,-54.225,-53.811,-53.433,-53.085,-52.763,-52.463,-52.183,-51.919,-51.671,-51.436,-51.213,-50.994,-50.784,-50.585,-50.394,-50.211,-50.035,-49.867,-49.704,-49.548,-49.397,-49.347,-49.365,-49.384,-49.402,-49.421,-49.440,-49.459,-49.478,-49.497,-49.516,-49.567,-49.706,-49.849,-49.996,-50.149,-50.308,-50.473,-50.644,-50.822,-51.008,-51.202,-51.423,-51.657,-51.904,-52.165,-52.444,-52.741,-53.061,-53.405,-53.780,-54.190,-54.465,-54.663,-54.869,-55.086,-55.315,-55.556,-55.811,-56.082,-56.372,-56.682,-56.878,-56.821,-56.765,-56.709,-56.654,-56.600,-56.547,-56.494,-56.442,-56.390,-56.342,-56.370,-56.398,-56.426,-56.454,-56.482,-56.511,-56.540,-56.569,-56.598,-56.627,-56.814,-57.074,-57.351,-57.647,-57.964,-58.306,-58.677,-59.083,-59.531,-60.030,-60.422,-60.596,-60.777,-60.965,-61.162,-61.369,-61.586,-61.814,-62.055,-62.310,-62.392,-61.085,-60.083,-59.268,-58.583,-57.991,-57.470,-57.006,-56.586,-56.203,-55.851,-55.353,-54.866,-54.429,-54.031,-53.667,-53.331,-53.019,-52.728,-52.456,-52.199,-51.992,-51.831,-51.676,-51.526,-51.381,-51.241,-51.105,-50.973,-50.846,-50.721,-50.616,-50.584,-50.553,-50.522,-50.491,-50.460,-50.430,-50.399,-50.369,-50.339,-50.310,-50.372,-50.451,-50.530,-50.612,-50.695,-50.779,-50.866,-50.954,-51.044,-51.135,-51.251,-51.389,-51.532,-51.679,-51.832,-51.990,-52.154,-52.325,-52.502,-52.687,-52.871,-53.032,-53.200,-53.374,-53.556,-53.746,-53.944,-54.151,-54.370,-54.599,-54.842,-54.990,-55.134,-55.284,-55.439,-55.600,-55.768,-55.941,-56.122,-56.311,-56.509,-56.671,-56.810,-56.955,-57.104,-57.259,-57.419,-57.586,-57.759,-57.939,-58.127,-58.272,-58.307,-58.341,-58.376,-58.411,-58.447,-58.482,-58.518,-58.555,-58.591,-58.628
-58.356,-58.519,-58.689,-58.865,-59.049,-59.242,-59.443,-59.653,-59.875,-60.109,-60.355,-60.596,-60.841,-61.101,-61.377,-61.672,-61.989,-62.330,-62.700,-63.105,-63.552,-63.668,-63.212,-62.800,-62.423,-62.076,-61.755,-61.457,-61.177,-60.914,-60.666,-60.363,-59.293,-58.435,-57.719,-57.105,-56.567,-56.088,-55.656,-55.264,-54.904,-54.572,-54.199,-53.837,-53.502,-53.191,-52.902,-52.630,-52.374,-52.133,-51.904,-51.687,-51.537,-51.462,-51.387,-51.315,-51.243,-51.173,-51.103,-51.035,-50.968,-50.902,-50.861,-50.971,-51.085,-51.202,-51.323,-51.446,-51.573,-51.704,-51.840,-51.979,-52.123,-52.310,-52.514,-52.728,-52.952,-53.189,-53.440,-53.706,-53.990,-54.293,-54.619,-54.782,-54.776,-54.769,-54.763,-54.757,-54.750,-54.744,-54.738,-54.731,-54.725,-54.628,-54.210,-53.828,-53.478,-53.153,-52.852,-52.569,-52.304,-52.055,-51.818,-51.594,-51.371,-51.156,-50.952,-50.757,-50.571,-50.392,-50.220,-50.055,-49.896,-49.742,-49.694,-49.718,-49.742,-49.766,-49.790,-49.815,-49.839,-49.864,-49.889,-49.913,-49.971,-50.117,-50.267,-50.424,-50.586,-50.754,-50.929,-51.111,-51.302,-51.501,-51.709,-51.940,-52.184,-52.442,-52.717,-53.010,-53.325,-53.664,-54.032,-54.434,-54.877,-55.170,-55.374,-55.589,-55.815,-56.053,-56.305,-56.573,-56.858,-57.163,-57.491,-57.688,-57.596,-57.506,-57.418,-57.331,-57.247,-57.163,-57.082,-57.002,-56.923,-56.849,-56.864,-56.880,-56.895,-56.911,-56.926,-56.942,-56.957,-56.973,-56.989,-57.005,-57.189,-57.450,-57.729,-58.026,-58.345,-58.689,-59.063,-59.472,-59.924,-60.429,-60.820,-60.983,-61.153,-61.330,-61.514,-61.706,-61.907,-62.118,-62.340,-62.573,-62.625,-61.256,-60.217,-59.380,-58.678,-58.074,-57.543,-57.071,-56.645,-56.257,-55.901,-55.402,-54.917,-54.480,-54.083,-53.719,-53.384,-53.072,-52.782,-52.509,-52.253,-52.048,-51.890,-51.738,-51.591,-51.448,-51.311,-51.177,-51.048,-50.922,-50.799,-50.696,-50.665,-50.634,-50.604,-50.573,-50.543,-50.514,-50.484,-50.455,-50.426,-50.397,-50.460,-50.539,-50.620,-50.703,-50.787,-50.872,-50.960,-51.049,-51.140,-51.233,-51.352,-51.493,-51.640,-51.792,-51.949,-52.112,-52.281,-52.457,-52.641,-52.833,-53.024,-53.192,-53.367,-53.549,-53.738,-53.937,-54.145,-54.364,-54.594,-54.837,-55.094,-55.253,-55.409,-55.570,-55.738,-55.913,-56.095,-56.284,-56.483,-56.691,-56.909,-57.091,-57.249,-57.413,-57.584,-57.762,-57.947,-58.141,-58.344,-58.556,-58.780,-58.957,-59.009,-59.061,-59.114,-59.168,-59.223,-59.278,-59.333,-59.390,-59.447,-59.505
-58.715,-58.871,-59.032,-59.200,-59.374,-59.556,-59.745,-59.943,-60.151,-60.369,-60.599,-60.829,-61.067,-61.319,-61.586,-61.871,-62.175,-62.503,-62.858,-63.243,-63.667,-63.761,-63.293,-62.871,-62.487,-62.133,-61.807,-61.503,-61.219,-60.952,-60.701,-60.396,-59.338,-58.488,-57.777,-57.166,-56.631,-56.155,-55.725,-55.335,-54.976,-54.645,-54.272,-53.908,-53.573,-53.262,-52.972,-52.699,-52.443,-52.201,-51.972,-51.755,-51.603,-51.524,-51.447,-51.370,-51.295,-51.222,-51.149,-51.078,-51.008,-50.939,-50.895,-51.003,-51.115,-51.229,-51.346,-51.466,-51.590,-51.718,-51.849,-51.985,-52.124,-52.313,-52.520,-52.738,-52.967,-53.209,-53.465,-53.737,-54.027,-54.338,-54.673,-54.853,-54.871,-54.888,-54.906,-54.923,-54.941,-54.959,-54.977,-54.995,-55.013,-54.936,-54.520,-54.140,-53.792,-53.469,-53.168,-52.887,-52.623,-52.374,-52.138,-51.915,-51.689,-51.473,-51.266,-51.070,-50.881,-50.701,-50.528,-50.361,-50.201,-50.046,-50.000,-50.027,-50.055,-50.082,-50.110,-50.139,-50.167,-50.195,-50.224,-50.253,-50.315,-50.466,-50.623,-50.786,-50.955,-51.132,-51.315,-51.507,-51.707,-51.917,-52.138,-52.376,-52.628,-52.896,-53.181,-53.486,-53.815,-54.170,-54.557,-54.982,-55.453,-55.757,-55.962,-56.178,-56.405,-56.644,-56.898,-57.167,-57.453,-57.760,-58.091,-58.277,-58.149,-58.024,-57.903,-57.785,-57.671,-57.559,-57.450,-57.344,-57.240,-57.142,-57.147,-57.152,-57.157,-57.162,-57.166,-57.171,-57.176,-57.181,-57.186,-57.190,-57.370,-57.629,-57.904,-58.198,-58.514,-58.854,-59.223,-59.626,-60.070,-60.566,-60.950,-61.113,-61.281,-61.457,-61.640,-61.831,-62.031,-62.240,-62.460,-62.692,-62.741,-61.369,-60.328,-59.489,-58.786,-58.181,-57.650,-57.177,-56.751,-56.362,-56.006,-55.507,-55.020,-54.582,-54.184,-53.820,-53.484,-53.172,-52.881,-52.608,-52.352,-52.146,-51.989,-51.837,-51.690,-51.548,-51.410,-51.277,-51.148,-51.022,-50.900,-50.796,-50.766,-50.736,-50.707,-50.677,-50.648,-50.619,-50.590,-50.561,-50.533,-50.505,-50.569,-50.649,-50.730,-50.813,-50.898,-50.984,-51.072,-51.162,-51.254,-51.348,-51.468,-51.613,-51.764,-51.919,-52.080,-52.248,-52.422,-52.603,-52.793,-52.991,-53.188,-53.362,-53.542,-53.731,-53.927,-54.134,-54.350,-54.578,-54.819,-55.073,-55.344,-55.511,-55.675,-55.846,-56.024,-56.210,-56.404,-56.607,-56.819,-57.043,-57.279,-57.475,-57.645,-57.823,-58.008,-58.201,-58.403,-58.615,-58.838,-59.073,-59.322,-59.521,-59.584,-59.648,-59.713,-59.779,-59.847,-59.915,-59.984,-60.054,-60.126,-60.199
-58.969,-59.118,-59.273,-59.433,-59.600,-59.773,-59.953,-60.141,-60.338,-60.543,-60.760,-60.982,-61.215,-61.461,-61.722,-61.999,-62.295,-62.613,-62.956,-63.329,-63.737,-63.821,-63.359,-62.941,-62.560,-62.210,-61.886,-61.584,-61.302,-61.037,-60.787,-60.485,-59.436,-58.592,-57.885,-57.278,-56.745,-56.270,-55.843,-55.453,-55.096,-54.766,-54.390,-54.024,-53.686,-53.373,-53.081,-52.807,-52.550,-52.307,-52.076,-51.858,-51.704,-51.620,-51.538,-51.458,-51.379,-51.302,-51.226,-51.151,-51.077,-51.005,-50.958,-51.063,-51.171,-51.282,-51.396,-51.513,-51.633,-51.756,-51.883,-52.014,-52.149,-52.337,-52.545,-52.763,-52.992,-53.234,-53.491,-53.764,-54.055,-54.367,-54.703,-54.891,-54.922,-54.953,-54.984,-55.016,-55.048,-55.080,-55.112,-55.145,-55.177,-55.115,-54.709,-54.338,-53.996,-53.680,-53.384,-53.108,-52.848,-52.603,-52.371,-52.150,-51.926,-51.711,-51.506,-51.310,-51.123,-50.943,-50.770,-50.605,-50.445,-50.291,-50.245,-50.274,-50.303,-50.332,-50.361,-50.390,-50.420,-50.449,-50.479,-50.509,-50.573,-50.728,-50.889,-51.055,-51.229,-51.409,-51.598,-51.794,-52.001,-52.217,-52.445,-52.687,-52.943,-53.215,-53.506,-53.817,-54.152,-54.515,-54.912,-55.348,-55.833,-56.137,-56.333,-56.539,-56.754,-56.981,-57.220,-57.473,-57.742,-58.029,-58.336,-58.495,-58.340,-58.191,-58.046,-57.907,-57.771,-57.640,-57.513,-57.389,-57.269,-57.155,-57.154,-57.153,-57.151,-57.150,-57.149,-57.147,-57.146,-57.145,-57.144,-57.142,-57.316,-57.568,-57.836,-58.122,-58.427,-58.756,-59.112,-59.499,-59.924,-60.396,-60.768,-60.940,-61.120,-61.307,-61.503,-61.708,-61.923,-62.150,-62.389,-62.642,-62.721,-61.413,-60.410,-59.595,-58.909,-58.317,-57.796,-57.331,-56.911,-56.528,-56.176,-55.674,-55.183,-54.743,-54.343,-53.976,-53.638,-53.325,-53.033,-52.759,-52.501,-52.294,-52.134,-51.979,-51.829,-51.685,-51.545,-51.409,-51.278,-51.150,-51.026,-50.921,-50.892,-50.863,-50.834,-50.805,-50.777,-50.749,-50.720,-50.693,-50.665,-50.637,-50.701,-50.781,-50.863,-50.946,-51.031,-51.117,-51.206,-51.296,-51.388,-51.482,-51.604,-51.752,-51.905,-52.064,-52.229,-52.400,-52.579,-52.765,-52.959,-53.162,-53.365,-53.543,-53.728,-53.921,-54.124,-54.336,-54.559,-54.794,-55.043,-55.307,-55.588,-55.760,-55.930,-56.107,-56.291,-56.484,-56.686,-56.897,-57.119,-57.353,-57.601,-57.802,-57.975,-58.154,-58.342,-58.538,-58.743,-58.958,-59.184,-59.423,-59.676,-59.878,-59.941,-60.004,-60.068,-60.134,-60.200,-60.267,-60.336,-60.405,-60.476,-60.547
-59.239,-59.381,-59.528,-59.680,-59.837,-60.001,-60.171,-60.348,-60.532,-60.725,-60.927,-61.141,-61.368,-61.608,-61.862,-62.131,-62.419,-62.726,-63.058,-63.416,-63.807,-63.882,-63.425,-63.012,-62.634,-62.287,-61.966,-61.666,-61.386,-61.123,-60.875,-60.575,-59.536,-58.698,-57.996,-57.392,-56.862,-56.389,-55.963,-55.575,-55.219,-54.890,-54.511,-54.142,-53.802,-53.487,-53.193,-52.918,-52.659,-52.414,-52.183,-51.963,-51.807,-51.719,-51.632,-51.548,-51.465,-51.383,-51.303,-51.225,-51.148,-51.072,-51.022,-51.124,-51.229,-51.336,-51.447,-51.560,-51.676,-51.795,-51.918,-52.044,-52.174,-52.361,-52.569,-52.788,-53.018,-53.261,-53.518,-53.791,-54.083,-54.396,-54.733,-54.929,-54.973,-55.019,-55.064,-55.110,-55.157,-55.204,-55.252,-55.300,-55.349,-55.301,-54.907,-54.545,-54.211,-53.902,-53.612,-53.341,-53.086,-52.845,-52.616,-52.399,-52.176,-51.963,-51.759,-51.564,-51.378,-51.199,-51.028,-50.863,-50.704,-50.550,-50.506,-50.536,-50.566,-50.596,-50.626,-50.657,-50.688,-50.719,-50.750,-50.782,-50.848,-51.006,-51.171,-51.342,-51.520,-51.706,-51.900,-52.103,-52.316,-52.540,-52.776,-53.022,-53.283,-53.560,-53.856,-54.174,-54.518,-54.890,-55.298,-55.747,-56.249,-56.554,-56.739,-56.932,-57.134,-57.346,-57.569,-57.804,-58.052,-58.315,-58.596,-58.724,-58.541,-58.364,-58.195,-58.032,-57.874,-57.723,-57.576,-57.434,-57.297,-57.168,-57.161,-57.153,-57.146,-57.139,-57.131,-57.124,-57.117,-57.109,-57.102,-57.095,-57.262,-57.508,-57.769,-58.046,-58.342,-58.660,-59.003,-59.376,-59.783,-60.233,-60.593,-60.774,-60.964,-61.163,-61.371,-61.589,-61.819,-62.062,-62.319,-62.592,-62.702,-61.458,-60.493,-59.704,-59.036,-58.457,-57.947,-57.490,-57.077,-56.699,-56.352,-55.847,-55.353,-54.909,-54.507,-54.138,-53.799,-53.484,-53.190,-52.915,-52.657,-52.447,-52.283,-52.125,-51.973,-51.826,-51.683,-51.545,-51.412,-51.282,-51.156,-51.050,-51.021,-50.993,-50.965,-50.937,-50.910,-50.882,-50.855,-50.828,-50.801,-50.774,-50.838,-50.918,-51.000,-51.083,-51.168,-51.255,-51.343,-51.434,-51.526,-51.620,-51.744,-51.895,-52.051,-52.214,-52.383,-52.558,-52.741,-52.932,-53.132,-53.341,-53.550,-53.732,-53.922,-54.121,-54.329,-54.548,-54.778,-55.021,-55.279,-55.553,-55.846,-56.024,-56.201,-56.384,-56.576,-56.777,-56.987,-57.208,-57.441,-57.688,-57.949,-58.157,-58.332,-58.514,-58.704,-58.903,-59.111,-59.330,-59.560,-59.804,-60.061,-60.267,-60.329,-60.392,-60.455,-60.519,-60.584,-60.651,-60.718,-60.786,-60.856,-60.926
-59.526,-59.660,-59.798,-59.941,-60.089,-60.242,-60.401,-60.565,-60.736,-60.914,-61.100,-61.306,-61.527,-61.760,-62.007,-62.268,-62.546,-62.843,-63.161,-63.505,-63.879,-63.944,-63.493,-63.084,-62.710,-62.366,-62.048,-61.751,-61.473,-61.211,-60.965,-60.667,-59.638,-58.807,-58.110,-57.509,-56.982,-56.511,-56.087,-55.700,-55.345,-55.017,-54.636,-54.264,-53.922,-53.604,-53.308,-53.031,-52.770,-52.525,-52.292,-52.071,-51.912,-51.819,-51.728,-51.639,-51.552,-51.466,-51.383,-51.300,-51.220,-51.140,-51.087,-51.186,-51.287,-51.391,-51.498,-51.607,-51.719,-51.834,-51.952,-52.074,-52.199,-52.386,-52.594,-52.813,-53.043,-53.287,-53.545,-53.819,-54.112,-54.425,-54.764,-54.967,-55.026,-55.085,-55.146,-55.207,-55.269,-55.332,-55.396,-55.461,-55.527,-55.496,-55.114,-54.763,-54.438,-54.135,-53.853,-53.587,-53.337,-53.101,-52.876,-52.663,-52.442,-52.230,-52.028,-51.834,-51.649,-51.472,-51.301,-51.137,-50.979,-50.826,-50.783,-50.814,-50.846,-50.877,-50.909,-50.941,-50.974,-51.007,-51.040,-51.073,-51.141,-51.304,-51.473,-51.649,-51.832,-52.024,-52.225,-52.435,-52.656,-52.888,-53.134,-53.385,-53.651,-53.935,-54.238,-54.564,-54.917,-55.301,-55.722,-56.188,-56.710,-57.014,-57.186,-57.364,-57.550,-57.744,-57.948,-58.161,-58.385,-58.622,-58.872,-58.967,-58.751,-58.545,-58.348,-58.160,-57.980,-57.807,-57.641,-57.480,-57.326,-57.181,-57.168,-57.154,-57.141,-57.127,-57.114,-57.101,-57.087,-57.074,-57.061,-57.048,-57.210,-57.449,-57.703,-57.972,-58.259,-58.567,-58.898,-59.256,-59.646,-60.075,-60.424,-60.615,-60.814,-61.023,-61.242,-61.473,-61.717,-61.975,-62.250,-62.543,-62.682,-61.504,-60.578,-59.815,-59.167,-58.602,-58.103,-57.655,-57.249,-56.878,-56.536,-56.028,-55.530,-55.083,-54.677,-54.307,-53.965,-53.649,-53.354,-53.077,-52.817,-52.606,-52.438,-52.277,-52.121,-51.971,-51.826,-51.686,-51.550,-51.418,-51.290,-51.182,-51.155,-51.127,-51.100,-51.073,-51.046,-51.020,-50.993,-50.967,-50.941,-50.915,-50.979,-51.060,-51.142,-51.225,-51.310,-51.397,-51.486,-51.576,-51.668,-51.763,-51.888,-52.043,-52.203,-52.369,-52.542,-52.722,-52.910,-53.106,-53.311,-53.527,-53.742,-53.929,-54.125,-54.330,-54.544,-54.770,-55.009,-55.261,-55.529,-55.814,-56.120,-56.306,-56.489,-56.681,-56.881,-57.091,-57.311,-57.544,-57.789,-58.049,-58.326,-58.543,-58.720,-58.905,-59.099,-59.301,-59.514,-59.737,-59.972,-60.221,-60.485,-60.695,-60.756,-60.817,-60.879,-60.942,-61.006,-61.072,-61.138,-61.205,-61.273,-61.342
-59.834,-59.959,-60.087,-60.220,-60.356,-60.497,-60.643,-60.794,-60.950,-61.113,-61.281,-61.477,-61.692,-61.918,-62.156,-62.409,-62.676,-62.962,-63.268,-63.596,-63.952,-64.007,-63.561,-63.157,-62.787,-62.447,-62.131,-61.836,-61.561,-61.301,-61.057,-60.761,-59.743,-58.919,-58.227,-57.630,-57.105,-56.637,-56.214,-55.829,-55.476,-55.149,-54.765,-54.390,-54.044,-53.724,-53.426,-53.147,-52.885,-52.638,-52.404,-52.182,-52.020,-51.922,-51.826,-51.733,-51.641,-51.551,-51.463,-51.377,-51.293,-51.210,-51.153,-51.248,-51.347,-51.447,-51.550,-51.655,-51.763,-51.874,-51.987,-52.104,-52.224,-52.410,-52.619,-52.838,-53.069,-53.313,-53.572,-53.847,-54.140,-54.455,-54.794,-55.005,-55.079,-55.153,-55.229,-55.306,-55.384,-55.464,-55.545,-55.628,-55.713,-55.700,-55.332,-54.992,-54.676,-54.383,-54.107,-53.848,-53.604,-53.373,-53.153,-52.944,-52.725,-52.515,-52.314,-52.122,-51.938,-51.762,-51.593,-51.430,-51.272,-51.121,-51.079,-51.112,-51.145,-51.178,-51.212,-51.246,-51.280,-51.315,-51.349,-51.384,-51.455,-51.623,-51.797,-51.979,-52.169,-52.368,-52.576,-52.794,-53.024,-53.267,-53.524,-53.781,-54.054,-54.345,-54.657,-54.992,-55.356,-55.754,-56.191,-56.678,-57.226,-57.530,-57.684,-57.844,-58.010,-58.183,-58.363,-58.550,-58.746,-58.952,-59.167,-59.224,-58.972,-58.733,-58.508,-58.293,-58.088,-57.893,-57.706,-57.527,-57.355,-57.194,-57.174,-57.155,-57.135,-57.116,-57.097,-57.077,-57.058,-57.039,-57.020,-57.001,-57.158,-57.391,-57.638,-57.899,-58.178,-58.475,-58.794,-59.139,-59.514,-59.923,-60.262,-60.461,-60.669,-60.887,-61.117,-61.360,-61.617,-61.891,-62.182,-62.495,-62.663,-61.550,-60.665,-59.930,-59.301,-58.752,-58.265,-57.827,-57.429,-57.065,-56.729,-56.217,-55.714,-55.264,-54.855,-54.482,-54.138,-53.820,-53.523,-53.245,-52.984,-52.770,-52.599,-52.434,-52.275,-52.122,-51.974,-51.831,-51.693,-51.558,-51.428,-51.319,-51.292,-51.266,-51.240,-51.214,-51.188,-51.162,-51.137,-51.111,-51.086,-51.061,-51.126,-51.206,-51.288,-51.372,-51.457,-51.544,-51.633,-51.723,-51.816,-51.910,-52.038,-52.196,-52.360,-52.530,-52.707,-52.892,-53.085,-53.287,-53.499,-53.722,-53.944,-54.136,-54.338,-54.549,-54.771,-55.005,-55.253,-55.515,-55.794,-56.092,-56.413,-56.607,-56.798,-56.999,-57.208,-57.429,-57.662,-57.907,-58.167,-58.444,-58.740,-58.966,-59.147,-59.336,-59.533,-59.740,-59.957,-60.186,-60.427,-60.682,-60.954,-61.169,-61.229,-61.289,-61.350,-61.411,-61.474,-61.538,-61.602,-61.667,-61.734,-61.801
-60.165,-60.279,-60.396,-60.517,-60.641,-60.769,-60.900,-61.036,-61.175,-61.320,-61.470,-61.655,-61.863,-62.081,-62.311,-62.554,-62.811,-63.085,-63.376,-63.689,-64.026,-64.070,-63.631,-63.231,-62.866,-62.529,-62.216,-61.924,-61.650,-61.393,-61.150,-60.857,-59.850,-59.034,-58.347,-57.754,-57.232,-56.766,-56.346,-55.962,-55.610,-55.284,-54.898,-54.519,-54.170,-53.848,-53.548,-53.267,-53.003,-52.754,-52.519,-52.296,-52.131,-52.028,-51.927,-51.828,-51.732,-51.638,-51.546,-51.455,-51.367,-51.280,-51.219,-51.312,-51.407,-51.503,-51.602,-51.704,-51.807,-51.913,-52.022,-52.134,-52.249,-52.435,-52.644,-52.864,-53.095,-53.340,-53.599,-53.875,-54.169,-54.485,-54.825,-55.044,-55.132,-55.222,-55.313,-55.407,-55.502,-55.600,-55.700,-55.802,-55.907,-55.915,-55.561,-55.233,-54.929,-54.645,-54.378,-54.126,-53.889,-53.663,-53.449,-53.245,-53.028,-52.820,-52.621,-52.431,-52.248,-52.074,-51.905,-51.744,-51.587,-51.437,-51.396,-51.431,-51.466,-51.502,-51.537,-51.573,-51.609,-51.646,-51.683,-51.720,-51.794,-51.967,-52.148,-52.337,-52.534,-52.741,-52.958,-53.186,-53.427,-53.682,-53.953,-54.217,-54.498,-54.798,-55.120,-55.468,-55.846,-56.260,-56.718,-57.230,-57.811,-58.115,-58.248,-58.384,-58.525,-58.671,-58.822,-58.978,-59.140,-59.308,-59.484,-59.497,-59.204,-58.931,-58.673,-58.430,-58.199,-57.981,-57.772,-57.574,-57.384,-57.207,-57.181,-57.155,-57.130,-57.105,-57.079,-57.054,-57.029,-57.004,-56.980,-56.955,-57.106,-57.334,-57.574,-57.828,-58.098,-58.385,-58.694,-59.026,-59.385,-59.777,-60.106,-60.312,-60.528,-60.756,-60.996,-61.250,-61.520,-61.807,-62.116,-62.447,-62.644,-61.596,-60.753,-60.047,-59.440,-58.908,-58.434,-58.006,-57.617,-57.260,-56.930,-56.415,-55.907,-55.452,-55.040,-54.665,-54.319,-53.998,-53.700,-53.421,-53.158,-52.941,-52.766,-52.597,-52.435,-52.278,-52.127,-51.982,-51.840,-51.704,-51.571,-51.460,-51.434,-51.409,-51.384,-51.359,-51.334,-51.309,-51.285,-51.260,-51.236,-51.212,-51.277,-51.357,-51.440,-51.523,-51.609,-51.696,-51.785,-51.876,-51.968,-52.063,-52.193,-52.355,-52.523,-52.697,-52.879,-53.070,-53.268,-53.476,-53.695,-53.925,-54.155,-54.354,-54.562,-54.780,-55.011,-55.254,-55.511,-55.784,-56.076,-56.390,-56.727,-56.930,-57.131,-57.342,-57.563,-57.796,-58.042,-58.304,-58.582,-58.879,-59.198,-59.436,-59.621,-59.814,-60.016,-60.228,-60.452,-60.687,-60.935,-61.199,-61.480,-61.702,-61.760,-61.818,-61.877,-61.937,-61.998,-62.060,-62.122,-62.186,-62.250,-62.315
-60.524,-60.625,-60.729,-60.836,-60.946,-61.058,-61.173,-61.291,-61.413,-61.538,-61.667,-61.841,-62.041,-62.251,-62.472,-62.705,-62.950,-63.211,-63.488,-63.784,-64.102,-64.135,-63.701,-63.307,-62.946,-62.612,-62.302,-62.013,-61.742,-61.487,-61.246,-60.955,-59.961,-59.152,-58.470,-57.881,-57.363,-56.900,-56.481,-56.100,-55.749,-55.424,-55.035,-54.652,-54.300,-53.975,-53.673,-53.390,-53.124,-52.874,-52.637,-52.413,-52.244,-52.136,-52.030,-51.926,-51.825,-51.726,-51.629,-51.535,-51.442,-51.352,-51.287,-51.376,-51.467,-51.560,-51.655,-51.753,-51.852,-51.954,-52.058,-52.165,-52.274,-52.459,-52.669,-52.889,-53.121,-53.366,-53.626,-53.903,-54.198,-54.515,-54.856,-55.084,-55.186,-55.292,-55.400,-55.510,-55.624,-55.740,-55.860,-55.983,-56.110,-56.140,-55.802,-55.489,-55.197,-54.924,-54.666,-54.423,-54.193,-53.974,-53.766,-53.568,-53.354,-53.148,-52.951,-52.763,-52.582,-52.409,-52.242,-52.082,-51.927,-51.778,-51.739,-51.776,-51.813,-51.851,-51.889,-51.927,-51.966,-52.005,-52.044,-52.084,-52.161,-52.342,-52.530,-52.727,-52.933,-53.149,-53.376,-53.617,-53.871,-54.141,-54.429,-54.702,-54.992,-55.303,-55.638,-56.001,-56.397,-56.833,-57.318,-57.863,-58.487,-58.791,-58.895,-59.001,-59.109,-59.221,-59.335,-59.453,-59.573,-59.697,-59.825,-59.788,-59.450,-59.137,-58.845,-58.571,-58.313,-58.070,-57.840,-57.621,-57.413,-57.220,-57.188,-57.156,-57.125,-57.093,-57.062,-57.031,-57.000,-56.970,-56.940,-56.910,-57.055,-57.277,-57.510,-57.757,-58.019,-58.298,-58.595,-58.915,-59.260,-59.635,-59.955,-60.168,-60.392,-60.628,-60.878,-61.142,-61.424,-61.726,-62.050,-62.400,-62.624,-61.643,-60.843,-60.168,-59.584,-59.069,-58.609,-58.193,-57.813,-57.464,-57.141,-56.621,-56.108,-55.649,-55.234,-54.855,-54.507,-54.184,-53.884,-53.603,-53.339,-53.119,-52.939,-52.767,-52.601,-52.441,-52.286,-52.137,-51.993,-51.854,-51.719,-51.606,-51.581,-51.557,-51.533,-51.509,-51.485,-51.461,-51.438,-51.414,-51.391,-51.368,-51.433,-51.514,-51.597,-51.680,-51.766,-51.853,-51.943,-52.034,-52.127,-52.222,-52.354,-52.520,-52.692,-52.871,-53.059,-53.254,-53.459,-53.674,-53.900,-54.139,-54.378,-54.583,-54.798,-55.025,-55.264,-55.517,-55.785,-56.072,-56.379,-56.708,-57.066,-57.280,-57.491,-57.714,-57.949,-58.197,-58.460,-58.740,-59.040,-59.361,-59.709,-59.962,-60.152,-60.351,-60.560,-60.779,-61.009,-61.253,-61.511,-61.785,-62.078,-62.309,-62.365,-62.421,-62.478,-62.535,-62.594,-62.653,-62.713,-62.774,-62.836,-62.898
-60.915,-61.002,-61.090,-61.181,-61.273,-61.368,-61.464,-61.563,-61.664,-61.768,-61.874,-62.035,-62.227,-62.428,-62.639,-62.861,-63.094,-63.341,-63.603,-63.881,-64.179,-64.201,-63.773,-63.384,-63.027,-62.697,-62.391,-62.104,-61.836,-61.583,-61.344,-61.056,-60.074,-59.273,-58.597,-58.013,-57.498,-57.037,-56.621,-56.241,-55.892,-55.569,-55.176,-54.789,-54.435,-54.106,-53.801,-53.516,-53.249,-52.997,-52.759,-52.533,-52.361,-52.246,-52.135,-52.026,-51.920,-51.816,-51.715,-51.616,-51.519,-51.425,-51.356,-51.442,-51.529,-51.618,-51.709,-51.802,-51.897,-51.994,-52.094,-52.195,-52.299,-52.484,-52.694,-52.915,-53.148,-53.393,-53.654,-53.931,-54.227,-54.545,-54.888,-55.123,-55.241,-55.363,-55.488,-55.616,-55.749,-55.885,-56.026,-56.172,-56.323,-56.378,-56.058,-55.761,-55.483,-55.222,-54.975,-54.742,-54.520,-54.310,-54.109,-53.917,-53.706,-53.503,-53.308,-53.122,-52.944,-52.773,-52.608,-52.449,-52.296,-52.148,-52.111,-52.151,-52.191,-52.231,-52.272,-52.313,-52.354,-52.396,-52.438,-52.481,-52.563,-52.751,-52.948,-53.155,-53.371,-53.599,-53.840,-54.095,-54.365,-54.654,-54.963,-55.248,-55.550,-55.875,-56.227,-56.610,-57.029,-57.493,-58.014,-58.605,-59.289,-59.593,-59.656,-59.720,-59.785,-59.851,-59.917,-59.985,-60.054,-60.124,-60.196,-60.100,-59.711,-59.354,-59.024,-58.717,-58.430,-58.162,-57.908,-57.669,-57.443,-57.233,-57.195,-57.157,-57.119,-57.082,-57.045,-57.008,-56.972,-56.936,-56.900,-56.865,-57.005,-57.221,-57.448,-57.688,-57.942,-58.212,-58.499,-58.807,-59.138,-59.497,-59.810,-60.029,-60.260,-60.504,-60.763,-61.038,-61.331,-61.646,-61.985,-62.353,-62.605,-61.691,-60.936,-60.293,-59.732,-59.236,-58.791,-58.388,-58.018,-57.678,-57.362,-56.839,-56.319,-55.856,-55.437,-55.054,-54.703,-54.378,-54.076,-53.793,-53.528,-53.305,-53.120,-52.943,-52.773,-52.609,-52.451,-52.299,-52.152,-52.009,-51.871,-51.757,-51.733,-51.710,-51.687,-51.665,-51.642,-51.619,-51.597,-51.574,-51.552,-51.530,-51.596,-51.677,-51.759,-51.844,-51.929,-52.017,-52.106,-52.198,-52.291,-52.386,-52.521,-52.691,-52.868,-53.053,-53.245,-53.447,-53.659,-53.881,-54.116,-54.364,-54.612,-54.824,-55.048,-55.284,-55.533,-55.797,-56.079,-56.380,-56.703,-57.053,-57.433,-57.660,-57.884,-58.122,-58.372,-58.639,-58.922,-59.226,-59.552,-59.905,-60.288,-60.561,-60.758,-60.965,-61.181,-61.409,-61.650,-61.904,-62.175,-62.463,-62.772,-63.015,-63.068,-63.121,-63.175,-63.229,-63.285,-63.341,-63.397,-63.455,-63.513,-63.572
-61.344,-61.413,-61.484,-61.555,-61.628,-61.701,-61.776,-61.853,-61.931,-62.010,-62.091,-62.238,-62.421,-62.612,-62.813,-63.022,-63.243,-63.475,-63.720,-63.980,-64.257,-64.267,-63.846,-63.463,-63.110,-62.784,-62.481,-62.198,-61.932,-61.681,-61.444,-61.159,-60.190,-59.398,-58.728,-58.148,-57.637,-57.179,-56.765,-56.388,-56.040,-55.718,-55.322,-54.931,-54.573,-54.242,-53.934,-53.647,-53.377,-53.123,-52.884,-52.657,-52.481,-52.360,-52.243,-52.128,-52.017,-51.908,-51.802,-51.698,-51.597,-51.499,-51.426,-51.508,-51.592,-51.677,-51.764,-51.852,-51.943,-52.035,-52.130,-52.226,-52.325,-52.509,-52.720,-52.941,-53.174,-53.420,-53.682,-53.960,-54.257,-54.575,-54.919,-55.163,-55.297,-55.435,-55.577,-55.725,-55.877,-56.035,-56.199,-56.370,-56.547,-56.629,-56.331,-56.051,-55.789,-55.542,-55.308,-55.086,-54.874,-54.673,-54.480,-54.296,-54.090,-53.889,-53.698,-53.515,-53.339,-53.169,-53.007,-52.850,-52.698,-52.552,-52.518,-52.561,-52.604,-52.647,-52.691,-52.736,-52.781,-52.826,-52.872,-52.918,-53.005,-53.204,-53.411,-53.630,-53.859,-54.102,-54.359,-54.632,-54.924,-55.236,-55.573,-55.872,-56.191,-56.535,-56.908,-57.317,-57.769,-58.273,-58.843,-59.499,-60.273,-60.577,-60.579,-60.582,-60.585,-60.587,-60.590,-60.593,-60.596,-60.598,-60.601,-60.437,-59.988,-59.582,-59.210,-58.868,-58.551,-58.255,-57.978,-57.718,-57.472,-57.246,-57.202,-57.158,-57.114,-57.071,-57.028,-56.985,-56.943,-56.902,-56.861,-56.820,-56.955,-57.165,-57.387,-57.620,-57.866,-58.127,-58.405,-58.702,-59.020,-59.364,-59.669,-59.894,-60.132,-60.384,-60.651,-60.935,-61.240,-61.567,-61.921,-62.307,-62.586,-61.739,-61.030,-60.421,-59.886,-59.411,-58.982,-58.592,-58.234,-57.903,-57.596,-57.067,-56.541,-56.072,-55.649,-55.263,-54.909,-54.582,-54.277,-53.993,-53.726,-53.499,-53.309,-53.127,-52.952,-52.784,-52.622,-52.467,-52.316,-52.171,-52.030,-51.913,-51.891,-51.869,-51.847,-51.826,-51.804,-51.783,-51.762,-51.741,-51.719,-51.699,-51.764,-51.846,-51.929,-52.013,-52.099,-52.187,-52.276,-52.368,-52.462,-52.557,-52.694,-52.869,-53.051,-53.242,-53.441,-53.649,-53.868,-54.099,-54.343,-54.601,-54.859,-55.080,-55.313,-55.559,-55.819,-56.097,-56.393,-56.711,-57.054,-57.426,-57.834,-58.076,-58.317,-58.571,-58.842,-59.130,-59.439,-59.772,-60.132,-60.525,-60.958,-61.256,-61.462,-61.679,-61.906,-62.147,-62.401,-62.671,-62.959,-63.267,-63.599,-63.859,-63.907,-63.956,-64.006,-64.056,-64.107,-64.158,-64.210,-64.262,-64.316,-64.370
-61.821,-61.868,-61.916,-61.965,-62.013,-62.063,-62.113,-62.163,-62.215,-62.266,-62.319,-62.451,-62.624,-62.805,-62.993,-63.190,-63.397,-63.613,-63.841,-64.082,-64.337,-64.335,-63.921,-63.543,-63.195,-62.873,-62.573,-62.293,-62.029,-61.781,-61.546,-61.264,-60.309,-59.526,-58.863,-58.288,-57.781,-57.326,-56.915,-56.539,-56.193,-55.873,-55.473,-55.078,-54.716,-54.381,-54.071,-53.781,-53.509,-53.254,-53.012,-52.784,-52.604,-52.477,-52.353,-52.233,-52.116,-52.002,-51.891,-51.783,-51.677,-51.574,-51.498,-51.576,-51.655,-51.736,-51.819,-51.903,-51.989,-52.077,-52.166,-52.257,-52.351,-52.534,-52.745,-52.967,-53.201,-53.448,-53.710,-53.988,-54.286,-54.606,-54.951,-55.204,-55.353,-55.508,-55.669,-55.836,-56.010,-56.191,-56.380,-56.577,-56.784,-56.896,-56.621,-56.362,-56.118,-55.887,-55.668,-55.459,-55.260,-55.069,-54.887,-54.712,-54.510,-54.314,-54.126,-53.946,-53.773,-53.606,-53.446,-53.292,-53.142,-52.998,-52.967,-53.013,-53.060,-53.108,-53.156,-53.205,-53.254,-53.303,-53.354,-53.404,-53.498,-53.709,-53.930,-54.163,-54.409,-54.671,-54.948,-55.245,-55.564,-55.908,-56.282,-56.601,-56.942,-57.312,-57.717,-58.163,-58.661,-59.223,-59.868,-60.627,-61.547,-61.850,-61.754,-61.659,-61.566,-61.475,-61.386,-61.299,-61.214,-61.130,-61.048,-60.801,-60.285,-59.823,-59.405,-59.024,-58.674,-58.350,-58.049,-57.767,-57.502,-57.259,-57.209,-57.158,-57.109,-57.059,-57.011,-56.963,-56.915,-56.868,-56.822,-56.776,-56.906,-57.111,-57.326,-57.553,-57.791,-58.044,-58.313,-58.599,-58.905,-59.235,-59.532,-59.763,-60.008,-60.266,-60.541,-60.835,-61.150,-61.490,-61.858,-62.261,-62.568,-61.787,-61.126,-60.552,-60.046,-59.592,-59.181,-58.806,-58.461,-58.141,-57.843,-57.309,-56.775,-56.300,-55.872,-55.483,-55.125,-54.795,-54.488,-54.201,-53.932,-53.702,-53.506,-53.319,-53.139,-52.967,-52.801,-52.641,-52.487,-52.338,-52.194,-52.075,-52.054,-52.034,-52.014,-51.993,-51.973,-51.953,-51.933,-51.913,-51.893,-51.874,-51.940,-52.022,-52.105,-52.189,-52.276,-52.364,-52.454,-52.545,-52.639,-52.735,-52.875,-53.055,-53.243,-53.439,-53.645,-53.861,-54.088,-54.328,-54.582,-54.852,-55.122,-55.352,-55.595,-55.853,-56.126,-56.419,-56.732,-57.070,-57.436,-57.836,-58.276,-58.537,-58.797,-59.073,-59.368,-59.685,-60.027,-60.397,-60.803,-61.250,-61.749,-62.085,-62.303,-62.534,-62.777,-63.035,-63.310,-63.602,-63.916,-64.254,-64.621,-64.907,-64.949,-64.991,-65.034,-65.078,-65.121,-65.166,-65.210,-65.256,-65.301,-65.347
-62.298,-62.321,-62.345,-62.368,-62.392,-62.416,-62.440,-62.464,-62.488,-62.513,-62.537,-62.654,-62.817,-62.986,-63.162,-63.346,-63.538,-63.738,-63.949,-64.170,-64.403,-64.391,-63.989,-63.621,-63.281,-62.967,-62.673,-62.398,-62.140,-61.896,-61.665,-61.387,-60.443,-59.668,-59.010,-58.439,-57.935,-57.483,-57.073,-56.699,-56.355,-56.036,-55.632,-55.231,-54.865,-54.527,-54.213,-53.920,-53.646,-53.389,-53.145,-52.915,-52.731,-52.598,-52.468,-52.342,-52.220,-52.101,-51.985,-51.872,-51.762,-51.655,-51.574,-51.649,-51.724,-51.801,-51.880,-51.960,-52.041,-52.124,-52.208,-52.294,-52.382,-52.565,-52.776,-52.998,-53.231,-53.478,-53.740,-54.019,-54.317,-54.636,-54.982,-55.241,-55.406,-55.576,-55.754,-55.940,-56.133,-56.336,-56.549,-56.772,-57.008,-57.151,-56.901,-56.665,-56.440,-56.227,-56.024,-55.830,-55.644,-55.466,-55.295,-55.130,-54.933,-54.741,-54.557,-54.381,-54.211,-54.048,-53.890,-53.738,-53.592,-53.450,-53.422,-53.472,-53.523,-53.575,-53.627,-53.681,-53.734,-53.789,-53.844,-53.899,-54.000,-54.223,-54.459,-54.708,-54.972,-55.253,-55.554,-55.877,-56.226,-56.606,-57.022,-57.363,-57.728,-58.127,-58.566,-59.055,-59.606,-60.237,-60.975,-61.865,-62.987,-63.275,-63.018,-62.776,-62.547,-62.329,-62.121,-61.923,-61.734,-61.552,-61.378,-61.051,-60.477,-59.971,-59.517,-59.107,-58.731,-58.386,-58.066,-57.768,-57.490,-57.235,-57.179,-57.125,-57.071,-57.018,-56.965,-56.913,-56.862,-56.811,-56.761,-56.712,-56.837,-57.036,-57.244,-57.463,-57.694,-57.937,-58.195,-58.469,-58.762,-59.076,-59.365,-59.601,-59.850,-60.114,-60.395,-60.696,-61.019,-61.368,-61.748,-62.164,-62.494,-61.790,-61.184,-60.652,-60.178,-59.751,-59.363,-59.006,-58.676,-58.370,-58.084,-57.546,-57.008,-56.529,-56.098,-55.705,-55.345,-55.013,-54.704,-54.416,-54.146,-53.912,-53.711,-53.518,-53.334,-53.157,-52.988,-52.824,-52.667,-52.515,-52.368,-52.247,-52.227,-52.208,-52.188,-52.169,-52.150,-52.131,-52.112,-52.093,-52.074,-52.055,-52.122,-52.204,-52.288,-52.373,-52.459,-52.548,-52.638,-52.731,-52.825,-52.922,-53.064,-53.250,-53.443,-53.645,-53.857,-54.081,-54.316,-54.565,-54.828,-55.109,-55.391,-55.630,-55.884,-56.153,-56.440,-56.747,-57.077,-57.435,-57.825,-58.253,-58.728,-59.008,-59.287,-59.585,-59.905,-60.251,-60.627,-61.039,-61.493,-62.001,-62.577,-62.952,-63.179,-63.420,-63.674,-63.944,-64.232,-64.541,-64.873,-65.232,-65.624,-65.924,-65.947,-65.970,-65.993,-66.016,-66.039,-66.062,-66.086,-66.109,-66.133,-66.157
-62.525,-62.538,-62.550,-62.563,-62.576,-62.589,-62.602,-62.615,-62.628,-62.641,-62.654,-62.761,-62.915,-63.075,-63.240,-63.413,-63.592,-63.779,-63.975,-64.180,-64.395,-64.387,-64.021,-63.684,-63.371,-63.079,-62.805,-62.548,-62.305,-62.075,-61.856,-61.588,-60.638,-59.859,-59.199,-58.625,-58.119,-57.666,-57.255,-56.881,-56.535,-56.216,-55.805,-55.397,-55.025,-54.682,-54.364,-54.068,-53.790,-53.530,-53.284,-53.051,-52.864,-52.726,-52.593,-52.463,-52.337,-52.215,-52.096,-51.980,-51.867,-51.757,-51.674,-51.745,-51.817,-51.891,-51.965,-52.041,-52.119,-52.197,-52.277,-52.359,-52.442,-52.622,-52.831,-53.050,-53.281,-53.525,-53.783,-54.058,-54.351,-54.665,-55.004,-55.264,-55.435,-55.613,-55.798,-55.992,-56.195,-56.408,-56.632,-56.869,-57.118,-57.277,-57.046,-56.825,-56.616,-56.416,-56.225,-56.042,-55.866,-55.697,-55.535,-55.378,-55.185,-54.994,-54.812,-54.637,-54.469,-54.308,-54.152,-54.001,-53.855,-53.715,-53.688,-53.740,-53.793,-53.847,-53.901,-53.956,-54.011,-54.067,-54.125,-54.182,-54.285,-54.509,-54.746,-54.996,-55.262,-55.545,-55.848,-56.173,-56.525,-56.908,-57.328,-57.660,-58.016,-58.402,-58.827,-59.298,-59.826,-60.428,-61.126,-61.958,-62.989,-63.191,-62.877,-62.584,-62.309,-62.051,-61.807,-61.577,-61.357,-61.149,-60.950,-60.627,-60.099,-59.629,-59.205,-58.818,-58.463,-58.135,-57.830,-57.545,-57.278,-57.033,-56.982,-56.933,-56.883,-56.835,-56.787,-56.739,-56.692,-56.645,-56.599,-56.554,-56.673,-56.862,-57.060,-57.267,-57.484,-57.713,-57.955,-58.211,-58.483,-58.773,-59.046,-59.281,-59.529,-59.792,-60.073,-60.372,-60.694,-61.041,-61.419,-61.832,-62.173,-61.575,-61.049,-60.580,-60.157,-59.771,-59.417,-59.089,-58.785,-58.500,-58.233,-57.709,-57.180,-56.708,-56.282,-55.895,-55.539,-55.210,-54.905,-54.619,-54.351,-54.117,-53.915,-53.721,-53.535,-53.357,-53.186,-53.022,-52.863,-52.711,-52.563,-52.441,-52.420,-52.400,-52.380,-52.359,-52.339,-52.319,-52.299,-52.279,-52.260,-52.240,-52.308,-52.391,-52.476,-52.563,-52.651,-52.741,-52.833,-52.927,-53.024,-53.122,-53.267,-53.454,-53.649,-53.854,-54.069,-54.295,-54.534,-54.786,-55.054,-55.340,-55.626,-55.868,-56.125,-56.397,-56.688,-57.000,-57.336,-57.700,-58.098,-58.536,-59.022,-59.301,-59.578,-59.874,-60.192,-60.535,-60.907,-61.314,-61.764,-62.265,-62.832,-63.178,-63.363,-63.556,-63.758,-63.970,-64.193,-64.427,-64.676,-64.939,-65.219,-65.414,-65.383,-65.352,-65.321,-65.291,-65.260,-65.230,-65.201,-65.171,-65.142,-65.112
-62.765,-62.766,-62.767,-62.767,-62.768,-62.769,-62.770,-62.771,-62.772,-62.773,-62.774,-62.871,-63.015,-63.165,-63.320,-63.481,-63.647,-63.821,-64.001,-64.190,-64.387,-64.382,-64.053,-63.747,-63.462,-63.193,-62.941,-62.702,-62.476,-62.261,-62.056,-61.799,-60.843,-60.059,-59.396,-58.820,-58.312,-57.857,-57.446,-57.070,-56.724,-56.403,-55.986,-55.570,-55.191,-54.843,-54.520,-54.220,-53.939,-53.675,-53.427,-53.191,-53.001,-52.859,-52.721,-52.588,-52.458,-52.332,-52.210,-52.091,-51.975,-51.862,-51.777,-51.844,-51.912,-51.982,-52.053,-52.125,-52.198,-52.272,-52.347,-52.424,-52.503,-52.680,-52.886,-53.103,-53.331,-53.571,-53.826,-54.097,-54.385,-54.694,-55.027,-55.286,-55.464,-55.649,-55.843,-56.046,-56.258,-56.482,-56.718,-56.967,-57.231,-57.408,-57.195,-56.992,-56.799,-56.613,-56.436,-56.265,-56.100,-55.942,-55.789,-55.642,-55.451,-55.263,-55.083,-54.911,-54.744,-54.584,-54.430,-54.281,-54.136,-53.997,-53.972,-54.026,-54.081,-54.136,-54.192,-54.249,-54.307,-54.365,-54.425,-54.485,-54.589,-54.815,-55.053,-55.305,-55.572,-55.857,-56.163,-56.491,-56.846,-57.232,-57.657,-57.980,-58.323,-58.697,-59.105,-59.555,-60.058,-60.627,-61.282,-62.053,-62.991,-63.109,-62.740,-62.399,-62.084,-61.790,-61.515,-61.256,-61.011,-60.780,-60.560,-60.240,-59.751,-59.312,-58.913,-58.548,-58.211,-57.898,-57.607,-57.333,-57.076,-56.840,-56.794,-56.749,-56.704,-56.659,-56.615,-56.571,-56.528,-56.485,-56.443,-56.401,-56.515,-56.695,-56.883,-57.079,-57.285,-57.501,-57.728,-57.967,-58.221,-58.490,-58.750,-58.984,-59.231,-59.493,-59.772,-60.071,-60.391,-60.737,-61.113,-61.524,-61.874,-61.369,-60.918,-60.509,-60.135,-59.790,-59.471,-59.174,-58.896,-58.635,-58.388,-57.878,-57.358,-56.895,-56.475,-56.093,-55.742,-55.417,-55.115,-54.832,-54.567,-54.333,-54.129,-53.933,-53.746,-53.567,-53.395,-53.229,-53.070,-52.916,-52.767,-52.644,-52.622,-52.601,-52.580,-52.558,-52.537,-52.516,-52.495,-52.474,-52.453,-52.433,-52.502,-52.587,-52.673,-52.761,-52.851,-52.943,-53.037,-53.133,-53.232,-53.332,-53.479,-53.668,-53.866,-54.074,-54.292,-54.521,-54.763,-55.019,-55.292,-55.583,-55.874,-56.120,-56.380,-56.657,-56.952,-57.270,-57.612,-57.984,-58.390,-58.838,-59.338,-59.616,-59.891,-60.184,-60.499,-60.838,-61.206,-61.609,-62.052,-62.545,-63.103,-63.417,-63.555,-63.697,-63.844,-63.996,-64.154,-64.317,-64.487,-64.664,-64.848,-64.957,-64.883,-64.811,-64.740,-64.669,-64.600,-64.533,-64.466,-64.400,-64.335,-64.271
-63.019,-63.006,-62.994,-62.982,-62.970,-62.957,-62.945,-62.933,-62.921,-62.909,-62.897,-62.984,-63.118,-63.257,-63.401,-63.549,-63.703,-63.863,-64.028,-64.200,-64.379,-64.378,-64.086,-63.812,-63.555,-63.311,-63.081,-62.862,-62.654,-62.456,-62.266,-62.021,-61.057,-60.269,-59.602,-59.024,-58.514,-58.058,-57.645,-57.268,-56.921,-56.599,-56.174,-55.750,-55.364,-55.010,-54.682,-54.378,-54.093,-53.826,-53.574,-53.336,-53.143,-52.996,-52.854,-52.716,-52.582,-52.453,-52.327,-52.205,-52.086,-51.970,-51.881,-51.945,-52.010,-52.075,-52.142,-52.209,-52.278,-52.348,-52.419,-52.491,-52.564,-52.739,-52.943,-53.156,-53.381,-53.619,-53.870,-54.136,-54.420,-54.723,-55.050,-55.309,-55.494,-55.686,-55.888,-56.100,-56.322,-56.557,-56.804,-57.067,-57.347,-57.542,-57.350,-57.166,-56.990,-56.820,-56.657,-56.500,-56.348,-56.201,-56.060,-55.922,-55.735,-55.550,-55.373,-55.202,-55.038,-54.880,-54.727,-54.580,-54.437,-54.299,-54.276,-54.332,-54.389,-54.447,-54.505,-54.564,-54.624,-54.685,-54.747,-54.810,-54.917,-55.144,-55.384,-55.637,-55.907,-56.194,-56.502,-56.833,-57.192,-57.583,-58.013,-58.325,-58.655,-59.012,-59.401,-59.829,-60.304,-60.836,-61.444,-62.150,-62.994,-63.028,-62.607,-62.223,-61.870,-61.544,-61.240,-60.957,-60.691,-60.440,-60.203,-59.885,-59.429,-59.017,-58.640,-58.293,-57.972,-57.674,-57.394,-57.131,-56.884,-56.656,-56.614,-56.572,-56.531,-56.490,-56.450,-56.410,-56.370,-56.331,-56.292,-56.254,-56.363,-56.535,-56.713,-56.900,-57.094,-57.298,-57.512,-57.737,-57.974,-58.225,-58.472,-58.705,-58.952,-59.213,-59.492,-59.789,-60.108,-60.453,-60.827,-61.237,-61.594,-61.174,-60.791,-60.439,-60.113,-59.810,-59.527,-59.261,-59.011,-58.774,-58.549,-58.054,-57.545,-57.090,-56.678,-56.301,-55.955,-55.634,-55.336,-55.056,-54.794,-54.560,-54.354,-54.157,-53.968,-53.787,-53.614,-53.447,-53.286,-53.131,-52.981,-52.857,-52.834,-52.812,-52.789,-52.767,-52.744,-52.722,-52.700,-52.678,-52.656,-52.634,-52.705,-52.791,-52.879,-52.969,-53.061,-53.155,-53.251,-53.350,-53.450,-53.553,-53.702,-53.894,-54.095,-54.305,-54.526,-54.759,-55.005,-55.266,-55.544,-55.840,-56.138,-56.387,-56.651,-56.933,-57.234,-57.557,-57.906,-58.286,-58.703,-59.163,-59.679,-59.956,-60.228,-60.518,-60.829,-61.164,-61.528,-61.924,-62.360,-62.845,-63.392,-63.670,-63.756,-63.843,-63.931,-64.022,-64.115,-64.209,-64.306,-64.405,-64.506,-64.544,-64.435,-64.330,-64.227,-64.126,-64.028,-63.931,-63.837,-63.745,-63.655,-63.567
-63.289,-63.261,-63.234,-63.207,-63.181,-63.154,-63.128,-63.101,-63.075,-63.049,-63.024,-63.099,-63.224,-63.352,-63.483,-63.619,-63.760,-63.905,-64.055,-64.210,-64.372,-64.374,-64.119,-63.878,-63.650,-63.433,-63.226,-63.029,-62.840,-62.659,-62.486,-62.255,-61.283,-60.489,-59.819,-59.238,-58.726,-58.267,-57.853,-57.475,-57.127,-56.805,-56.371,-55.938,-55.545,-55.184,-54.851,-54.542,-54.253,-53.982,-53.727,-53.487,-53.289,-53.137,-52.990,-52.848,-52.710,-52.577,-52.447,-52.321,-52.199,-52.080,-51.989,-52.048,-52.109,-52.170,-52.233,-52.296,-52.360,-52.425,-52.491,-52.558,-52.627,-52.798,-53.000,-53.211,-53.433,-53.666,-53.914,-54.176,-54.455,-54.753,-55.073,-55.332,-55.523,-55.724,-55.934,-56.154,-56.387,-56.633,-56.893,-57.170,-57.466,-57.680,-57.510,-57.347,-57.189,-57.037,-56.890,-56.748,-56.611,-56.477,-56.348,-56.222,-56.039,-55.857,-55.682,-55.514,-55.353,-55.197,-55.046,-54.901,-54.760,-54.623,-54.602,-54.661,-54.720,-54.781,-54.842,-54.904,-54.967,-55.031,-55.096,-55.161,-55.271,-55.500,-55.741,-55.997,-56.269,-56.560,-56.871,-57.205,-57.568,-57.964,-58.400,-58.699,-59.014,-59.352,-59.720,-60.121,-60.564,-61.056,-61.612,-62.249,-62.996,-62.948,-62.478,-62.053,-61.666,-61.311,-60.982,-60.677,-60.392,-60.124,-59.872,-59.557,-59.129,-58.740,-58.383,-58.053,-57.746,-57.460,-57.191,-56.938,-56.699,-56.479,-56.440,-56.403,-56.365,-56.328,-56.291,-56.254,-56.218,-56.182,-56.146,-56.111,-56.216,-56.380,-56.550,-56.727,-56.912,-57.104,-57.306,-57.517,-57.740,-57.974,-58.210,-58.443,-58.689,-58.950,-59.228,-59.524,-59.843,-60.186,-60.559,-60.967,-61.331,-60.986,-60.667,-60.370,-60.091,-59.830,-59.583,-59.350,-59.128,-58.917,-58.716,-58.237,-57.740,-57.294,-56.889,-56.520,-56.179,-55.863,-55.568,-55.292,-55.033,-54.800,-54.591,-54.392,-54.202,-54.019,-53.844,-53.676,-53.514,-53.357,-53.207,-53.082,-53.057,-53.033,-53.010,-52.986,-52.962,-52.939,-52.915,-52.892,-52.869,-52.846,-52.918,-53.006,-53.096,-53.188,-53.282,-53.378,-53.477,-53.577,-53.680,-53.786,-53.938,-54.132,-54.336,-54.549,-54.774,-55.011,-55.262,-55.528,-55.811,-56.114,-56.418,-56.672,-56.940,-57.227,-57.534,-57.865,-58.222,-58.612,-59.040,-59.515,-60.048,-60.324,-60.593,-60.880,-61.187,-61.517,-61.875,-62.264,-62.693,-63.168,-63.701,-63.939,-63.966,-63.993,-64.021,-64.049,-64.076,-64.104,-64.133,-64.161,-64.190,-64.166,-64.029,-63.897,-63.768,-63.643,-63.522,-63.404,-63.289,-63.176,-63.067,-62.961
-63.576,-63.532,-63.488,-63.445,-63.402,-63.360,-63.318,-63.276,-63.235,-63.194,-63.154,-63.218,-63.331,-63.448,-63.568,-63.691,-63.817,-63.947,-64.082,-64.221,-64.364,-64.370,-64.152,-63.945,-63.747,-63.557,-63.376,-63.202,-63.035,-62.873,-62.718,-62.502,-61.521,-60.722,-60.047,-59.463,-58.948,-58.488,-58.072,-57.692,-57.343,-57.020,-56.577,-56.134,-55.733,-55.365,-55.026,-54.712,-54.419,-54.144,-53.886,-53.642,-53.441,-53.283,-53.131,-52.984,-52.842,-52.704,-52.571,-52.441,-52.316,-52.194,-52.099,-52.154,-52.211,-52.268,-52.326,-52.384,-52.444,-52.504,-52.565,-52.627,-52.690,-52.859,-53.057,-53.266,-53.484,-53.715,-53.958,-54.216,-54.490,-54.782,-55.096,-55.355,-55.553,-55.761,-55.980,-56.210,-56.453,-56.710,-56.984,-57.276,-57.589,-57.823,-57.677,-57.535,-57.398,-57.266,-57.137,-57.012,-56.890,-56.772,-56.656,-56.544,-56.366,-56.188,-56.016,-55.851,-55.692,-55.539,-55.390,-55.247,-55.109,-54.974,-54.955,-55.017,-55.079,-55.143,-55.207,-55.272,-55.339,-55.406,-55.474,-55.544,-55.657,-55.888,-56.132,-56.390,-56.665,-56.958,-57.273,-57.612,-57.981,-58.383,-58.826,-59.109,-59.405,-59.722,-60.063,-60.434,-60.840,-61.288,-61.787,-62.351,-62.999,-62.870,-62.352,-61.889,-61.471,-61.090,-60.739,-60.415,-60.113,-59.830,-59.565,-59.252,-58.849,-58.480,-58.140,-57.825,-57.531,-57.256,-56.997,-56.753,-56.522,-56.309,-56.274,-56.239,-56.205,-56.171,-56.138,-56.104,-56.071,-56.038,-56.005,-55.973,-56.074,-56.230,-56.392,-56.561,-56.736,-56.919,-57.109,-57.309,-57.518,-57.737,-57.964,-58.197,-58.442,-58.702,-58.979,-59.275,-59.592,-59.935,-60.306,-60.713,-61.083,-60.807,-60.547,-60.302,-60.070,-59.849,-59.640,-59.440,-59.249,-59.066,-58.890,-58.428,-57.944,-57.508,-57.112,-56.749,-56.415,-56.104,-55.814,-55.542,-55.286,-55.054,-54.842,-54.641,-54.449,-54.264,-54.087,-53.917,-53.754,-53.596,-53.444,-53.318,-53.292,-53.267,-53.242,-53.216,-53.191,-53.166,-53.142,-53.117,-53.093,-53.068,-53.141,-53.232,-53.324,-53.418,-53.515,-53.613,-53.714,-53.817,-53.923,-54.032,-54.186,-54.384,-54.591,-54.808,-55.037,-55.279,-55.534,-55.806,-56.096,-56.407,-56.718,-56.976,-57.250,-57.543,-57.857,-58.196,-58.563,-58.964,-59.406,-59.897,-60.452,-60.726,-60.992,-61.274,-61.576,-61.901,-62.252,-62.634,-63.052,-63.516,-64.035,-64.225,-64.187,-64.149,-64.112,-64.075,-64.038,-64.002,-63.966,-63.930,-63.895,-63.819,-63.658,-63.503,-63.353,-63.209,-63.069,-62.933,-62.801,-62.674,-62.550,-62.429
-63.884,-63.821,-63.758,-63.697,-63.636,-63.576,-63.517,-63.459,-63.401,-63.345,-63.289,-63.340,-63.442,-63.546,-63.653,-63.763,-63.875,-63.991,-64.109,-64.231,-64.356,-64.366,-64.185,-64.012,-63.846,-63.686,-63.531,-63.382,-63.238,-63.098,-62.963,-62.763,-61.773,-60.967,-60.288,-59.700,-59.183,-58.720,-58.303,-57.922,-57.571,-57.247,-56.794,-56.340,-55.929,-55.554,-55.209,-54.889,-54.591,-54.312,-54.051,-53.803,-53.598,-53.434,-53.277,-53.125,-52.978,-52.836,-52.698,-52.565,-52.436,-52.310,-52.212,-52.263,-52.315,-52.367,-52.420,-52.474,-52.529,-52.584,-52.640,-52.697,-52.754,-52.920,-53.116,-53.321,-53.537,-53.764,-54.003,-54.256,-54.525,-54.812,-55.119,-55.378,-55.583,-55.799,-56.026,-56.266,-56.520,-56.789,-57.076,-57.384,-57.715,-57.971,-57.850,-57.733,-57.618,-57.507,-57.398,-57.292,-57.189,-57.088,-56.989,-56.892,-56.720,-56.545,-56.377,-56.216,-56.060,-55.910,-55.765,-55.624,-55.488,-55.356,-55.340,-55.405,-55.471,-55.538,-55.606,-55.675,-55.745,-55.817,-55.889,-55.963,-56.080,-56.313,-56.560,-56.822,-57.100,-57.398,-57.717,-58.061,-58.436,-58.846,-59.298,-59.562,-59.835,-60.125,-60.436,-60.772,-61.135,-61.532,-61.969,-62.454,-63.001,-62.794,-62.230,-61.732,-61.285,-60.879,-60.508,-60.167,-59.850,-59.555,-59.279,-58.967,-58.586,-58.235,-57.911,-57.609,-57.327,-57.062,-56.812,-56.576,-56.352,-56.145,-56.113,-56.082,-56.051,-56.020,-55.989,-55.959,-55.929,-55.899,-55.869,-55.839,-55.936,-56.086,-56.240,-56.401,-56.568,-56.741,-56.921,-57.110,-57.307,-57.513,-57.731,-57.963,-58.208,-58.468,-58.744,-59.039,-59.356,-59.697,-60.068,-60.473,-60.849,-60.634,-60.430,-60.235,-60.048,-59.869,-59.697,-59.532,-59.373,-59.219,-59.071,-58.628,-58.158,-57.734,-57.347,-56.992,-56.664,-56.359,-56.074,-55.807,-55.555,-55.323,-55.109,-54.905,-54.710,-54.524,-54.345,-54.174,-54.008,-53.849,-53.696,-53.568,-53.541,-53.514,-53.487,-53.460,-53.433,-53.407,-53.381,-53.355,-53.329,-53.303,-53.377,-53.470,-53.565,-53.662,-53.761,-53.862,-53.965,-54.072,-54.181,-54.292,-54.450,-54.651,-54.862,-55.084,-55.317,-55.564,-55.825,-56.103,-56.401,-56.720,-57.040,-57.304,-57.584,-57.884,-58.206,-58.554,-58.932,-59.347,-59.805,-60.317,-60.898,-61.170,-61.431,-61.708,-62.004,-62.322,-62.665,-63.037,-63.445,-63.894,-64.396,-64.531,-64.420,-64.311,-64.205,-64.102,-64.001,-63.902,-63.805,-63.711,-63.618,-63.498,-63.316,-63.142,-62.975,-62.814,-62.658,-62.508,-62.363,-62.223,-62.087,-61.955
-64.216,-64.130,-64.046,-63.964,-63.883,-63.804,-63.726,-63.649,-63.574,-63.500,-63.428,-63.466,-63.556,-63.647,-63.741,-63.836,-63.934,-64.034,-64.136,-64.241,-64.349,-64.361,-64.219,-64.081,-63.948,-63.818,-63.692,-63.570,-63.451,-63.336,-63.223,-63.042,-62.040,-61.227,-60.542,-59.951,-59.431,-58.966,-58.546,-58.164,-57.812,-57.486,-57.022,-56.556,-56.135,-55.752,-55.400,-55.074,-54.771,-54.488,-54.222,-53.971,-53.760,-53.591,-53.427,-53.270,-53.118,-52.971,-52.829,-52.692,-52.559,-52.429,-52.327,-52.374,-52.421,-52.469,-52.518,-52.566,-52.616,-52.666,-52.716,-52.768,-52.819,-52.982,-53.175,-53.378,-53.590,-53.813,-54.048,-54.297,-54.561,-54.842,-55.142,-55.401,-55.614,-55.838,-56.073,-56.323,-56.587,-56.869,-57.171,-57.494,-57.844,-58.124,-58.031,-57.939,-57.850,-57.762,-57.676,-57.592,-57.509,-57.428,-57.349,-57.270,-57.104,-56.935,-56.772,-56.614,-56.462,-56.316,-56.174,-56.036,-55.903,-55.774,-55.762,-55.831,-55.901,-55.973,-56.045,-56.119,-56.194,-56.271,-56.348,-56.428,-56.549,-56.786,-57.036,-57.301,-57.584,-57.886,-58.211,-58.562,-58.945,-59.364,-59.828,-60.068,-60.312,-60.570,-60.845,-61.138,-61.452,-61.791,-62.159,-62.561,-63.004,-62.719,-62.112,-61.580,-61.106,-60.679,-60.290,-59.933,-59.603,-59.296,-59.010,-58.700,-58.337,-58.003,-57.692,-57.403,-57.131,-56.875,-56.634,-56.405,-56.188,-55.987,-55.959,-55.930,-55.902,-55.874,-55.846,-55.818,-55.791,-55.764,-55.737,-55.710,-55.803,-55.946,-56.094,-56.247,-56.405,-56.570,-56.741,-56.919,-57.105,-57.299,-57.510,-57.741,-57.986,-58.245,-58.521,-58.815,-59.131,-59.472,-59.841,-60.246,-60.626,-60.468,-60.316,-60.169,-60.027,-59.889,-59.756,-59.626,-59.501,-59.378,-59.260,-58.838,-58.383,-57.971,-57.595,-57.249,-56.929,-56.631,-56.351,-56.089,-55.842,-55.610,-55.393,-55.186,-54.989,-54.800,-54.619,-54.446,-54.279,-54.118,-53.963,-53.833,-53.804,-53.775,-53.747,-53.718,-53.690,-53.661,-53.633,-53.606,-53.578,-53.550,-53.627,-53.722,-53.820,-53.919,-54.021,-54.125,-54.232,-54.342,-54.454,-54.570,-54.731,-54.936,-55.151,-55.378,-55.616,-55.869,-56.137,-56.423,-56.729,-57.058,-57.388,-57.658,-57.946,-58.254,-58.586,-58.945,-59.336,-59.767,-60.244,-60.781,-61.394,-61.664,-61.919,-62.190,-62.479,-62.788,-63.121,-63.482,-63.876,-64.309,-64.790,-64.861,-64.666,-64.479,-64.300,-64.129,-63.963,-63.804,-63.650,-63.502,-63.358,-63.198,-62.999,-62.809,-62.627,-62.452,-62.284,-62.122,-61.966,-61.815,-61.669,-61.528
-64.574,-64.463,-64.354,-64.248,-64.145,-64.044,-63.945,-63.849,-63.754,-63.662,-63.571,-63.596,-63.672,-63.751,-63.830,-63.911,-63.994,-64.078,-64.164,-64.251,-64.341,-64.357,-64.253,-64.151,-64.052,-63.955,-63.860,-63.767,-63.676,-63.586,-63.499,-63.340,-62.325,-61.504,-60.813,-60.217,-59.694,-59.226,-58.804,-58.420,-58.066,-57.740,-57.262,-56.783,-56.352,-55.959,-55.599,-55.267,-54.958,-54.670,-54.400,-54.145,-53.930,-53.753,-53.584,-53.420,-53.263,-53.111,-52.965,-52.823,-52.685,-52.552,-52.446,-52.488,-52.531,-52.574,-52.617,-52.660,-52.705,-52.749,-52.794,-52.839,-52.885,-53.045,-53.236,-53.435,-53.644,-53.863,-54.094,-54.338,-54.597,-54.872,-55.166,-55.424,-55.644,-55.876,-56.121,-56.380,-56.656,-56.951,-57.267,-57.608,-57.978,-58.283,-58.219,-58.156,-58.094,-58.033,-57.973,-57.914,-57.856,-57.798,-57.741,-57.685,-57.527,-57.363,-57.205,-57.053,-56.906,-56.764,-56.626,-56.492,-56.363,-56.237,-56.229,-56.303,-56.379,-56.456,-56.534,-56.613,-56.695,-56.777,-56.862,-56.948,-57.075,-57.315,-57.570,-57.840,-58.128,-58.437,-58.769,-59.129,-59.521,-59.952,-60.431,-60.640,-60.848,-61.066,-61.295,-61.538,-61.794,-62.067,-62.358,-62.670,-63.006,-62.645,-61.997,-61.433,-60.934,-60.487,-60.081,-59.710,-59.368,-59.052,-58.756,-58.448,-58.102,-57.782,-57.485,-57.206,-56.944,-56.697,-56.463,-56.241,-56.030,-55.835,-55.809,-55.783,-55.758,-55.733,-55.707,-55.682,-55.657,-55.633,-55.608,-55.584,-55.673,-55.810,-55.952,-56.098,-56.249,-56.406,-56.568,-56.737,-56.913,-57.096,-57.299,-57.530,-57.775,-58.034,-58.309,-58.603,-58.918,-59.258,-59.626,-60.029,-60.415,-60.309,-60.205,-60.104,-60.006,-59.909,-59.815,-59.723,-59.632,-59.544,-59.457,-59.058,-58.620,-58.223,-57.859,-57.523,-57.211,-56.920,-56.647,-56.391,-56.149,-55.918,-55.697,-55.487,-55.287,-55.095,-54.912,-54.736,-54.567,-54.404,-54.247,-54.116,-54.085,-54.054,-54.023,-53.992,-53.962,-53.932,-53.902,-53.872,-53.843,-53.813,-53.892,-53.990,-54.090,-54.193,-54.298,-54.406,-54.516,-54.630,-54.746,-54.866,-55.032,-55.241,-55.461,-55.693,-55.938,-56.197,-56.473,-56.767,-57.083,-57.424,-57.766,-58.044,-58.340,-58.658,-59.001,-59.374,-59.782,-60.232,-60.734,-61.301,-61.955,-62.222,-62.470,-62.732,-63.012,-63.311,-63.632,-63.978,-64.355,-64.767,-65.223,-65.218,-64.927,-64.654,-64.398,-64.156,-63.926,-63.708,-63.501,-63.303,-63.113,-62.918,-62.704,-62.500,-62.304,-62.118,-61.939,-61.767,-61.601,-61.442,-61.288,-61.140
-64.966,-64.824,-64.686,-64.553,-64.424,-64.298,-64.176,-64.057,-63.942,-63.829,-63.720,-63.729,-63.792,-63.856,-63.921,-63.987,-64.054,-64.122,-64.192,-64.262,-64.333,-64.353,-64.287,-64.222,-64.159,-64.096,-64.034,-63.973,-63.912,-63.853,-63.794,-63.659,-62.630,-61.799,-61.102,-60.501,-59.973,-59.503,-59.079,-58.692,-58.337,-58.009,-57.517,-57.023,-56.579,-56.177,-55.808,-55.469,-55.154,-54.860,-54.585,-54.327,-54.106,-53.922,-53.746,-53.576,-53.413,-53.256,-53.104,-52.958,-52.816,-52.679,-52.569,-52.606,-52.643,-52.681,-52.718,-52.757,-52.795,-52.834,-52.873,-52.913,-52.953,-53.109,-53.297,-53.493,-53.698,-53.914,-54.141,-54.380,-54.633,-54.902,-55.189,-55.448,-55.675,-55.915,-56.169,-56.439,-56.726,-57.034,-57.366,-57.725,-58.116,-58.447,-58.416,-58.385,-58.354,-58.323,-58.292,-58.262,-58.232,-58.202,-58.172,-58.143,-57.994,-57.838,-57.687,-57.541,-57.400,-57.263,-57.130,-57.002,-56.877,-56.755,-56.753,-56.833,-56.915,-56.999,-57.084,-57.172,-57.260,-57.351,-57.444,-57.538,-57.674,-57.919,-58.179,-58.455,-58.751,-59.067,-59.409,-59.780,-60.186,-60.633,-61.132,-61.300,-61.459,-61.625,-61.798,-61.978,-62.165,-62.361,-62.566,-62.782,-63.009,-62.572,-61.884,-61.291,-60.769,-60.303,-59.882,-59.499,-59.146,-58.820,-58.517,-58.210,-57.879,-57.573,-57.286,-57.018,-56.764,-56.525,-56.299,-56.083,-55.878,-55.688,-55.665,-55.642,-55.619,-55.596,-55.573,-55.550,-55.528,-55.506,-55.483,-55.461,-55.548,-55.679,-55.814,-55.954,-56.098,-56.247,-56.402,-56.562,-56.729,-56.902,-57.098,-57.329,-57.573,-57.832,-58.107,-58.400,-58.714,-59.054,-59.422,-59.824,-60.213,-60.155,-60.097,-60.041,-59.985,-59.930,-59.875,-59.821,-59.768,-59.716,-59.664,-59.290,-58.871,-58.490,-58.139,-57.814,-57.513,-57.230,-56.965,-56.715,-56.479,-56.249,-56.024,-55.810,-55.606,-55.412,-55.226,-55.047,-54.876,-54.711,-54.552,-54.418,-54.385,-54.351,-54.318,-54.285,-54.253,-54.220,-54.188,-54.156,-54.124,-54.093,-54.174,-54.275,-54.379,-54.485,-54.594,-54.706,-54.820,-54.938,-55.059,-55.184,-55.355,-55.569,-55.795,-56.033,-56.285,-56.552,-56.837,-57.142,-57.470,-57.824,-58.181,-58.467,-58.774,-59.104,-59.461,-59.850,-60.278,-60.752,-61.285,-61.892,-62.598,-62.862,-63.100,-63.352,-63.620,-63.905,-64.210,-64.538,-64.893,-65.280,-65.704,-65.607,-65.205,-64.837,-64.497,-64.183,-63.889,-63.614,-63.356,-63.112,-62.881,-62.655,-62.427,-62.211,-62.004,-61.807,-61.619,-61.438,-61.265,-61.098,-60.938,-60.783
-65.396,-65.217,-65.045,-64.880,-64.721,-64.568,-64.420,-64.277,-64.138,-64.004,-63.873,-63.867,-63.915,-63.965,-64.014,-64.065,-64.116,-64.167,-64.219,-64.272,-64.326,-64.349,-64.322,-64.295,-64.268,-64.241,-64.215,-64.189,-64.162,-64.137,-64.111,-64.004,-62.959,-62.116,-61.411,-60.805,-60.273,-59.799,-59.371,-58.982,-58.625,-58.296,-57.787,-57.276,-56.819,-56.406,-56.028,-55.681,-55.359,-55.060,-54.779,-54.516,-54.289,-54.097,-53.914,-53.738,-53.568,-53.406,-53.249,-53.097,-52.951,-52.809,-52.695,-52.726,-52.758,-52.790,-52.822,-52.855,-52.888,-52.920,-52.954,-52.987,-53.021,-53.174,-53.359,-53.551,-53.753,-53.965,-54.187,-54.422,-54.670,-54.933,-55.213,-55.471,-55.706,-55.954,-56.218,-56.498,-56.798,-57.119,-57.467,-57.845,-58.259,-58.618,-58.622,-58.626,-58.629,-58.633,-58.637,-58.640,-58.644,-58.648,-58.651,-58.655,-58.519,-58.371,-58.229,-58.091,-57.957,-57.827,-57.701,-57.579,-57.460,-57.344,-57.348,-57.437,-57.528,-57.621,-57.715,-57.812,-57.911,-58.012,-58.116,-58.222,-58.368,-58.620,-58.887,-59.172,-59.477,-59.805,-60.160,-60.547,-60.971,-61.441,-61.969,-62.077,-62.172,-62.268,-62.367,-62.468,-62.571,-62.677,-62.785,-62.897,-63.011,-62.500,-61.775,-61.153,-60.610,-60.127,-59.692,-59.297,-58.935,-58.601,-58.290,-57.984,-57.668,-57.373,-57.097,-56.837,-56.592,-56.360,-56.140,-55.931,-55.731,-55.546,-55.525,-55.504,-55.484,-55.463,-55.443,-55.422,-55.402,-55.382,-55.362,-55.342,-55.425,-55.551,-55.681,-55.814,-55.952,-56.094,-56.242,-56.394,-56.552,-56.716,-56.907,-57.137,-57.381,-57.639,-57.913,-58.206,-58.520,-58.859,-59.226,-59.627,-60.020,-60.006,-59.992,-59.978,-59.964,-59.950,-59.936,-59.922,-59.908,-59.895,-59.881,-59.535,-59.138,-58.774,-58.439,-58.127,-57.837,-57.564,-57.308,-57.066,-56.836,-56.607,-56.377,-56.159,-55.952,-55.753,-55.564,-55.382,-55.208,-55.040,-54.879,-54.743,-54.707,-54.671,-54.635,-54.599,-54.564,-54.529,-54.494,-54.460,-54.426,-54.392,-54.476,-54.581,-54.688,-54.799,-54.912,-55.028,-55.147,-55.270,-55.396,-55.527,-55.703,-55.924,-56.156,-56.402,-56.662,-56.939,-57.234,-57.551,-57.894,-58.265,-58.639,-58.936,-59.256,-59.601,-59.975,-60.386,-60.839,-61.344,-61.917,-62.577,-63.355,-63.613,-63.838,-64.076,-64.327,-64.593,-64.877,-65.181,-65.508,-65.861,-66.245,-66.034,-65.501,-65.027,-64.599,-64.210,-63.853,-63.523,-63.216,-62.930,-62.661,-62.407,-62.167,-61.940,-61.724,-61.518,-61.321,-61.133,-60.953,-60.780,-60.613,-60.453
-65.404,-65.231,-65.064,-64.904,-64.749,-64.599,-64.455,-64.315,-64.179,-64.048,-63.921,-63.913,-63.960,-64.007,-64.054,-64.102,-64.151,-64.200,-64.249,-64.299,-64.350,-64.375,-64.358,-64.341,-64.324,-64.307,-64.290,-64.273,-64.256,-64.239,-64.222,-64.125,-63.093,-62.260,-61.561,-60.959,-60.431,-59.959,-59.535,-59.147,-58.792,-58.464,-57.954,-57.441,-56.982,-56.567,-56.189,-55.840,-55.518,-55.218,-54.937,-54.673,-54.445,-54.250,-54.064,-53.886,-53.714,-53.549,-53.391,-53.237,-53.089,-52.946,-52.831,-52.861,-52.891,-52.921,-52.951,-52.982,-53.013,-53.044,-53.075,-53.107,-53.139,-53.290,-53.472,-53.663,-53.862,-54.071,-54.291,-54.522,-54.766,-55.025,-55.300,-55.558,-55.795,-56.047,-56.314,-56.599,-56.903,-57.231,-57.585,-57.971,-58.394,-58.765,-58.783,-58.802,-58.820,-58.838,-58.856,-58.874,-58.893,-58.911,-58.930,-58.949,-58.816,-58.670,-58.530,-58.393,-58.261,-58.133,-58.008,-57.887,-57.769,-57.654,-57.657,-57.743,-57.831,-57.920,-58.011,-58.104,-58.200,-58.297,-58.396,-58.498,-58.637,-58.875,-59.126,-59.393,-59.677,-59.981,-60.309,-60.662,-61.048,-61.470,-61.939,-61.991,-62.028,-62.066,-62.103,-62.142,-62.180,-62.219,-62.258,-62.297,-62.337,-61.868,-61.223,-60.660,-60.163,-59.716,-59.312,-58.941,-58.600,-58.284,-57.989,-57.701,-57.410,-57.137,-56.881,-56.638,-56.409,-56.191,-55.983,-55.785,-55.595,-55.419,-55.401,-55.382,-55.363,-55.345,-55.326,-55.308,-55.290,-55.271,-55.253,-55.235,-55.316,-55.438,-55.564,-55.693,-55.826,-55.963,-56.105,-56.251,-56.403,-56.560,-56.745,-56.969,-57.206,-57.457,-57.723,-58.006,-58.309,-58.634,-58.986,-59.370,-59.746,-59.766,-59.785,-59.805,-59.824,-59.844,-59.864,-59.883,-59.903,-59.923,-59.944,-59.633,-59.267,-58.929,-58.616,-58.323,-58.050,-57.792,-57.549,-57.318,-57.100,-56.876,-56.648,-56.431,-56.225,-56.027,-55.839,-55.658,-55.484,-55.318,-55.157,-55.022,-54.985,-54.949,-54.913,-54.877,-54.842,-54.806,-54.771,-54.737,-54.702,-54.668,-54.753,-54.859,-54.967,-55.079,-55.193,-55.310,-55.431,-55.555,-55.683,-55.814,-55.993,-56.215,-56.449,-56.697,-56.959,-57.239,-57.537,-57.858,-58.204,-58.581,-58.959,-59.257,-59.576,-59.922,-60.297,-60.707,-61.161,-61.667,-62.240,-62.901,-63.680,-63.907,-64.094,-64.289,-64.494,-64.709,-64.935,-65.173,-65.426,-65.694,-65.979,-65.719,-65.177,-64.695,-64.261,-63.867,-63.506,-63.172,-62.862,-62.573,-62.302,-62.046,-61.804,-61.574,-61.356,-61.148,-60.950,-60.760,-60.579,-60.404,-60.237,-60.075
-65.342,-65.181,-65.026,-64.876,-64.731,-64.591,-64.455,-64.323,-64.195,-64.071,-63.950,-63.945,-63.991,-64.038,-64.085,-64.133,-64.181,-64.230,-64.280,-64.330,-64.380,-64.407,-64.395,-64.383,-64.371,-64.359,-64.347,-64.335,-64.323,-64.312,-64.300,-64.209,-63.197,-62.376,-61.687,-61.091,-60.568,-60.101,-59.679,-59.295,-58.942,-58.616,-58.107,-57.595,-57.137,-56.722,-56.344,-55.996,-55.674,-55.374,-55.093,-54.830,-54.600,-54.404,-54.216,-54.036,-53.863,-53.696,-53.536,-53.382,-53.233,-53.089,-52.972,-53.001,-53.029,-53.059,-53.088,-53.117,-53.147,-53.177,-53.207,-53.237,-53.268,-53.417,-53.598,-53.786,-53.983,-54.189,-54.406,-54.634,-54.874,-55.129,-55.399,-55.656,-55.896,-56.150,-56.420,-56.708,-57.017,-57.349,-57.708,-58.100,-58.532,-58.913,-58.942,-58.972,-59.002,-59.032,-59.062,-59.092,-59.123,-59.154,-59.185,-59.216,-59.085,-58.940,-58.800,-58.664,-58.533,-58.405,-58.281,-58.160,-58.042,-57.928,-57.928,-58.008,-58.089,-58.172,-58.257,-58.343,-58.432,-58.522,-58.613,-58.707,-58.835,-59.053,-59.283,-59.526,-59.783,-60.056,-60.348,-60.660,-60.997,-61.363,-61.761,-61.765,-61.754,-61.743,-61.732,-61.721,-61.710,-61.699,-61.688,-61.677,-61.666,-61.243,-60.673,-60.168,-59.716,-59.307,-58.933,-58.589,-58.270,-57.973,-57.695,-57.426,-57.159,-56.907,-56.669,-56.444,-56.230,-56.026,-55.831,-55.644,-55.465,-55.298,-55.282,-55.265,-55.248,-55.231,-55.214,-55.198,-55.181,-55.165,-55.148,-55.132,-55.211,-55.330,-55.451,-55.576,-55.705,-55.838,-55.975,-56.117,-56.263,-56.414,-56.592,-56.811,-57.040,-57.282,-57.539,-57.812,-58.103,-58.415,-58.751,-59.116,-59.476,-59.524,-59.572,-59.621,-59.671,-59.721,-59.772,-59.823,-59.875,-59.928,-59.981,-59.708,-59.375,-59.065,-58.777,-58.506,-58.251,-58.010,-57.782,-57.565,-57.359,-57.142,-56.917,-56.703,-56.498,-56.303,-56.117,-55.938,-55.766,-55.600,-55.441,-55.307,-55.271,-55.235,-55.199,-55.163,-55.128,-55.093,-55.059,-55.024,-54.990,-54.956,-55.041,-55.148,-55.257,-55.369,-55.483,-55.601,-55.723,-55.847,-55.976,-56.108,-56.287,-56.511,-56.746,-56.995,-57.259,-57.540,-57.841,-58.163,-58.512,-58.892,-59.272,-59.568,-59.885,-60.228,-60.599,-61.006,-61.455,-61.955,-62.521,-63.172,-63.937,-64.124,-64.266,-64.413,-64.565,-64.722,-64.886,-65.056,-65.233,-65.417,-65.609,-65.318,-64.787,-64.313,-63.886,-63.497,-63.140,-62.810,-62.504,-62.218,-61.949,-61.695,-61.451,-61.221,-61.002,-60.793,-60.594,-60.404,-60.222,-60.047,-59.879,-59.717
-65.281,-65.132,-64.988,-64.848,-64.713,-64.582,-64.455,-64.331,-64.211,-64.094,-63.980,-63.977,-64.023,-64.070,-64.117,-64.164,-64.213,-64.261,-64.310,-64.360,-64.410,-64.439,-64.433,-64.426,-64.419,-64.412,-64.406,-64.399,-64.392,-64.386,-64.379,-64.295,-63.303,-62.496,-61.816,-61.228,-60.710,-60.247,-59.829,-59.448,-59.097,-58.773,-58.266,-57.754,-57.297,-56.883,-56.505,-56.157,-55.835,-55.536,-55.255,-54.992,-54.761,-54.563,-54.373,-54.191,-54.016,-53.849,-53.687,-53.531,-53.381,-53.236,-53.118,-53.145,-53.173,-53.201,-53.229,-53.257,-53.285,-53.314,-53.343,-53.372,-53.401,-53.548,-53.727,-53.913,-54.107,-54.310,-54.524,-54.748,-54.985,-55.236,-55.501,-55.756,-55.999,-56.256,-56.529,-56.821,-57.133,-57.470,-57.836,-58.234,-58.674,-59.065,-59.107,-59.149,-59.191,-59.234,-59.278,-59.322,-59.366,-59.411,-59.456,-59.501,-59.373,-59.228,-59.089,-58.953,-58.822,-58.695,-58.571,-58.451,-58.334,-58.220,-58.216,-58.289,-58.364,-58.440,-58.518,-58.596,-58.677,-58.759,-58.842,-58.927,-59.042,-59.240,-59.446,-59.663,-59.891,-60.132,-60.387,-60.659,-60.948,-61.257,-61.591,-61.550,-61.496,-61.443,-61.390,-61.338,-61.286,-61.235,-61.185,-61.135,-61.086,-60.697,-60.185,-59.726,-59.312,-58.933,-58.585,-58.263,-57.963,-57.682,-57.419,-57.166,-56.921,-56.689,-56.468,-56.258,-56.058,-55.867,-55.683,-55.508,-55.339,-55.181,-55.166,-55.151,-55.135,-55.120,-55.105,-55.091,-55.076,-55.061,-55.046,-55.031,-55.109,-55.224,-55.342,-55.463,-55.588,-55.717,-55.849,-55.986,-56.127,-56.273,-56.445,-56.657,-56.880,-57.115,-57.363,-57.627,-57.907,-58.207,-58.529,-58.876,-59.221,-59.295,-59.369,-59.445,-59.523,-59.601,-59.682,-59.763,-59.847,-59.932,-60.018,-59.784,-59.486,-59.206,-58.944,-58.696,-58.462,-58.240,-58.028,-57.827,-57.634,-57.426,-57.204,-56.993,-56.791,-56.598,-56.414,-56.237,-56.067,-55.903,-55.745,-55.613,-55.577,-55.541,-55.505,-55.470,-55.435,-55.400,-55.366,-55.332,-55.298,-55.264,-55.350,-55.457,-55.567,-55.679,-55.795,-55.913,-56.035,-56.161,-56.290,-56.423,-56.604,-56.828,-57.065,-57.315,-57.581,-57.864,-58.167,-58.492,-58.844,-59.227,-59.609,-59.903,-60.218,-60.557,-60.925,-61.327,-61.771,-62.264,-62.822,-63.461,-64.211,-64.352,-64.445,-64.540,-64.637,-64.736,-64.837,-64.941,-65.048,-65.157,-65.268,-64.952,-64.429,-63.962,-63.540,-63.156,-62.803,-62.476,-62.173,-61.889,-61.622,-61.369,-61.125,-60.894,-60.674,-60.465,-60.266,-60.075,-59.893,-59.717,-59.549,-59.387
-65.221,-65.083,-64.950,-64.821,-64.696,-64.574,-64.455,-64.340,-64.227,-64.118,-64.011,-64.009,-64.055,-64.102,-64.149,-64.196,-64.244,-64.292,-64.341,-64.391,-64.441,-64.472,-64.470,-64.469,-64.468,-64.466,-64.465,-64.463,-64.462,-64.461,-64.459,-64.383,-63.412,-62.619,-61.949,-61.369,-60.857,-60.399,-59.985,-59.606,-59.259,-58.937,-58.430,-57.920,-57.463,-57.049,-56.672,-56.324,-56.003,-55.704,-55.423,-55.160,-54.929,-54.728,-54.536,-54.352,-54.176,-54.006,-53.843,-53.686,-53.534,-53.388,-53.269,-53.295,-53.321,-53.348,-53.375,-53.401,-53.428,-53.456,-53.483,-53.511,-53.538,-53.684,-53.860,-54.043,-54.235,-54.435,-54.645,-54.866,-55.099,-55.345,-55.605,-55.859,-56.104,-56.364,-56.641,-56.936,-57.253,-57.595,-57.967,-58.373,-58.820,-59.223,-59.278,-59.334,-59.390,-59.447,-59.505,-59.564,-59.623,-59.684,-59.745,-59.807,-59.680,-59.537,-59.398,-59.263,-59.133,-59.006,-58.883,-58.763,-58.646,-58.533,-58.525,-58.591,-58.658,-58.726,-58.795,-58.865,-58.937,-59.009,-59.083,-59.158,-59.260,-59.434,-59.616,-59.805,-60.003,-60.210,-60.427,-60.657,-60.898,-61.155,-61.427,-61.345,-61.252,-61.161,-61.073,-60.985,-60.900,-60.816,-60.734,-60.653,-60.574,-60.212,-59.746,-59.325,-58.941,-58.589,-58.263,-57.960,-57.676,-57.410,-57.160,-56.922,-56.696,-56.481,-56.276,-56.080,-55.893,-55.713,-55.541,-55.375,-55.216,-55.066,-55.053,-55.039,-55.026,-55.012,-54.999,-54.986,-54.973,-54.959,-54.946,-54.933,-55.009,-55.120,-55.235,-55.353,-55.474,-55.598,-55.727,-55.859,-55.995,-56.136,-56.303,-56.509,-56.726,-56.953,-57.194,-57.449,-57.719,-58.008,-58.317,-58.649,-58.981,-59.077,-59.175,-59.276,-59.379,-59.485,-59.594,-59.705,-59.819,-59.936,-60.056,-59.862,-59.599,-59.352,-59.117,-58.895,-58.684,-58.482,-58.290,-58.105,-57.928,-57.730,-57.511,-57.303,-57.104,-56.914,-56.732,-56.558,-56.390,-56.228,-56.072,-55.941,-55.906,-55.870,-55.835,-55.800,-55.765,-55.731,-55.697,-55.663,-55.629,-55.596,-55.682,-55.790,-55.900,-56.013,-56.130,-56.249,-56.372,-56.499,-56.629,-56.763,-56.945,-57.170,-57.409,-57.661,-57.929,-58.214,-58.519,-58.847,-59.203,-59.590,-59.975,-60.266,-60.578,-60.913,-61.277,-61.674,-62.111,-62.597,-63.144,-63.771,-64.503,-64.593,-64.632,-64.671,-64.710,-64.749,-64.789,-64.829,-64.870,-64.911,-64.952,-64.614,-64.098,-63.637,-63.220,-62.839,-62.490,-62.166,-61.865,-61.583,-61.319,-61.066,-60.822,-60.590,-60.370,-60.160,-59.960,-59.769,-59.586,-59.411,-59.242,-59.080
-65.161,-65.035,-64.913,-64.794,-64.678,-64.565,-64.455,-64.348,-64.243,-64.141,-64.041,-64.042,-64.088,-64.134,-64.180,-64.228,-64.275,-64.323,-64.372,-64.422,-64.471,-64.504,-64.508,-64.512,-64.517,-64.521,-64.525,-64.529,-64.533,-64.537,-64.542,-64.472,-63.524,-62.746,-62.086,-61.514,-61.008,-60.556,-60.146,-59.771,-59.426,-59.106,-58.602,-58.092,-57.635,-57.222,-56.845,-56.499,-56.177,-55.878,-55.598,-55.336,-55.103,-54.899,-54.705,-54.519,-54.341,-54.170,-54.005,-53.846,-53.693,-53.545,-53.425,-53.450,-53.475,-53.500,-53.525,-53.551,-53.576,-53.602,-53.628,-53.654,-53.680,-53.823,-53.997,-54.178,-54.366,-54.564,-54.770,-54.987,-55.216,-55.457,-55.712,-55.964,-56.212,-56.475,-56.755,-57.055,-57.377,-57.724,-58.102,-58.515,-58.972,-59.387,-59.456,-59.527,-59.598,-59.671,-59.745,-59.820,-59.897,-59.975,-60.054,-60.135,-60.011,-59.869,-59.731,-59.597,-59.467,-59.341,-59.218,-59.099,-58.983,-58.870,-58.857,-58.914,-58.973,-59.031,-59.091,-59.152,-59.213,-59.275,-59.338,-59.403,-59.490,-59.638,-59.792,-59.951,-60.117,-60.289,-60.468,-60.655,-60.850,-61.054,-61.269,-61.149,-61.022,-60.898,-60.777,-60.660,-60.545,-60.434,-60.325,-60.219,-60.116,-59.776,-59.348,-58.958,-58.600,-58.270,-57.963,-57.676,-57.407,-57.154,-56.915,-56.690,-56.482,-56.282,-56.092,-55.909,-55.734,-55.565,-55.403,-55.247,-55.096,-54.955,-54.943,-54.931,-54.919,-54.907,-54.895,-54.884,-54.872,-54.860,-54.848,-54.837,-54.911,-55.019,-55.131,-55.245,-55.363,-55.483,-55.607,-55.735,-55.867,-56.003,-56.165,-56.366,-56.577,-56.798,-57.031,-57.278,-57.539,-57.817,-58.114,-58.433,-58.753,-58.870,-58.990,-59.114,-59.241,-59.372,-59.507,-59.647,-59.791,-59.940,-60.095,-59.940,-59.716,-59.502,-59.298,-59.104,-58.918,-58.739,-58.568,-58.403,-58.244,-58.056,-57.842,-57.638,-57.442,-57.256,-57.077,-56.905,-56.739,-56.580,-56.426,-56.297,-56.261,-56.226,-56.191,-56.157,-56.123,-56.089,-56.055,-56.021,-55.988,-55.955,-56.042,-56.150,-56.262,-56.376,-56.493,-56.614,-56.737,-56.865,-56.996,-57.132,-57.315,-57.542,-57.782,-58.037,-58.307,-58.594,-58.903,-59.235,-59.594,-59.986,-60.375,-60.663,-60.970,-61.302,-61.660,-62.051,-62.481,-62.957,-63.493,-64.104,-64.816,-64.849,-64.827,-64.806,-64.784,-64.763,-64.742,-64.721,-64.700,-64.679,-64.658,-64.300,-63.791,-63.334,-62.922,-62.545,-62.198,-61.877,-61.578,-61.298,-61.035,-60.784,-60.538,-60.306,-60.085,-59.875,-59.675,-59.484,-59.300,-59.124,-58.955,-58.793
-65.102,-64.988,-64.876,-64.767,-64.661,-64.557,-64.455,-64.356,-64.259,-64.165,-64.072,-64.075,-64.120,-64.166,-64.213,-64.260,-64.307,-64.355,-64.404,-64.453,-64.502,-64.537,-64.547,-64.556,-64.566,-64.576,-64.586,-64.596,-64.605,-64.615,-64.625,-64.563,-63.638,-62.876,-62.228,-61.665,-61.166,-60.718,-60.313,-59.942,-59.600,-59.283,-58.780,-58.271,-57.815,-57.403,-57.026,-56.680,-56.359,-56.060,-55.781,-55.518,-55.284,-55.078,-54.882,-54.693,-54.513,-54.340,-54.173,-54.013,-53.858,-53.709,-53.588,-53.611,-53.634,-53.658,-53.682,-53.705,-53.729,-53.754,-53.778,-53.802,-53.827,-53.968,-54.139,-54.317,-54.502,-54.696,-54.899,-55.112,-55.336,-55.572,-55.822,-56.072,-56.323,-56.589,-56.873,-57.177,-57.503,-57.857,-58.241,-58.663,-59.130,-59.557,-59.642,-59.728,-59.817,-59.907,-59.999,-60.093,-60.189,-60.287,-60.387,-60.490,-60.370,-60.228,-60.091,-59.958,-59.829,-59.703,-59.582,-59.463,-59.348,-59.235,-59.217,-59.264,-59.312,-59.360,-59.409,-59.458,-59.508,-59.559,-59.610,-59.661,-59.732,-59.852,-59.976,-60.103,-60.234,-60.369,-60.509,-60.653,-60.802,-60.956,-61.116,-60.962,-60.803,-60.649,-60.500,-60.356,-60.217,-60.083,-59.952,-59.825,-59.702,-59.379,-58.983,-58.619,-58.284,-57.973,-57.682,-57.410,-57.154,-56.912,-56.683,-56.471,-56.277,-56.092,-55.915,-55.744,-55.580,-55.422,-55.270,-55.122,-54.980,-54.846,-54.835,-54.825,-54.815,-54.804,-54.794,-54.784,-54.773,-54.763,-54.753,-54.743,-54.815,-54.921,-55.029,-55.140,-55.254,-55.371,-55.492,-55.615,-55.743,-55.874,-56.031,-56.227,-56.432,-56.648,-56.874,-57.113,-57.366,-57.635,-57.921,-58.228,-58.536,-58.672,-58.812,-58.957,-59.106,-59.262,-59.422,-59.590,-59.763,-59.944,-60.133,-60.021,-59.835,-59.658,-59.487,-59.323,-59.165,-59.012,-58.865,-58.722,-58.584,-58.409,-58.200,-58.000,-57.809,-57.626,-57.450,-57.281,-57.119,-56.962,-56.811,-56.684,-56.649,-56.614,-56.580,-56.546,-56.512,-56.478,-56.445,-56.412,-56.379,-56.347,-56.434,-56.544,-56.656,-56.771,-56.889,-57.011,-57.136,-57.265,-57.398,-57.535,-57.719,-57.949,-58.191,-58.448,-58.721,-59.012,-59.324,-59.660,-60.024,-60.422,-60.816,-61.099,-61.402,-61.728,-62.080,-62.464,-62.884,-63.350,-63.872,-64.465,-65.153,-65.120,-65.032,-64.945,-64.860,-64.776,-64.695,-64.614,-64.535,-64.458,-64.382,-64.008,-63.504,-63.052,-62.643,-62.269,-61.924,-61.605,-61.308,-61.030,-60.769,-60.518,-60.272,-60.039,-59.818,-59.608,-59.407,-59.216,-59.032,-58.856,-58.687,-58.524
-65.045,-64.941,-64.839,-64.740,-64.643,-64.548,-64.456,-64.365,-64.276,-64.188,-64.103,-64.108,-64.153,-64.199,-64.245,-64.292,-64.339,-64.387,-64.435,-64.484,-64.533,-64.570,-64.585,-64.601,-64.616,-64.632,-64.647,-64.663,-64.679,-64.695,-64.710,-64.656,-63.756,-63.011,-62.375,-61.821,-61.329,-60.887,-60.487,-60.120,-59.781,-59.468,-58.966,-58.458,-58.003,-57.591,-57.215,-56.869,-56.549,-56.250,-55.971,-55.709,-55.474,-55.265,-55.065,-54.875,-54.692,-54.517,-54.348,-54.186,-54.030,-53.879,-53.756,-53.778,-53.800,-53.822,-53.844,-53.866,-53.888,-53.910,-53.933,-53.956,-53.978,-54.117,-54.285,-54.460,-54.642,-54.833,-55.032,-55.240,-55.459,-55.690,-55.934,-56.182,-56.437,-56.706,-56.994,-57.302,-57.634,-57.993,-58.385,-58.815,-59.293,-59.734,-59.836,-59.940,-60.047,-60.156,-60.268,-60.383,-60.502,-60.623,-60.748,-60.877,-60.761,-60.620,-60.484,-60.352,-60.224,-60.099,-59.978,-59.861,-59.746,-59.634,-59.610,-59.645,-59.680,-59.716,-59.752,-59.788,-59.825,-59.862,-59.899,-59.937,-59.988,-60.077,-60.168,-60.260,-60.354,-60.451,-60.550,-60.651,-60.754,-60.860,-60.969,-60.783,-60.594,-60.413,-60.240,-60.073,-59.913,-59.758,-59.608,-59.463,-59.324,-59.016,-58.646,-58.305,-57.989,-57.695,-57.419,-57.160,-56.915,-56.683,-56.463,-56.262,-56.082,-55.910,-55.745,-55.586,-55.432,-55.283,-55.140,-55.001,-54.866,-54.740,-54.731,-54.722,-54.713,-54.704,-54.695,-54.686,-54.677,-54.668,-54.659,-54.651,-54.721,-54.824,-54.929,-55.037,-55.148,-55.262,-55.379,-55.499,-55.622,-55.749,-55.902,-56.093,-56.293,-56.503,-56.723,-56.955,-57.200,-57.460,-57.736,-58.031,-58.330,-58.483,-58.641,-58.805,-58.976,-59.154,-59.339,-59.533,-59.736,-59.948,-60.172,-60.102,-59.959,-59.819,-59.685,-59.554,-59.427,-59.303,-59.183,-59.067,-58.953,-58.794,-58.590,-58.395,-58.209,-58.031,-57.859,-57.694,-57.535,-57.382,-57.234,-57.109,-57.075,-57.041,-57.007,-56.973,-56.940,-56.907,-56.874,-56.842,-56.809,-56.777,-56.866,-56.976,-57.090,-57.206,-57.326,-57.449,-57.575,-57.706,-57.840,-57.979,-58.166,-58.398,-58.643,-58.902,-59.178,-59.473,-59.790,-60.131,-60.501,-60.906,-61.306,-61.584,-61.881,-62.201,-62.546,-62.920,-63.330,-63.782,-64.288,-64.859,-65.518,-65.410,-65.246,-65.089,-64.937,-64.790,-64.648,-64.511,-64.377,-64.248,-64.122,-63.734,-63.234,-62.786,-62.380,-62.009,-61.667,-61.350,-61.054,-60.778,-60.518,-60.268,-60.021,-59.788,-59.566,-59.356,-59.155,-58.963,-58.779,-58.603,-58.433,-58.270
-64.987,-64.894,-64.803,-64.713,-64.626,-64.540,-64.456,-64.373,-64.292,-64.212,-64.134,-64.141,-64.186,-64.232,-64.278,-64.324,-64.371,-64.419,-64.467,-64.515,-64.565,-64.603,-64.624,-64.646,-64.667,-64.689,-64.710,-64.732,-64.754,-64.775,-64.797,-64.751,-63.877,-63.150,-62.527,-61.982,-61.499,-61.063,-60.668,-60.305,-59.971,-59.660,-59.160,-58.653,-58.199,-57.788,-57.413,-57.067,-56.747,-56.449,-56.170,-55.908,-55.672,-55.459,-55.257,-55.064,-54.879,-54.701,-54.531,-54.367,-54.209,-54.056,-53.931,-53.951,-53.972,-53.992,-54.012,-54.032,-54.053,-54.073,-54.094,-54.115,-54.136,-54.271,-54.437,-54.608,-54.787,-54.974,-55.168,-55.372,-55.586,-55.812,-56.049,-56.296,-56.553,-56.827,-57.119,-57.432,-57.769,-58.135,-58.534,-58.974,-59.463,-59.919,-60.039,-60.163,-60.290,-60.421,-60.556,-60.695,-60.839,-60.988,-61.142,-61.302,-61.190,-61.051,-60.916,-60.785,-60.658,-60.535,-60.415,-60.298,-60.185,-60.074,-60.041,-60.062,-60.082,-60.103,-60.124,-60.145,-60.167,-60.188,-60.209,-60.231,-60.261,-60.314,-60.368,-60.423,-60.478,-60.534,-60.591,-60.649,-60.707,-60.766,-60.826,-60.610,-60.395,-60.190,-59.994,-59.807,-59.628,-59.455,-59.289,-59.130,-58.976,-58.681,-58.334,-58.012,-57.713,-57.433,-57.170,-56.923,-56.688,-56.466,-56.254,-56.062,-55.896,-55.736,-55.582,-55.433,-55.289,-55.149,-55.014,-54.883,-54.756,-54.636,-54.629,-54.621,-54.613,-54.606,-54.598,-54.591,-54.583,-54.576,-54.568,-54.560,-54.630,-54.730,-54.832,-54.937,-55.045,-55.155,-55.269,-55.385,-55.504,-55.627,-55.776,-55.963,-56.158,-56.362,-56.576,-56.802,-57.040,-57.292,-57.559,-57.844,-58.133,-58.301,-58.476,-58.659,-58.850,-59.049,-59.258,-59.477,-59.709,-59.953,-60.211,-60.186,-60.085,-59.987,-59.891,-59.797,-59.706,-59.616,-59.528,-59.441,-59.357,-59.215,-59.019,-58.830,-58.650,-58.477,-58.311,-58.150,-57.996,-57.846,-57.702,-57.580,-57.547,-57.513,-57.480,-57.447,-57.415,-57.382,-57.350,-57.318,-57.286,-57.255,-57.345,-57.457,-57.572,-57.690,-57.811,-57.936,-58.064,-58.196,-58.333,-58.474,-58.663,-58.898,-59.146,-59.410,-59.690,-59.990,-60.312,-60.660,-61.038,-61.452,-61.858,-62.130,-62.420,-62.731,-63.067,-63.430,-63.826,-64.262,-64.747,-65.293,-65.917,-65.720,-65.472,-65.238,-65.015,-64.804,-64.602,-64.409,-64.225,-64.048,-63.878,-63.476,-62.981,-62.536,-62.133,-61.764,-61.424,-61.109,-60.815,-60.539,-60.280,-60.031,-59.784,-59.550,-59.329,-59.118,-58.917,-58.724,-58.540,-58.364,-58.194,-58.031
-64.931,-64.848,-64.767,-64.687,-64.608,-64.531,-64.456,-64.381,-64.308,-64.236,-64.166,-64.175,-64.219,-64.265,-64.311,-64.357,-64.404,-64.451,-64.499,-64.547,-64.596,-64.637,-64.664,-64.691,-64.718,-64.746,-64.774,-64.802,-64.830,-64.858,-64.886,-64.848,-64.001,-63.293,-62.684,-62.150,-61.675,-61.247,-60.857,-60.499,-60.169,-59.861,-59.363,-58.857,-58.404,-57.994,-57.620,-57.275,-56.955,-56.657,-56.379,-56.117,-55.879,-55.663,-55.458,-55.262,-55.074,-54.894,-54.721,-54.555,-54.395,-54.241,-54.114,-54.132,-54.151,-54.169,-54.187,-54.205,-54.224,-54.243,-54.261,-54.280,-54.299,-54.432,-54.594,-54.762,-54.937,-55.119,-55.310,-55.509,-55.717,-55.937,-56.167,-56.412,-56.673,-56.951,-57.247,-57.565,-57.908,-58.281,-58.688,-59.138,-59.640,-60.112,-60.252,-60.397,-60.547,-60.703,-60.864,-61.031,-61.205,-61.386,-61.575,-61.773,-61.667,-61.529,-61.396,-61.267,-61.141,-61.019,-60.901,-60.785,-60.673,-60.563,-60.520,-60.523,-60.526,-60.529,-60.532,-60.535,-60.537,-60.540,-60.543,-60.546,-60.552,-60.565,-60.579,-60.592,-60.606,-60.620,-60.633,-60.647,-60.661,-60.675,-60.688,-60.444,-60.205,-59.978,-59.762,-59.557,-59.360,-59.173,-58.993,-58.820,-58.654,-58.369,-58.042,-57.738,-57.454,-57.187,-56.935,-56.698,-56.473,-56.258,-56.054,-55.871,-55.717,-55.568,-55.424,-55.285,-55.150,-55.019,-54.892,-54.768,-54.648,-54.535,-54.529,-54.522,-54.516,-54.510,-54.503,-54.497,-54.491,-54.485,-54.478,-54.472,-54.540,-54.637,-54.737,-54.839,-54.944,-55.051,-55.161,-55.274,-55.390,-55.509,-55.653,-55.836,-56.027,-56.226,-56.435,-56.654,-56.886,-57.130,-57.388,-57.664,-57.945,-58.127,-58.318,-58.518,-58.727,-58.946,-59.178,-59.422,-59.681,-59.957,-60.251,-60.271,-60.216,-60.162,-60.108,-60.056,-60.004,-59.952,-59.901,-59.851,-59.801,-59.682,-59.494,-59.314,-59.141,-58.975,-58.814,-58.660,-58.511,-58.366,-58.227,-58.109,-58.076,-58.044,-58.011,-57.979,-57.947,-57.916,-57.885,-57.853,-57.823,-57.792,-57.883,-57.997,-58.114,-58.234,-58.357,-58.484,-58.615,-58.750,-58.889,-59.033,-59.225,-59.464,-59.716,-59.984,-60.270,-60.576,-60.905,-61.262,-61.650,-62.076,-62.491,-62.755,-63.036,-63.336,-63.659,-64.007,-64.386,-64.802,-65.261,-65.774,-66.357,-66.054,-65.710,-65.392,-65.095,-64.818,-64.557,-64.310,-64.077,-63.856,-63.646,-63.233,-62.741,-62.300,-61.899,-61.532,-61.194,-60.880,-60.587,-60.313,-60.055,-59.806,-59.559,-59.325,-59.103,-58.892,-58.691,-58.498,-58.314,-58.137,-57.967,-57.804
-64.875,-64.802,-64.731,-64.661,-64.591,-64.523,-64.456,-64.390,-64.325,-64.260,-64.197,-64.208,-64.253,-64.298,-64.344,-64.390,-64.436,-64.483,-64.531,-64.579,-64.628,-64.671,-64.704,-64.737,-64.770,-64.804,-64.838,-64.872,-64.907,-64.942,-64.977,-64.947,-64.129,-63.441,-62.848,-62.325,-61.859,-61.438,-61.055,-60.702,-60.376,-60.073,-59.576,-59.072,-58.620,-58.211,-57.837,-57.492,-57.173,-56.876,-56.598,-56.337,-56.097,-55.877,-55.668,-55.469,-55.278,-55.095,-54.920,-54.752,-54.590,-54.433,-54.305,-54.321,-54.337,-54.353,-54.370,-54.386,-54.402,-54.419,-54.435,-54.452,-54.468,-54.598,-54.756,-54.921,-55.092,-55.270,-55.456,-55.649,-55.852,-56.065,-56.289,-56.532,-56.796,-57.078,-57.379,-57.702,-58.052,-58.432,-58.848,-59.309,-59.824,-60.314,-60.477,-60.645,-60.821,-61.004,-61.195,-61.395,-61.604,-61.824,-62.056,-62.301,-62.202,-62.067,-61.936,-61.809,-61.685,-61.565,-61.448,-61.334,-61.223,-61.115,-61.059,-61.039,-61.020,-61.001,-60.981,-60.962,-60.943,-60.924,-60.905,-60.886,-60.863,-60.832,-60.800,-60.769,-60.737,-60.706,-60.676,-60.645,-60.615,-60.585,-60.555,-60.285,-60.023,-59.775,-59.542,-59.320,-59.109,-58.907,-58.715,-58.531,-58.354,-58.079,-57.769,-57.480,-57.209,-56.954,-56.713,-56.484,-56.267,-56.061,-55.863,-55.688,-55.545,-55.406,-55.272,-55.142,-55.015,-54.892,-54.773,-54.656,-54.543,-54.436,-54.431,-54.426,-54.421,-54.416,-54.411,-54.406,-54.401,-54.396,-54.391,-54.386,-54.452,-54.547,-54.644,-54.744,-54.845,-54.950,-55.056,-55.166,-55.278,-55.394,-55.534,-55.713,-55.899,-56.094,-56.298,-56.512,-56.736,-56.974,-57.225,-57.491,-57.764,-57.960,-58.165,-58.380,-58.607,-58.846,-59.099,-59.368,-59.654,-59.961,-60.291,-60.357,-60.350,-60.344,-60.337,-60.330,-60.324,-60.317,-60.310,-60.304,-60.297,-60.205,-60.028,-59.858,-59.694,-59.537,-59.384,-59.237,-59.095,-58.957,-58.824,-58.711,-58.679,-58.648,-58.617,-58.586,-58.555,-58.525,-58.494,-58.464,-58.434,-58.405,-58.498,-58.614,-58.733,-58.856,-58.982,-59.112,-59.246,-59.384,-59.526,-59.674,-59.870,-60.114,-60.372,-60.647,-60.940,-61.254,-61.593,-61.961,-62.362,-62.805,-63.233,-63.485,-63.753,-64.039,-64.345,-64.674,-65.030,-65.418,-65.844,-66.316,-66.846,-66.416,-65.962,-65.552,-65.177,-64.831,-64.512,-64.214,-63.935,-63.673,-63.426,-63.003,-62.515,-62.076,-61.677,-61.312,-60.976,-60.663,-60.372,-60.098,-59.841,-59.593,-59.345,-59.111,-58.889,-58.677,-58.476,-58.283,-58.099,-57.922,-57.752,-57.588
-64.923,-64.845,-64.768,-64.692,-64.617,-64.544,-64.472,-64.401,-64.331,-64.263,-64.195,-64.196,-64.227,-64.259,-64.290,-64.322,-64.354,-64.387,-64.419,-64.452,-64.485,-64.518,-64.548,-64.578,-64.609,-64.640,-64.671,-64.702,-64.734,-64.765,-64.798,-64.771,-64.018,-63.378,-62.819,-62.325,-61.881,-61.478,-61.109,-60.769,-60.454,-60.160,-59.677,-59.183,-58.740,-58.338,-57.970,-57.631,-57.316,-57.023,-56.748,-56.490,-56.251,-56.031,-55.822,-55.623,-55.432,-55.249,-55.074,-54.905,-54.743,-54.586,-54.458,-54.473,-54.487,-54.502,-54.517,-54.532,-54.547,-54.562,-54.577,-54.593,-54.608,-54.736,-54.893,-55.056,-55.225,-55.401,-55.584,-55.776,-55.976,-56.186,-56.407,-56.649,-56.916,-57.201,-57.505,-57.833,-58.187,-58.572,-58.996,-59.465,-59.990,-60.493,-60.669,-60.853,-61.044,-61.245,-61.455,-61.675,-61.908,-62.154,-62.414,-62.691,-62.589,-62.446,-62.308,-62.175,-62.045,-61.919,-61.796,-61.677,-61.561,-61.448,-61.373,-61.322,-61.273,-61.224,-61.175,-61.127,-61.079,-61.032,-60.986,-60.940,-60.888,-60.818,-60.750,-60.682,-60.616,-60.551,-60.486,-60.423,-60.360,-60.299,-60.238,-59.976,-59.723,-59.483,-59.256,-59.040,-58.835,-58.638,-58.451,-58.271,-58.098,-57.840,-57.552,-57.282,-57.028,-56.787,-56.560,-56.343,-56.137,-55.941,-55.753,-55.587,-55.453,-55.324,-55.198,-55.076,-54.957,-54.842,-54.729,-54.619,-54.512,-54.411,-54.407,-54.404,-54.400,-54.396,-54.392,-54.389,-54.385,-54.381,-54.378,-54.374,-54.439,-54.533,-54.628,-54.725,-54.825,-54.927,-55.032,-55.139,-55.249,-55.362,-55.499,-55.674,-55.857,-56.047,-56.246,-56.454,-56.673,-56.904,-57.147,-57.405,-57.671,-57.872,-58.083,-58.304,-58.538,-58.785,-59.047,-59.325,-59.623,-59.943,-60.288,-60.384,-60.410,-60.437,-60.464,-60.491,-60.518,-60.546,-60.573,-60.601,-60.629,-60.563,-60.400,-60.243,-60.092,-59.946,-59.805,-59.668,-59.535,-59.406,-59.281,-59.175,-59.145,-59.116,-59.086,-59.057,-59.028,-58.999,-58.971,-58.942,-58.914,-58.886,-58.981,-59.098,-59.219,-59.343,-59.471,-59.603,-59.738,-59.879,-60.023,-60.173,-60.371,-60.615,-60.874,-61.149,-61.443,-61.758,-62.097,-62.466,-62.869,-63.312,-63.736,-63.966,-64.209,-64.466,-64.740,-65.032,-65.345,-65.682,-66.048,-66.447,-66.887,-66.392,-65.888,-65.437,-65.029,-64.655,-64.312,-63.993,-63.696,-63.418,-63.157,-62.740,-62.266,-61.838,-61.449,-61.092,-60.763,-60.456,-60.170,-59.901,-59.648,-59.403,-59.160,-58.930,-58.711,-58.503,-58.305,-58.115,-57.933,-57.758,-57.590,-57.428
-65.058,-64.960,-64.865,-64.771,-64.679,-64.589,-64.501,-64.415,-64.331,-64.248,-64.166,-64.146,-64.154,-64.162,-64.169,-64.177,-64.185,-64.192,-64.200,-64.208,-64.215,-64.228,-64.249,-64.271,-64.292,-64.314,-64.336,-64.358,-64.380,-64.402,-64.424,-64.395,-63.727,-63.148,-62.638,-62.181,-61.767,-61.390,-61.043,-60.721,-60.422,-60.142,-59.679,-59.204,-58.776,-58.386,-58.029,-57.699,-57.392,-57.105,-56.836,-56.583,-56.349,-56.132,-55.926,-55.729,-55.540,-55.360,-55.186,-55.020,-54.859,-54.704,-54.577,-54.591,-54.606,-54.620,-54.634,-54.649,-54.663,-54.678,-54.692,-54.707,-54.722,-54.850,-55.007,-55.170,-55.339,-55.515,-55.698,-55.890,-56.090,-56.300,-56.521,-56.765,-57.034,-57.320,-57.627,-57.958,-58.315,-58.705,-59.133,-59.608,-60.141,-60.653,-60.834,-61.024,-61.222,-61.429,-61.647,-61.877,-62.119,-62.375,-62.648,-62.939,-62.822,-62.663,-62.509,-62.361,-62.217,-62.078,-61.944,-61.813,-61.686,-61.563,-61.462,-61.378,-61.294,-61.212,-61.132,-61.053,-60.976,-60.900,-60.825,-60.752,-60.673,-60.578,-60.485,-60.394,-60.305,-60.218,-60.132,-60.048,-59.966,-59.885,-59.806,-59.574,-59.349,-59.135,-58.931,-58.736,-58.549,-58.371,-58.199,-58.034,-57.874,-57.639,-57.376,-57.128,-56.894,-56.671,-56.459,-56.257,-56.064,-55.880,-55.702,-55.546,-55.422,-55.302,-55.184,-55.070,-54.959,-54.850,-54.744,-54.641,-54.540,-54.445,-54.442,-54.440,-54.438,-54.436,-54.434,-54.431,-54.429,-54.427,-54.425,-54.423,-54.487,-54.579,-54.674,-54.770,-54.868,-54.969,-55.072,-55.177,-55.285,-55.396,-55.531,-55.702,-55.880,-56.066,-56.260,-56.463,-56.676,-56.900,-57.137,-57.386,-57.644,-57.844,-58.054,-58.275,-58.508,-58.754,-59.015,-59.292,-59.588,-59.906,-60.249,-60.360,-60.406,-60.453,-60.501,-60.549,-60.597,-60.646,-60.696,-60.746,-60.797,-60.751,-60.605,-60.464,-60.328,-60.195,-60.067,-59.942,-59.820,-59.702,-59.587,-59.490,-59.463,-59.435,-59.408,-59.382,-59.355,-59.329,-59.302,-59.276,-59.250,-59.224,-59.320,-59.438,-59.559,-59.683,-59.811,-59.943,-60.080,-60.220,-60.366,-60.516,-60.712,-60.951,-61.204,-61.473,-61.759,-62.066,-62.396,-62.753,-63.143,-63.570,-63.972,-64.171,-64.380,-64.599,-64.829,-65.073,-65.331,-65.605,-65.898,-66.212,-66.551,-66.057,-65.561,-65.116,-64.713,-64.344,-64.003,-63.688,-63.394,-63.118,-62.859,-62.458,-62.005,-61.595,-61.220,-60.875,-60.556,-60.258,-59.980,-59.718,-59.471,-59.233,-58.997,-58.774,-58.562,-58.359,-58.166,-57.981,-57.803,-57.633,-57.468,-57.310
-65.198,-65.079,-64.964,-64.852,-64.742,-64.635,-64.531,-64.429,-64.330,-64.232,-64.137,-64.097,-64.082,-64.067,-64.051,-64.036,-64.021,-64.006,-63.991,-63.976,-63.961,-63.957,-63.970,-63.984,-63.997,-64.011,-64.025,-64.039,-64.052,-64.066,-64.080,-64.049,-63.454,-62.930,-62.463,-62.041,-61.657,-61.304,-60.978,-60.674,-60.390,-60.124,-59.681,-59.225,-58.812,-58.435,-58.089,-57.768,-57.469,-57.189,-56.926,-56.679,-56.449,-56.235,-56.032,-55.838,-55.652,-55.473,-55.302,-55.137,-54.979,-54.826,-54.700,-54.713,-54.727,-54.741,-54.755,-54.768,-54.782,-54.796,-54.810,-54.824,-54.838,-54.967,-55.124,-55.287,-55.456,-55.632,-55.815,-56.007,-56.208,-56.418,-56.639,-56.883,-57.154,-57.443,-57.753,-58.086,-58.448,-58.842,-59.275,-59.756,-60.298,-60.819,-61.006,-61.202,-61.407,-61.622,-61.849,-62.088,-62.341,-62.609,-62.895,-63.202,-63.069,-62.891,-62.720,-62.555,-62.397,-62.244,-62.096,-61.953,-61.815,-61.681,-61.554,-61.433,-61.316,-61.201,-61.090,-60.981,-60.875,-60.771,-60.670,-60.571,-60.468,-60.350,-60.235,-60.124,-60.015,-59.908,-59.805,-59.703,-59.605,-59.508,-59.413,-59.206,-59.005,-58.813,-58.628,-58.452,-58.282,-58.118,-57.961,-57.809,-57.662,-57.448,-57.208,-56.980,-56.764,-56.558,-56.361,-56.173,-55.992,-55.819,-55.653,-55.507,-55.392,-55.280,-55.171,-55.064,-54.961,-54.859,-54.760,-54.663,-54.568,-54.479,-54.478,-54.477,-54.477,-54.476,-54.475,-54.475,-54.474,-54.473,-54.472,-54.472,-54.536,-54.627,-54.720,-54.814,-54.911,-55.010,-55.111,-55.215,-55.321,-55.430,-55.563,-55.730,-55.904,-56.085,-56.275,-56.472,-56.680,-56.897,-57.126,-57.368,-57.617,-57.817,-58.026,-58.246,-58.478,-58.723,-58.983,-59.259,-59.553,-59.870,-60.211,-60.337,-60.403,-60.470,-60.538,-60.607,-60.678,-60.749,-60.822,-60.896,-60.971,-60.948,-60.821,-60.697,-60.576,-60.459,-60.345,-60.234,-60.126,-60.020,-59.917,-59.829,-59.805,-59.781,-59.757,-59.733,-59.709,-59.685,-59.661,-59.638,-59.614,-59.591,-59.687,-59.805,-59.927,-60.052,-60.180,-60.313,-60.450,-60.591,-60.737,-60.888,-61.081,-61.314,-61.561,-61.822,-62.101,-62.398,-62.717,-63.061,-63.435,-63.845,-64.222,-64.387,-64.557,-64.735,-64.921,-65.114,-65.317,-65.530,-65.754,-65.989,-66.239,-65.746,-65.257,-64.817,-64.418,-64.053,-63.715,-63.403,-63.111,-62.837,-62.580,-62.193,-61.759,-61.364,-61.002,-60.668,-60.358,-60.069,-59.797,-59.542,-59.301,-59.069,-58.840,-58.624,-58.417,-58.220,-58.032,-57.851,-57.677,-57.511,-57.350,-57.195
-65.342,-65.202,-65.066,-64.934,-64.806,-64.682,-64.561,-64.443,-64.329,-64.217,-64.108,-64.049,-64.011,-63.974,-63.937,-63.900,-63.863,-63.827,-63.791,-63.756,-63.721,-63.701,-63.708,-63.715,-63.721,-63.728,-63.735,-63.741,-63.748,-63.755,-63.762,-63.729,-63.197,-62.723,-62.295,-61.907,-61.550,-61.220,-60.913,-60.627,-60.358,-60.105,-59.683,-59.246,-58.849,-58.485,-58.149,-57.838,-57.547,-57.275,-57.018,-56.776,-56.551,-56.341,-56.141,-55.949,-55.766,-55.590,-55.421,-55.259,-55.102,-54.950,-54.826,-54.839,-54.852,-54.865,-54.878,-54.892,-54.905,-54.918,-54.932,-54.945,-54.958,-55.087,-55.244,-55.407,-55.576,-55.752,-55.936,-56.128,-56.328,-56.539,-56.760,-57.005,-57.278,-57.570,-57.882,-58.219,-58.584,-58.983,-59.421,-59.910,-60.460,-60.991,-61.184,-61.387,-61.600,-61.824,-62.060,-62.309,-62.574,-62.856,-63.158,-63.482,-63.330,-63.131,-62.941,-62.759,-62.584,-62.416,-62.254,-62.098,-61.948,-61.802,-61.648,-61.490,-61.337,-61.190,-61.047,-60.910,-60.776,-60.646,-60.520,-60.398,-60.272,-60.134,-59.999,-59.869,-59.743,-59.620,-59.500,-59.384,-59.271,-59.160,-59.053,-58.867,-58.686,-58.513,-58.346,-58.185,-58.030,-57.880,-57.735,-57.595,-57.460,-57.264,-57.045,-56.836,-56.637,-56.447,-56.265,-56.090,-55.922,-55.760,-55.604,-55.467,-55.362,-55.258,-55.157,-55.059,-54.962,-54.868,-54.776,-54.685,-54.597,-54.513,-54.514,-54.515,-54.515,-54.516,-54.517,-54.518,-54.519,-54.520,-54.521,-54.522,-54.585,-54.675,-54.766,-54.859,-54.955,-55.052,-55.152,-55.254,-55.358,-55.465,-55.595,-55.758,-55.928,-56.105,-56.289,-56.482,-56.683,-56.894,-57.116,-57.349,-57.590,-57.790,-57.998,-58.218,-58.449,-58.692,-58.951,-59.226,-59.519,-59.834,-60.173,-60.313,-60.399,-60.486,-60.576,-60.667,-60.760,-60.855,-60.952,-61.051,-61.153,-61.154,-61.047,-60.943,-60.841,-60.741,-60.643,-60.548,-60.455,-60.363,-60.274,-60.198,-60.177,-60.156,-60.135,-60.114,-60.094,-60.073,-60.053,-60.032,-60.012,-59.992,-60.089,-60.207,-60.329,-60.455,-60.584,-60.717,-60.855,-60.997,-61.143,-61.295,-61.485,-61.711,-61.950,-62.203,-62.471,-62.757,-63.063,-63.393,-63.749,-64.138,-64.487,-64.613,-64.743,-64.876,-65.014,-65.156,-65.303,-65.456,-65.614,-65.777,-65.947,-65.455,-64.972,-64.537,-64.142,-63.780,-63.446,-63.135,-62.845,-62.574,-62.318,-61.944,-61.526,-61.145,-60.795,-60.471,-60.169,-59.887,-59.623,-59.373,-59.137,-58.910,-58.689,-58.478,-58.277,-58.085,-57.901,-57.725,-57.555,-57.392,-57.235,-57.083
-65.491,-65.327,-65.170,-65.018,-64.871,-64.728,-64.591,-64.457,-64.328,-64.202,-64.080,-64.001,-63.942,-63.883,-63.825,-63.768,-63.711,-63.656,-63.601,-63.546,-63.493,-63.460,-63.461,-63.461,-63.462,-63.462,-63.463,-63.463,-63.464,-63.464,-63.465,-63.430,-62.954,-62.525,-62.134,-61.776,-61.445,-61.137,-60.850,-60.580,-60.327,-60.087,-59.685,-59.267,-58.886,-58.535,-58.211,-57.909,-57.627,-57.362,-57.112,-56.876,-56.656,-56.449,-56.252,-56.064,-55.884,-55.710,-55.544,-55.383,-55.228,-55.079,-54.956,-54.968,-54.981,-54.993,-55.006,-55.018,-55.031,-55.044,-55.056,-55.069,-55.082,-55.210,-55.367,-55.530,-55.700,-55.876,-56.060,-56.252,-56.452,-56.663,-56.884,-57.131,-57.406,-57.700,-58.016,-58.356,-58.725,-59.128,-59.573,-60.069,-60.628,-61.170,-61.371,-61.581,-61.803,-62.036,-62.282,-62.543,-62.821,-63.118,-63.437,-63.781,-63.608,-63.386,-63.174,-62.973,-62.780,-62.595,-62.418,-62.248,-62.084,-61.927,-61.743,-61.547,-61.359,-61.179,-61.006,-60.839,-60.679,-60.525,-60.375,-60.231,-60.085,-59.928,-59.776,-59.629,-59.487,-59.349,-59.216,-59.087,-58.961,-58.839,-58.720,-58.552,-58.389,-58.232,-58.080,-57.933,-57.792,-57.654,-57.521,-57.392,-57.266,-57.088,-56.888,-56.698,-56.515,-56.339,-56.171,-56.009,-55.852,-55.701,-55.555,-55.428,-55.331,-55.237,-55.144,-55.053,-54.964,-54.877,-54.791,-54.707,-54.625,-54.547,-54.550,-54.552,-54.555,-54.557,-54.560,-54.562,-54.565,-54.567,-54.569,-54.572,-54.635,-54.723,-54.813,-54.905,-54.999,-55.094,-55.192,-55.293,-55.395,-55.500,-55.627,-55.787,-55.952,-56.125,-56.304,-56.491,-56.686,-56.891,-57.105,-57.331,-57.564,-57.763,-57.971,-58.189,-58.419,-58.662,-58.919,-59.193,-59.485,-59.798,-60.135,-60.290,-60.395,-60.503,-60.614,-60.727,-60.843,-60.963,-61.086,-61.213,-61.343,-61.371,-61.286,-61.203,-61.122,-61.042,-60.963,-60.886,-60.810,-60.736,-60.663,-60.600,-60.583,-60.566,-60.549,-60.533,-60.516,-60.499,-60.483,-60.466,-60.450,-60.433,-60.531,-60.650,-60.773,-60.899,-61.029,-61.163,-61.301,-61.444,-61.591,-61.744,-61.930,-62.148,-62.377,-62.620,-62.876,-63.149,-63.440,-63.752,-64.088,-64.452,-64.770,-64.852,-64.936,-65.022,-65.109,-65.199,-65.290,-65.383,-65.478,-65.575,-65.675,-65.183,-64.705,-64.275,-63.883,-63.523,-63.191,-62.883,-62.595,-62.325,-62.071,-61.708,-61.305,-60.937,-60.597,-60.282,-59.988,-59.713,-59.455,-59.210,-58.979,-58.758,-58.542,-58.337,-58.142,-57.954,-57.775,-57.602,-57.436,-57.277,-57.123,-56.974
-65.645,-65.457,-65.276,-65.103,-64.936,-64.776,-64.621,-64.471,-64.327,-64.187,-64.052,-63.954,-63.873,-63.794,-63.716,-63.640,-63.565,-63.491,-63.418,-63.347,-63.276,-63.232,-63.227,-63.222,-63.217,-63.212,-63.207,-63.202,-63.197,-63.192,-63.187,-63.151,-62.724,-62.335,-61.978,-61.649,-61.342,-61.056,-60.787,-60.534,-60.295,-60.069,-59.687,-59.288,-58.923,-58.586,-58.273,-57.982,-57.708,-57.451,-57.208,-56.979,-56.763,-56.560,-56.367,-56.182,-56.004,-55.834,-55.670,-55.511,-55.359,-55.211,-55.090,-55.102,-55.113,-55.125,-55.137,-55.149,-55.161,-55.173,-55.185,-55.197,-55.209,-55.337,-55.494,-55.657,-55.827,-56.003,-56.187,-56.379,-56.580,-56.791,-57.012,-57.260,-57.538,-57.835,-58.153,-58.497,-58.871,-59.279,-59.730,-60.234,-60.803,-61.357,-61.565,-61.784,-62.015,-62.258,-62.516,-62.790,-63.083,-63.397,-63.735,-64.102,-63.906,-63.656,-63.421,-63.197,-62.985,-62.782,-62.589,-62.403,-62.226,-62.055,-61.841,-61.605,-61.381,-61.168,-60.964,-60.770,-60.585,-60.406,-60.235,-60.071,-59.906,-59.731,-59.563,-59.401,-59.245,-59.094,-58.949,-58.808,-58.672,-58.539,-58.411,-58.259,-58.111,-57.968,-57.830,-57.696,-57.566,-57.439,-57.317,-57.197,-57.081,-56.919,-56.737,-56.563,-56.396,-56.234,-56.079,-55.929,-55.784,-55.643,-55.507,-55.390,-55.301,-55.215,-55.130,-55.047,-54.966,-54.886,-54.807,-54.730,-54.654,-54.582,-54.586,-54.590,-54.594,-54.598,-54.602,-54.606,-54.611,-54.615,-54.619,-54.623,-54.686,-54.772,-54.861,-54.951,-55.043,-55.137,-55.233,-55.332,-55.433,-55.536,-55.660,-55.815,-55.977,-56.144,-56.318,-56.500,-56.689,-56.887,-57.095,-57.313,-57.538,-57.736,-57.943,-58.161,-58.390,-58.632,-58.888,-59.161,-59.451,-59.763,-60.098,-60.267,-60.392,-60.520,-60.652,-60.788,-60.929,-61.074,-61.224,-61.380,-61.542,-61.599,-61.539,-61.480,-61.422,-61.365,-61.309,-61.253,-61.198,-61.144,-61.090,-61.044,-61.032,-61.020,-61.008,-60.996,-60.984,-60.972,-60.960,-60.948,-60.936,-60.925,-61.024,-61.144,-61.267,-61.394,-61.525,-61.660,-61.799,-61.942,-62.091,-62.245,-62.426,-62.634,-62.852,-63.081,-63.323,-63.579,-63.852,-64.143,-64.454,-64.790,-65.072,-65.105,-65.139,-65.173,-65.207,-65.241,-65.276,-65.311,-65.346,-65.382,-65.418,-64.927,-64.454,-64.027,-63.638,-63.281,-62.951,-62.645,-62.359,-62.090,-61.837,-61.485,-61.095,-60.738,-60.408,-60.101,-59.815,-59.546,-59.293,-59.054,-58.827,-58.610,-58.401,-58.201,-58.010,-57.827,-57.652,-57.483,-57.321,-57.164,-57.013,-56.867
-65.805,-65.590,-65.386,-65.190,-65.003,-64.824,-64.651,-64.486,-64.326,-64.172,-64.023,-63.907,-63.806,-63.707,-63.610,-63.515,-63.422,-63.332,-63.243,-63.156,-63.070,-63.014,-63.005,-62.995,-62.985,-62.975,-62.965,-62.955,-62.945,-62.936,-62.926,-62.889,-62.506,-62.154,-61.828,-61.525,-61.242,-60.976,-60.726,-60.489,-60.264,-60.051,-59.689,-59.309,-58.960,-58.637,-58.336,-58.055,-57.791,-57.542,-57.307,-57.083,-56.873,-56.674,-56.485,-56.303,-56.128,-55.961,-55.799,-55.644,-55.493,-55.348,-55.228,-55.239,-55.250,-55.261,-55.272,-55.284,-55.295,-55.306,-55.317,-55.329,-55.340,-55.468,-55.625,-55.788,-55.958,-56.134,-56.318,-56.510,-56.711,-56.922,-57.144,-57.393,-57.673,-57.973,-58.295,-58.643,-59.021,-59.435,-59.893,-60.405,-60.986,-61.552,-61.769,-61.997,-62.238,-62.493,-62.763,-63.052,-63.362,-63.695,-64.055,-64.449,-64.225,-63.945,-63.682,-63.434,-63.200,-62.978,-62.766,-62.564,-62.371,-62.187,-61.941,-61.664,-61.403,-61.157,-60.924,-60.702,-60.492,-60.291,-60.100,-59.916,-59.733,-59.543,-59.360,-59.185,-59.016,-58.854,-58.697,-58.546,-58.401,-58.259,-58.123,-57.984,-57.850,-57.720,-57.593,-57.471,-57.351,-57.235,-57.122,-57.011,-56.904,-56.756,-56.591,-56.433,-56.280,-56.132,-55.989,-55.850,-55.716,-55.586,-55.460,-55.351,-55.272,-55.194,-55.117,-55.042,-54.967,-54.895,-54.823,-54.752,-54.683,-54.617,-54.623,-54.629,-54.634,-54.640,-54.646,-54.651,-54.657,-54.663,-54.669,-54.674,-54.737,-54.822,-54.909,-54.997,-55.088,-55.180,-55.275,-55.371,-55.470,-55.571,-55.693,-55.844,-56.001,-56.164,-56.333,-56.509,-56.693,-56.884,-57.084,-57.295,-57.512,-57.709,-57.916,-58.133,-58.361,-58.602,-58.857,-59.128,-59.418,-59.727,-60.061,-60.244,-60.388,-60.537,-60.690,-60.850,-61.016,-61.188,-61.367,-61.554,-61.750,-61.839,-61.808,-61.776,-61.745,-61.715,-61.684,-61.653,-61.623,-61.593,-61.564,-61.538,-61.532,-61.526,-61.520,-61.514,-61.508,-61.502,-61.496,-61.491,-61.485,-61.479,-61.580,-61.700,-61.825,-61.953,-62.085,-62.221,-62.361,-62.506,-62.656,-62.811,-62.987,-63.181,-63.384,-63.597,-63.821,-64.058,-64.308,-64.573,-64.855,-65.157,-65.396,-65.374,-65.351,-65.329,-65.306,-65.284,-65.262,-65.240,-65.219,-65.197,-65.175,-64.686,-64.216,-63.792,-63.406,-63.052,-62.724,-62.419,-62.134,-61.867,-61.615,-61.272,-60.895,-60.548,-60.227,-59.927,-59.648,-59.385,-59.137,-58.902,-58.680,-58.468,-58.264,-58.069,-57.883,-57.704,-57.532,-57.367,-57.208,-57.055,-56.907,-56.763
-65.971,-65.728,-65.498,-65.279,-65.071,-64.872,-64.682,-64.500,-64.325,-64.157,-63.995,-63.861,-63.739,-63.621,-63.506,-63.394,-63.285,-63.178,-63.074,-62.973,-62.874,-62.808,-62.793,-62.779,-62.765,-62.750,-62.736,-62.722,-62.708,-62.694,-62.680,-62.642,-62.298,-61.980,-61.683,-61.405,-61.144,-60.898,-60.665,-60.444,-60.233,-60.033,-59.691,-59.331,-58.998,-58.689,-58.401,-58.130,-57.876,-57.635,-57.407,-57.191,-56.986,-56.792,-56.606,-56.428,-56.256,-56.092,-55.933,-55.780,-55.632,-55.489,-55.371,-55.381,-55.391,-55.402,-55.412,-55.423,-55.433,-55.443,-55.454,-55.464,-55.475,-55.603,-55.760,-55.923,-56.093,-56.270,-56.454,-56.646,-56.847,-57.058,-57.280,-57.530,-57.814,-58.116,-58.442,-58.794,-59.177,-59.598,-60.063,-60.584,-61.177,-61.757,-61.983,-62.221,-62.473,-62.741,-63.026,-63.331,-63.659,-64.014,-64.401,-64.826,-64.569,-64.254,-63.960,-63.685,-63.426,-63.182,-62.951,-62.731,-62.523,-62.323,-62.044,-61.723,-61.425,-61.145,-60.883,-60.636,-60.401,-60.179,-59.968,-59.766,-59.568,-59.362,-59.166,-58.978,-58.799,-58.626,-58.460,-58.300,-58.145,-57.996,-57.852,-57.726,-57.604,-57.485,-57.369,-57.256,-57.147,-57.039,-56.935,-56.833,-56.733,-56.599,-56.450,-56.306,-56.167,-56.031,-55.901,-55.773,-55.650,-55.530,-55.413,-55.313,-55.242,-55.172,-55.104,-55.036,-54.969,-54.903,-54.839,-54.775,-54.712,-54.653,-54.660,-54.667,-54.675,-54.682,-54.689,-54.697,-54.704,-54.712,-54.719,-54.726,-54.788,-54.872,-54.957,-55.044,-55.133,-55.224,-55.317,-55.411,-55.508,-55.607,-55.726,-55.873,-56.026,-56.184,-56.348,-56.518,-56.696,-56.881,-57.074,-57.276,-57.486,-57.683,-57.888,-58.105,-58.332,-58.572,-58.826,-59.096,-59.384,-59.693,-60.024,-60.221,-60.384,-60.553,-60.729,-60.913,-61.104,-61.305,-61.515,-61.736,-61.968,-62.094,-62.094,-62.094,-62.094,-62.094,-62.095,-62.095,-62.095,-62.095,-62.095,-62.096,-62.098,-62.099,-62.101,-62.103,-62.105,-62.107,-62.109,-62.111,-62.112,-62.114,-62.217,-62.339,-62.465,-62.594,-62.727,-62.865,-63.007,-63.154,-63.306,-63.463,-63.630,-63.807,-63.991,-64.183,-64.384,-64.595,-64.816,-65.050,-65.297,-65.559,-65.747,-65.660,-65.574,-65.491,-65.409,-65.328,-65.249,-65.171,-65.095,-65.020,-64.946,-64.457,-63.991,-63.570,-63.186,-62.834,-62.508,-62.204,-61.921,-61.655,-61.404,-61.069,-60.703,-60.366,-60.052,-59.760,-59.487,-59.229,-58.986,-58.756,-58.538,-58.329,-58.131,-57.941,-57.759,-57.584,-57.416,-57.254,-57.098,-56.948,-56.802,-56.662
-66.144,-65.870,-65.613,-65.370,-65.140,-64.921,-64.713,-64.514,-64.324,-64.142,-63.967,-63.815,-63.674,-63.537,-63.405,-63.276,-63.152,-63.030,-62.912,-62.797,-62.685,-62.610,-62.592,-62.573,-62.555,-62.537,-62.519,-62.500,-62.482,-62.464,-62.446,-62.408,-62.100,-61.812,-61.542,-61.288,-61.049,-60.821,-60.605,-60.399,-60.203,-60.015,-59.693,-59.352,-59.036,-58.742,-58.466,-58.206,-57.962,-57.730,-57.510,-57.301,-57.102,-56.912,-56.730,-56.556,-56.388,-56.227,-56.071,-55.921,-55.775,-55.635,-55.518,-55.528,-55.537,-55.547,-55.556,-55.566,-55.576,-55.585,-55.595,-55.605,-55.614,-55.742,-55.899,-56.063,-56.233,-56.409,-56.594,-56.786,-56.987,-57.198,-57.420,-57.672,-57.958,-58.265,-58.594,-58.951,-59.339,-59.766,-60.239,-60.770,-61.376,-61.972,-62.207,-62.457,-62.722,-63.003,-63.305,-63.629,-63.979,-64.360,-64.777,-65.239,-64.943,-64.587,-64.257,-63.951,-63.665,-63.397,-63.144,-62.905,-62.679,-62.464,-62.149,-61.784,-61.447,-61.134,-60.843,-60.570,-60.313,-60.070,-59.840,-59.622,-59.408,-59.189,-58.981,-58.782,-58.591,-58.409,-58.234,-58.066,-57.904,-57.748,-57.598,-57.482,-57.371,-57.262,-57.156,-57.052,-56.951,-56.852,-56.756,-56.661,-56.569,-56.447,-56.313,-56.183,-56.056,-55.933,-55.814,-55.698,-55.585,-55.474,-55.367,-55.276,-55.213,-55.151,-55.090,-55.030,-54.971,-54.912,-54.855,-54.798,-54.741,-54.688,-54.697,-54.706,-54.715,-54.724,-54.733,-54.743,-54.752,-54.761,-54.770,-54.779,-54.840,-54.923,-55.006,-55.092,-55.179,-55.268,-55.359,-55.452,-55.547,-55.643,-55.759,-55.902,-56.050,-56.204,-56.363,-56.528,-56.699,-56.878,-57.064,-57.258,-57.460,-57.656,-57.861,-58.077,-58.304,-58.543,-58.796,-59.065,-59.351,-59.658,-59.988,-60.199,-60.380,-60.570,-60.769,-60.977,-61.195,-61.425,-61.668,-61.925,-62.199,-62.364,-62.401,-62.437,-62.474,-62.511,-62.548,-62.586,-62.624,-62.663,-62.701,-62.736,-62.748,-62.760,-62.772,-62.785,-62.797,-62.809,-62.821,-62.834,-62.846,-62.859,-62.964,-63.088,-63.215,-63.347,-63.482,-63.622,-63.766,-63.915,-64.070,-64.230,-64.386,-64.538,-64.696,-64.860,-65.031,-65.208,-65.393,-65.586,-65.788,-66.001,-66.129,-65.966,-65.810,-65.659,-65.513,-65.372,-65.235,-65.103,-64.974,-64.849,-64.728,-64.239,-63.776,-63.358,-62.977,-62.626,-62.302,-62.000,-61.718,-61.453,-61.203,-60.875,-60.520,-60.191,-59.885,-59.600,-59.332,-59.079,-58.841,-58.615,-58.400,-58.196,-58.002,-57.816,-57.638,-57.467,-57.303,-57.144,-56.991,-56.844,-56.701,-56.563
-66.324,-66.018,-65.731,-65.462,-65.209,-64.970,-64.744,-64.528,-64.323,-64.127,-63.940,-63.769,-63.609,-63.455,-63.306,-63.162,-63.022,-62.887,-62.756,-62.629,-62.505,-62.422,-62.399,-62.377,-62.355,-62.333,-62.311,-62.290,-62.268,-62.247,-62.225,-62.186,-61.910,-61.651,-61.406,-61.175,-60.955,-60.746,-60.546,-60.355,-60.172,-59.997,-59.695,-59.374,-59.075,-58.795,-58.532,-58.284,-58.050,-57.827,-57.616,-57.414,-57.221,-57.036,-56.858,-56.688,-56.524,-56.366,-56.213,-56.066,-55.923,-55.785,-55.671,-55.680,-55.688,-55.697,-55.706,-55.714,-55.723,-55.732,-55.741,-55.749,-55.758,-55.886,-56.043,-56.207,-56.377,-56.554,-56.738,-56.930,-57.132,-57.343,-57.565,-57.819,-58.108,-58.418,-58.752,-59.113,-59.507,-59.941,-60.423,-60.965,-61.585,-62.197,-62.445,-62.707,-62.985,-63.283,-63.603,-63.949,-64.324,-64.735,-65.188,-65.695,-65.352,-64.947,-64.576,-64.234,-63.918,-63.623,-63.346,-63.087,-62.841,-62.609,-62.256,-61.845,-61.469,-61.123,-60.803,-60.505,-60.226,-59.963,-59.716,-59.482,-59.254,-59.023,-58.803,-58.593,-58.394,-58.203,-58.020,-57.845,-57.676,-57.514,-57.357,-57.251,-57.149,-57.050,-56.953,-56.857,-56.764,-56.673,-56.584,-56.496,-56.411,-56.301,-56.180,-56.063,-55.949,-55.838,-55.729,-55.623,-55.520,-55.419,-55.321,-55.238,-55.184,-55.130,-55.077,-55.024,-54.973,-54.921,-54.871,-54.821,-54.771,-54.724,-54.735,-54.746,-54.756,-54.767,-54.778,-54.789,-54.800,-54.811,-54.822,-54.833,-54.893,-54.974,-55.056,-55.140,-55.225,-55.313,-55.402,-55.492,-55.585,-55.680,-55.793,-55.932,-56.075,-56.224,-56.378,-56.537,-56.702,-56.874,-57.053,-57.240,-57.435,-57.630,-57.835,-58.049,-58.275,-58.513,-58.766,-59.033,-59.318,-59.624,-59.952,-60.176,-60.377,-60.587,-60.808,-61.041,-61.288,-61.549,-61.826,-62.123,-62.442,-62.653,-62.730,-62.809,-62.890,-62.972,-63.055,-63.140,-63.227,-63.315,-63.406,-63.487,-63.513,-63.540,-63.566,-63.593,-63.620,-63.647,-63.675,-63.702,-63.730,-63.758,-63.868,-63.994,-64.124,-64.258,-64.396,-64.539,-64.686,-64.839,-64.997,-65.162,-65.301,-65.418,-65.539,-65.663,-65.791,-65.922,-66.058,-66.198,-66.343,-66.493,-66.547,-66.296,-66.059,-65.834,-65.620,-65.416,-65.222,-65.035,-64.857,-64.685,-64.520,-64.032,-63.572,-63.156,-62.777,-62.428,-62.105,-61.805,-61.523,-61.259,-61.011,-60.690,-60.344,-60.023,-59.724,-59.444,-59.182,-58.934,-58.700,-58.478,-58.266,-58.066,-57.876,-57.695,-57.521,-57.353,-57.192,-57.037,-56.887,-56.742,-56.601,-56.465
-66.455,-66.112,-65.795,-65.499,-65.222,-64.962,-64.716,-64.484,-64.263,-64.054,-63.853,-63.667,-63.490,-63.320,-63.156,-62.999,-62.847,-62.700,-62.558,-62.420,-62.287,-62.196,-62.171,-62.145,-62.120,-62.095,-62.070,-62.045,-62.020,-61.996,-61.971,-61.931,-61.688,-61.457,-61.238,-61.030,-60.831,-60.641,-60.459,-60.284,-60.116,-59.954,-59.674,-59.374,-59.093,-58.829,-58.581,-58.345,-58.122,-57.910,-57.708,-57.515,-57.329,-57.150,-56.978,-56.812,-56.653,-56.499,-56.351,-56.207,-56.068,-55.934,-55.822,-55.830,-55.839,-55.847,-55.855,-55.864,-55.872,-55.881,-55.889,-55.898,-55.906,-56.034,-56.192,-56.356,-56.526,-56.703,-56.888,-57.081,-57.283,-57.495,-57.718,-57.974,-58.266,-58.579,-58.916,-59.282,-59.681,-60.121,-60.611,-61.163,-61.795,-62.422,-62.674,-62.941,-63.226,-63.532,-63.860,-64.215,-64.601,-65.026,-65.496,-66.024,-65.627,-65.170,-64.756,-64.379,-64.031,-63.710,-63.410,-63.130,-62.867,-62.619,-62.239,-61.796,-61.395,-61.028,-60.689,-60.375,-60.082,-59.808,-59.550,-59.306,-59.071,-58.836,-58.613,-58.401,-58.199,-58.005,-57.820,-57.643,-57.473,-57.309,-57.151,-57.054,-56.961,-56.870,-56.782,-56.695,-56.609,-56.525,-56.443,-56.363,-56.283,-56.185,-56.077,-55.972,-55.870,-55.769,-55.672,-55.576,-55.482,-55.391,-55.301,-55.227,-55.180,-55.134,-55.089,-55.043,-54.999,-54.954,-54.911,-54.867,-54.824,-54.784,-54.796,-54.809,-54.821,-54.834,-54.846,-54.859,-54.872,-54.885,-54.897,-54.910,-54.970,-55.050,-55.130,-55.213,-55.297,-55.382,-55.470,-55.559,-55.650,-55.743,-55.853,-55.988,-56.127,-56.270,-56.419,-56.573,-56.733,-56.898,-57.070,-57.250,-57.437,-57.630,-57.832,-58.044,-58.267,-58.502,-58.751,-59.015,-59.295,-59.595,-59.918,-60.149,-60.362,-60.586,-60.822,-61.071,-61.336,-61.618,-61.919,-62.243,-62.593,-62.839,-62.952,-63.069,-63.188,-63.311,-63.437,-63.567,-63.702,-63.840,-63.983,-64.113,-64.156,-64.200,-64.244,-64.289,-64.334,-64.380,-64.427,-64.473,-64.521,-64.568,-64.681,-64.808,-64.938,-65.072,-65.211,-65.354,-65.502,-65.655,-65.814,-65.979,-66.094,-66.165,-66.238,-66.311,-66.386,-66.462,-66.540,-66.619,-66.700,-66.782,-66.762,-66.437,-66.134,-65.851,-65.585,-65.334,-65.097,-64.873,-64.659,-64.456,-64.261,-63.785,-63.337,-62.930,-62.559,-62.217,-61.900,-61.604,-61.328,-61.067,-60.822,-60.510,-60.174,-59.862,-59.571,-59.298,-59.041,-58.799,-58.570,-58.352,-58.144,-57.947,-57.761,-57.583,-57.411,-57.246,-57.087,-56.934,-56.786,-56.643,-56.504,-56.370
-66.409,-66.029,-65.680,-65.357,-65.057,-64.776,-64.511,-64.262,-64.027,-63.804,-63.591,-63.394,-63.207,-63.028,-62.856,-62.691,-62.532,-62.378,-62.230,-62.086,-61.947,-61.852,-61.824,-61.796,-61.768,-61.740,-61.713,-61.685,-61.658,-61.631,-61.604,-61.564,-61.357,-61.159,-60.970,-60.788,-60.614,-60.447,-60.286,-60.130,-59.980,-59.835,-59.580,-59.305,-59.046,-58.802,-58.571,-58.352,-58.143,-57.944,-57.753,-57.571,-57.395,-57.225,-57.061,-56.903,-56.751,-56.604,-56.462,-56.324,-56.191,-56.061,-55.954,-55.964,-55.974,-55.984,-55.995,-56.005,-56.015,-56.025,-56.035,-56.045,-56.056,-56.185,-56.344,-56.510,-56.682,-56.861,-57.047,-57.242,-57.447,-57.661,-57.887,-58.144,-58.437,-58.751,-59.090,-59.457,-59.858,-60.301,-60.793,-61.349,-61.986,-62.614,-62.846,-63.092,-63.352,-63.629,-63.925,-64.242,-64.585,-64.957,-65.363,-65.812,-65.372,-64.884,-64.446,-64.048,-63.683,-63.346,-63.034,-62.743,-62.470,-62.213,-61.843,-61.422,-61.038,-60.685,-60.358,-60.055,-59.771,-59.505,-59.254,-59.017,-58.792,-58.578,-58.374,-58.180,-57.994,-57.815,-57.644,-57.479,-57.320,-57.167,-57.019,-56.932,-56.849,-56.768,-56.688,-56.610,-56.533,-56.458,-56.383,-56.310,-56.238,-56.151,-56.056,-55.963,-55.872,-55.782,-55.695,-55.609,-55.525,-55.443,-55.362,-55.296,-55.257,-55.218,-55.179,-55.141,-55.103,-55.066,-55.028,-54.991,-54.955,-54.920,-54.934,-54.949,-54.963,-54.977,-54.991,-55.006,-55.020,-55.035,-55.049,-55.064,-55.124,-55.203,-55.283,-55.365,-55.448,-55.533,-55.619,-55.708,-55.798,-55.890,-55.998,-56.129,-56.264,-56.403,-56.547,-56.695,-56.849,-57.009,-57.175,-57.347,-57.527,-57.713,-57.907,-58.111,-58.324,-58.549,-58.785,-59.036,-59.302,-59.585,-59.887,-60.108,-60.312,-60.526,-60.751,-60.988,-61.240,-61.506,-61.790,-62.094,-62.421,-62.654,-62.767,-62.883,-63.003,-63.126,-63.252,-63.383,-63.517,-63.656,-63.799,-63.930,-63.982,-64.034,-64.087,-64.140,-64.195,-64.250,-64.305,-64.362,-64.419,-64.477,-64.583,-64.700,-64.820,-64.943,-65.070,-65.201,-65.336,-65.475,-65.619,-65.768,-65.861,-65.908,-65.954,-66.002,-66.050,-66.098,-66.147,-66.196,-66.246,-66.297,-66.257,-65.945,-65.655,-65.382,-65.126,-64.883,-64.654,-64.436,-64.229,-64.031,-63.842,-63.406,-62.994,-62.618,-62.272,-61.951,-61.652,-61.373,-61.110,-60.863,-60.628,-60.330,-60.009,-59.710,-59.430,-59.167,-58.919,-58.684,-58.461,-58.250,-58.048,-57.854,-57.668,-57.489,-57.318,-57.153,-56.994,-56.840,-56.692,-56.549,-56.410,-56.276
-66.364,-65.948,-65.569,-65.220,-64.897,-64.597,-64.316,-64.052,-63.803,-63.567,-63.344,-63.137,-62.942,-62.755,-62.576,-62.403,-62.238,-62.078,-61.925,-61.776,-61.632,-61.534,-61.503,-61.473,-61.442,-61.412,-61.383,-61.353,-61.324,-61.294,-61.265,-61.226,-61.050,-60.880,-60.717,-60.560,-60.408,-60.261,-60.119,-59.982,-59.849,-59.720,-59.489,-59.238,-59.001,-58.776,-58.562,-58.358,-58.164,-57.977,-57.799,-57.627,-57.461,-57.301,-57.146,-56.996,-56.852,-56.712,-56.576,-56.445,-56.317,-56.193,-56.091,-56.103,-56.114,-56.126,-56.138,-56.150,-56.162,-56.174,-56.186,-56.198,-56.211,-56.341,-56.502,-56.669,-56.843,-57.024,-57.212,-57.410,-57.616,-57.833,-58.062,-58.321,-58.615,-58.931,-59.271,-59.640,-60.043,-60.488,-60.983,-61.543,-62.185,-62.814,-63.025,-63.247,-63.481,-63.729,-63.991,-64.270,-64.569,-64.889,-65.235,-65.611,-65.131,-64.616,-64.156,-63.740,-63.360,-63.011,-62.688,-62.387,-62.106,-61.842,-61.481,-61.077,-60.708,-60.367,-60.051,-59.756,-59.481,-59.221,-58.977,-58.745,-58.530,-58.335,-58.148,-57.970,-57.798,-57.633,-57.474,-57.321,-57.172,-57.029,-56.890,-56.814,-56.740,-56.668,-56.597,-56.527,-56.458,-56.391,-56.324,-56.258,-56.194,-56.117,-56.034,-55.953,-55.873,-55.795,-55.719,-55.643,-55.569,-55.496,-55.424,-55.367,-55.335,-55.304,-55.272,-55.241,-55.210,-55.180,-55.149,-55.119,-55.089,-55.061,-55.077,-55.093,-55.109,-55.125,-55.141,-55.158,-55.174,-55.191,-55.207,-55.224,-55.284,-55.362,-55.441,-55.522,-55.605,-55.689,-55.774,-55.862,-55.951,-56.042,-56.148,-56.275,-56.405,-56.539,-56.678,-56.821,-56.970,-57.123,-57.282,-57.447,-57.619,-57.797,-57.984,-58.178,-58.382,-58.595,-58.820,-59.057,-59.308,-59.574,-59.857,-60.067,-60.262,-60.467,-60.682,-60.907,-61.146,-61.398,-61.665,-61.950,-62.255,-62.476,-62.589,-62.706,-62.825,-62.948,-63.075,-63.205,-63.340,-63.479,-63.622,-63.755,-63.814,-63.874,-63.935,-63.996,-64.059,-64.123,-64.187,-64.253,-64.319,-64.387,-64.487,-64.594,-64.704,-64.817,-64.934,-65.053,-65.176,-65.302,-65.432,-65.566,-65.641,-65.665,-65.689,-65.713,-65.737,-65.762,-65.786,-65.811,-65.836,-65.861,-65.804,-65.504,-65.223,-64.959,-64.710,-64.475,-64.252,-64.040,-63.837,-63.644,-63.459,-63.058,-62.677,-62.326,-62.002,-61.700,-61.418,-61.153,-60.903,-60.667,-60.443,-60.158,-59.850,-59.563,-59.293,-59.039,-58.799,-58.572,-58.356,-58.150,-57.953,-57.763,-57.577,-57.398,-57.226,-57.061,-56.902,-56.748,-56.600,-56.457,-56.318,-56.183
-66.319,-65.868,-65.460,-65.087,-64.743,-64.425,-64.128,-63.851,-63.590,-63.343,-63.110,-62.895,-62.692,-62.498,-62.312,-62.134,-61.963,-61.798,-61.639,-61.486,-61.339,-61.237,-61.204,-61.172,-61.140,-61.108,-61.076,-61.044,-61.013,-60.982,-60.951,-60.912,-60.763,-60.618,-60.478,-60.342,-60.211,-60.083,-59.959,-59.838,-59.721,-59.607,-59.399,-59.171,-58.955,-58.749,-58.553,-58.365,-58.184,-58.011,-57.845,-57.684,-57.529,-57.378,-57.232,-57.091,-56.954,-56.822,-56.693,-56.568,-56.447,-56.329,-56.231,-56.245,-56.259,-56.273,-56.287,-56.301,-56.315,-56.329,-56.343,-56.357,-56.371,-56.504,-56.666,-56.835,-57.010,-57.193,-57.384,-57.584,-57.793,-58.013,-58.244,-58.506,-58.801,-59.118,-59.460,-59.831,-60.236,-60.684,-61.182,-61.746,-62.394,-63.024,-63.212,-63.409,-63.615,-63.831,-64.058,-64.298,-64.552,-64.822,-65.110,-65.418,-64.903,-64.364,-63.885,-63.453,-63.060,-62.700,-62.367,-62.059,-61.770,-61.500,-61.147,-60.758,-60.401,-60.071,-59.764,-59.477,-59.209,-58.955,-58.716,-58.490,-58.282,-58.104,-57.934,-57.769,-57.611,-57.458,-57.311,-57.168,-57.030,-56.896,-56.766,-56.698,-56.634,-56.570,-56.508,-56.446,-56.385,-56.325,-56.266,-56.207,-56.150,-56.083,-56.013,-55.944,-55.875,-55.808,-55.742,-55.677,-55.613,-55.550,-55.488,-55.439,-55.415,-55.391,-55.367,-55.344,-55.320,-55.297,-55.274,-55.251,-55.228,-55.206,-55.224,-55.242,-55.260,-55.279,-55.297,-55.315,-55.334,-55.352,-55.371,-55.389,-55.449,-55.527,-55.605,-55.686,-55.767,-55.850,-55.935,-56.022,-56.110,-56.200,-56.303,-56.425,-56.551,-56.680,-56.814,-56.951,-57.093,-57.240,-57.392,-57.549,-57.713,-57.884,-58.061,-58.247,-58.440,-58.643,-58.855,-59.079,-59.314,-59.563,-59.827,-60.027,-60.214,-60.409,-60.613,-60.828,-61.054,-61.292,-61.544,-61.811,-62.096,-62.305,-62.418,-62.535,-62.655,-62.778,-62.905,-63.035,-63.170,-63.309,-63.452,-63.586,-63.652,-63.719,-63.788,-63.857,-63.928,-63.999,-64.072,-64.146,-64.222,-64.298,-64.392,-64.491,-64.592,-64.695,-64.801,-64.910,-65.021,-65.135,-65.253,-65.373,-65.431,-65.434,-65.438,-65.442,-65.446,-65.450,-65.453,-65.457,-65.461,-65.465,-65.395,-65.103,-64.831,-64.574,-64.332,-64.102,-63.884,-63.676,-63.478,-63.289,-63.107,-62.736,-62.381,-62.053,-61.748,-61.463,-61.196,-60.944,-60.706,-60.480,-60.265,-59.992,-59.697,-59.420,-59.160,-58.915,-58.683,-58.462,-58.253,-58.052,-57.861,-57.674,-57.488,-57.309,-57.137,-56.971,-56.812,-56.658,-56.510,-56.367,-56.228,-56.093
-66.275,-65.790,-65.354,-64.958,-64.595,-64.260,-63.949,-63.658,-63.386,-63.130,-62.889,-62.665,-62.455,-62.255,-62.063,-61.880,-61.704,-61.535,-61.372,-61.215,-61.064,-60.959,-60.925,-60.890,-60.856,-60.823,-60.789,-60.756,-60.723,-60.691,-60.658,-60.620,-60.493,-60.371,-60.251,-60.135,-60.022,-59.912,-59.804,-59.699,-59.597,-59.497,-59.311,-59.106,-58.910,-58.723,-58.543,-58.371,-58.205,-58.045,-57.891,-57.742,-57.598,-57.457,-57.320,-57.188,-57.060,-56.935,-56.814,-56.696,-56.581,-56.469,-56.377,-56.393,-56.409,-56.425,-56.441,-56.457,-56.473,-56.489,-56.505,-56.522,-56.538,-56.672,-56.836,-57.007,-57.184,-57.369,-57.563,-57.765,-57.977,-58.200,-58.435,-58.699,-58.996,-59.314,-59.657,-60.030,-60.438,-60.888,-61.391,-61.959,-62.613,-63.245,-63.408,-63.577,-63.752,-63.935,-64.127,-64.327,-64.536,-64.756,-64.988,-65.233,-64.687,-64.126,-63.629,-63.183,-62.779,-62.410,-62.069,-61.753,-61.458,-61.183,-60.837,-60.460,-60.114,-59.793,-59.494,-59.215,-58.952,-58.705,-58.471,-58.248,-58.048,-57.886,-57.729,-57.578,-57.432,-57.290,-57.153,-57.020,-56.892,-56.766,-56.645,-56.586,-56.530,-56.475,-56.420,-56.366,-56.313,-56.260,-56.208,-56.157,-56.106,-56.050,-55.992,-55.934,-55.877,-55.821,-55.766,-55.711,-55.658,-55.604,-55.552,-55.512,-55.496,-55.480,-55.465,-55.449,-55.433,-55.418,-55.402,-55.387,-55.371,-55.357,-55.377,-55.397,-55.417,-55.438,-55.458,-55.478,-55.499,-55.520,-55.541,-55.561,-55.622,-55.698,-55.776,-55.855,-55.936,-56.018,-56.102,-56.188,-56.275,-56.364,-56.465,-56.582,-56.702,-56.826,-56.954,-57.085,-57.220,-57.360,-57.505,-57.654,-57.809,-57.972,-58.140,-58.316,-58.499,-58.691,-58.891,-59.100,-59.320,-59.553,-59.798,-59.987,-60.165,-60.352,-60.546,-60.750,-60.964,-61.188,-61.425,-61.676,-61.942,-62.140,-62.254,-62.371,-62.491,-62.614,-62.741,-62.871,-63.006,-63.145,-63.289,-63.424,-63.496,-63.570,-63.646,-63.722,-63.800,-63.879,-63.960,-64.043,-64.127,-64.212,-64.300,-64.391,-64.483,-64.577,-64.673,-64.771,-64.872,-64.975,-65.081,-65.189,-65.230,-65.216,-65.201,-65.187,-65.173,-65.158,-65.144,-65.130,-65.116,-65.102,-65.020,-64.737,-64.471,-64.220,-63.983,-63.758,-63.545,-63.341,-63.147,-62.960,-62.782,-62.436,-62.104,-61.796,-61.508,-61.238,-60.984,-60.744,-60.517,-60.300,-60.094,-59.833,-59.549,-59.283,-59.032,-58.794,-58.570,-58.356,-58.152,-57.957,-57.771,-57.587,-57.400,-57.221,-57.049,-56.884,-56.724,-56.570,-56.422,-56.278,-56.139,-56.004
-66.231,-65.713,-65.250,-64.832,-64.451,-64.101,-63.776,-63.474,-63.192,-62.927,-62.678,-62.447,-62.231,-62.025,-61.828,-61.640,-61.460,-61.286,-61.120,-60.960,-60.805,-60.698,-60.662,-60.626,-60.591,-60.556,-60.521,-60.486,-60.452,-60.418,-60.384,-60.345,-60.240,-60.137,-60.036,-59.938,-59.841,-59.747,-59.655,-59.565,-59.476,-59.390,-59.225,-59.042,-58.866,-58.697,-58.534,-58.377,-58.226,-58.080,-57.938,-57.801,-57.668,-57.537,-57.410,-57.287,-57.167,-57.051,-56.937,-56.827,-56.719,-56.614,-56.527,-56.546,-56.564,-56.582,-56.600,-56.619,-56.637,-56.656,-56.674,-56.693,-56.712,-56.848,-57.014,-57.186,-57.366,-57.553,-57.749,-57.954,-58.169,-58.396,-58.635,-58.901,-59.199,-59.519,-59.864,-60.239,-60.650,-61.103,-61.610,-62.183,-62.844,-63.478,-63.612,-63.751,-63.894,-64.043,-64.196,-64.355,-64.520,-64.692,-64.870,-65.057,-64.480,-63.900,-63.388,-62.930,-62.516,-62.137,-61.790,-61.467,-61.168,-60.887,-60.547,-60.182,-59.845,-59.532,-59.241,-58.968,-58.711,-58.468,-58.238,-58.020,-57.826,-57.677,-57.534,-57.394,-57.259,-57.128,-57.001,-56.878,-56.758,-56.641,-56.527,-56.476,-56.428,-56.381,-56.334,-56.288,-56.242,-56.196,-56.151,-56.107,-56.063,-56.017,-55.971,-55.925,-55.879,-55.834,-55.790,-55.746,-55.702,-55.659,-55.617,-55.586,-55.579,-55.571,-55.564,-55.556,-55.549,-55.541,-55.534,-55.527,-55.519,-55.513,-55.535,-55.557,-55.580,-55.603,-55.625,-55.648,-55.671,-55.694,-55.717,-55.741,-55.801,-55.877,-55.954,-56.032,-56.112,-56.193,-56.276,-56.360,-56.447,-56.534,-56.632,-56.744,-56.859,-56.977,-57.098,-57.223,-57.351,-57.484,-57.620,-57.761,-57.907,-58.061,-58.221,-58.387,-58.559,-58.739,-58.926,-59.122,-59.327,-59.542,-59.768,-59.947,-60.118,-60.295,-60.480,-60.673,-60.875,-61.087,-61.310,-61.545,-61.794,-61.982,-62.096,-62.212,-62.332,-62.456,-62.583,-62.713,-62.848,-62.987,-63.131,-63.267,-63.346,-63.426,-63.508,-63.591,-63.676,-63.763,-63.851,-63.941,-64.033,-64.127,-64.210,-64.292,-64.376,-64.461,-64.548,-64.637,-64.728,-64.820,-64.915,-65.012,-65.039,-65.008,-64.977,-64.946,-64.916,-64.886,-64.856,-64.826,-64.796,-64.767,-64.675,-64.399,-64.138,-63.893,-63.661,-63.440,-63.230,-63.030,-62.838,-62.655,-62.479,-62.156,-61.844,-61.553,-61.281,-61.025,-60.782,-60.553,-60.335,-60.128,-59.930,-59.679,-59.406,-59.149,-58.907,-58.677,-58.459,-58.252,-58.053,-57.864,-57.682,-57.502,-57.315,-57.135,-56.963,-56.797,-56.638,-56.484,-56.335,-56.192,-56.052,-55.918
-66.187,-65.637,-65.149,-64.710,-64.312,-63.947,-63.610,-63.298,-63.006,-62.733,-62.476,-62.240,-62.018,-61.807,-61.605,-61.413,-61.228,-61.052,-60.882,-60.718,-60.561,-60.451,-60.414,-60.377,-60.340,-60.304,-60.268,-60.232,-60.196,-60.161,-60.126,-60.088,-60.000,-59.915,-59.831,-59.749,-59.668,-59.589,-59.511,-59.434,-59.359,-59.285,-59.140,-58.978,-58.822,-58.671,-58.525,-58.384,-58.247,-58.114,-57.986,-57.861,-57.739,-57.619,-57.502,-57.389,-57.278,-57.170,-57.065,-56.962,-56.862,-56.764,-56.683,-56.704,-56.724,-56.745,-56.766,-56.787,-56.808,-56.829,-56.850,-56.871,-56.893,-57.030,-57.198,-57.373,-57.555,-57.745,-57.944,-58.152,-58.370,-58.600,-58.844,-59.113,-59.412,-59.734,-60.081,-60.459,-60.873,-61.330,-61.841,-62.420,-63.088,-63.724,-63.827,-63.933,-64.041,-64.152,-64.266,-64.384,-64.504,-64.628,-64.755,-64.886,-64.283,-63.685,-63.159,-62.690,-62.267,-61.881,-61.527,-61.200,-60.895,-60.611,-60.275,-59.920,-59.592,-59.287,-59.001,-58.734,-58.482,-58.243,-58.017,-57.803,-57.615,-57.479,-57.346,-57.218,-57.093,-56.972,-56.854,-56.740,-56.628,-56.519,-56.412,-56.370,-56.329,-56.289,-56.250,-56.211,-56.172,-56.133,-56.095,-56.057,-56.020,-55.984,-55.950,-55.915,-55.881,-55.848,-55.814,-55.781,-55.748,-55.715,-55.683,-55.662,-55.663,-55.664,-55.665,-55.667,-55.668,-55.669,-55.670,-55.671,-55.673,-55.675,-55.699,-55.724,-55.749,-55.774,-55.799,-55.825,-55.850,-55.876,-55.902,-55.928,-55.988,-56.063,-56.139,-56.216,-56.295,-56.375,-56.457,-56.540,-56.625,-56.712,-56.806,-56.913,-57.021,-57.133,-57.248,-57.366,-57.487,-57.611,-57.739,-57.871,-58.008,-58.153,-58.303,-58.459,-58.620,-58.788,-58.962,-59.144,-59.333,-59.531,-59.739,-59.908,-60.070,-60.239,-60.415,-60.598,-60.789,-60.989,-61.198,-61.418,-61.650,-61.829,-61.943,-62.060,-62.180,-62.303,-62.430,-62.561,-62.696,-62.835,-62.979,-63.116,-63.201,-63.287,-63.375,-63.464,-63.556,-63.649,-63.745,-63.842,-63.942,-64.044,-64.122,-64.196,-64.272,-64.349,-64.427,-64.507,-64.588,-64.671,-64.755,-64.842,-64.855,-64.809,-64.763,-64.718,-64.673,-64.629,-64.585,-64.542,-64.499,-64.456,-64.356,-64.085,-63.830,-63.589,-63.360,-63.143,-62.937,-62.739,-62.551,-62.370,-62.196,-61.892,-61.599,-61.324,-61.065,-60.821,-60.590,-60.370,-60.162,-59.962,-59.772,-59.530,-59.267,-59.020,-58.785,-58.563,-58.352,-58.150,-57.957,-57.773,-57.596,-57.418,-57.231,-57.051,-56.879,-56.713,-56.553,-56.399,-56.250,-56.107,-55.967,-55.833
-66.144,-65.563,-65.050,-64.592,-64.177,-63.799,-63.451,-63.128,-62.828,-62.548,-62.284,-62.042,-61.814,-61.599,-61.393,-61.197,-61.009,-60.829,-60.656,-60.490,-60.330,-60.218,-60.180,-60.141,-60.103,-60.066,-60.028,-59.991,-59.955,-59.918,-59.882,-59.844,-59.773,-59.704,-59.635,-59.568,-59.501,-59.436,-59.371,-59.307,-59.245,-59.183,-59.057,-58.916,-58.778,-58.645,-58.516,-58.390,-58.268,-58.149,-58.034,-57.921,-57.811,-57.702,-57.596,-57.493,-57.392,-57.293,-57.196,-57.102,-57.009,-56.919,-56.845,-56.868,-56.891,-56.915,-56.938,-56.962,-56.985,-57.009,-57.033,-57.057,-57.081,-57.221,-57.391,-57.568,-57.753,-57.946,-58.147,-58.359,-58.581,-58.815,-59.063,-59.336,-59.637,-59.961,-60.310,-60.690,-61.107,-61.568,-62.084,-62.670,-63.347,-63.985,-64.053,-64.123,-64.193,-64.265,-64.338,-64.412,-64.488,-64.565,-64.643,-64.723,-64.095,-63.480,-62.942,-62.463,-62.032,-61.639,-61.280,-60.947,-60.639,-60.351,-60.020,-59.673,-59.353,-59.054,-58.774,-58.512,-58.264,-58.030,-57.807,-57.596,-57.414,-57.289,-57.167,-57.049,-56.934,-56.822,-56.712,-56.606,-56.502,-56.400,-56.301,-56.265,-56.232,-56.200,-56.167,-56.135,-56.103,-56.071,-56.040,-56.008,-55.977,-55.952,-55.929,-55.906,-55.883,-55.861,-55.838,-55.816,-55.794,-55.772,-55.750,-55.739,-55.749,-55.759,-55.770,-55.780,-55.790,-55.800,-55.811,-55.821,-55.832,-55.843,-55.870,-55.897,-55.925,-55.953,-55.981,-56.009,-56.037,-56.066,-56.094,-56.123,-56.184,-56.257,-56.332,-56.409,-56.486,-56.565,-56.646,-56.728,-56.811,-56.896,-56.988,-57.088,-57.190,-57.295,-57.403,-57.513,-57.626,-57.742,-57.861,-57.984,-58.111,-58.247,-58.387,-58.532,-58.682,-58.837,-58.998,-59.166,-59.339,-59.521,-59.710,-59.869,-60.024,-60.184,-60.350,-60.524,-60.704,-60.892,-61.089,-61.295,-61.511,-61.681,-61.795,-61.912,-62.032,-62.156,-62.283,-62.414,-62.549,-62.688,-62.832,-62.971,-63.060,-63.152,-63.245,-63.341,-63.438,-63.538,-63.641,-63.746,-63.853,-63.963,-64.035,-64.102,-64.170,-64.239,-64.309,-64.380,-64.453,-64.527,-64.602,-64.678,-64.679,-64.619,-64.560,-64.501,-64.443,-64.387,-64.330,-64.275,-64.220,-64.166,-64.059,-63.792,-63.541,-63.304,-63.079,-62.866,-62.662,-62.467,-62.281,-62.102,-61.931,-61.644,-61.366,-61.105,-60.859,-60.626,-60.405,-60.195,-59.994,-59.803,-59.619,-59.386,-59.133,-58.894,-58.667,-58.452,-58.247,-58.051,-57.863,-57.683,-57.511,-57.336,-57.148,-56.968,-56.796,-56.630,-56.470,-56.316,-56.167,-56.023,-55.884,-55.749
-66.102,-65.490,-64.954,-64.476,-64.046,-63.655,-63.296,-62.965,-62.657,-62.370,-62.100,-61.852,-61.620,-61.400,-61.191,-60.991,-60.800,-60.617,-60.441,-60.273,-60.110,-59.997,-59.957,-59.918,-59.879,-59.840,-59.802,-59.764,-59.726,-59.689,-59.652,-59.614,-59.558,-59.502,-59.448,-59.394,-59.340,-59.288,-59.236,-59.184,-59.134,-59.083,-58.976,-58.854,-58.735,-58.619,-58.506,-58.397,-58.289,-58.185,-58.083,-57.983,-57.884,-57.787,-57.692,-57.599,-57.508,-57.419,-57.332,-57.246,-57.162,-57.079,-57.013,-57.039,-57.065,-57.091,-57.117,-57.144,-57.170,-57.197,-57.224,-57.251,-57.278,-57.421,-57.593,-57.773,-57.960,-58.156,-58.361,-58.576,-58.803,-59.042,-59.294,-59.571,-59.874,-60.199,-60.552,-60.935,-61.355,-61.821,-62.342,-62.935,-63.622,-64.262,-64.292,-64.321,-64.351,-64.381,-64.411,-64.441,-64.472,-64.503,-64.534,-64.565,-63.914,-63.285,-62.735,-62.247,-61.809,-61.410,-61.045,-60.709,-60.397,-60.105,-59.779,-59.440,-59.126,-58.833,-58.558,-58.300,-58.057,-57.826,-57.607,-57.398,-57.221,-57.107,-56.995,-56.886,-56.780,-56.676,-56.575,-56.476,-56.379,-56.284,-56.192,-56.163,-56.138,-56.112,-56.086,-56.061,-56.035,-56.010,-55.985,-55.960,-55.935,-55.919,-55.908,-55.897,-55.885,-55.874,-55.863,-55.851,-55.840,-55.829,-55.818,-55.817,-55.837,-55.856,-55.876,-55.896,-55.916,-55.936,-55.956,-55.976,-55.997,-56.017,-56.047,-56.078,-56.108,-56.139,-56.170,-56.201,-56.232,-56.264,-56.296,-56.328,-56.389,-56.461,-56.535,-56.610,-56.686,-56.764,-56.843,-56.924,-57.006,-57.089,-57.177,-57.271,-57.366,-57.464,-57.563,-57.665,-57.770,-57.877,-57.987,-58.100,-58.216,-58.342,-58.472,-58.606,-58.744,-58.887,-59.035,-59.188,-59.346,-59.510,-59.681,-59.830,-59.977,-60.129,-60.287,-60.451,-60.621,-60.798,-60.982,-61.175,-61.377,-61.539,-61.653,-61.769,-61.890,-62.013,-62.140,-62.272,-62.407,-62.546,-62.690,-62.829,-62.924,-63.021,-63.120,-63.221,-63.324,-63.430,-63.539,-63.651,-63.765,-63.883,-63.950,-64.010,-64.071,-64.132,-64.194,-64.258,-64.322,-64.387,-64.453,-64.520,-64.510,-64.437,-64.365,-64.295,-64.225,-64.157,-64.090,-64.023,-63.958,-63.894,-63.780,-63.518,-63.271,-63.037,-62.816,-62.605,-62.403,-62.211,-62.027,-61.850,-61.681,-61.409,-61.146,-60.898,-60.663,-60.440,-60.228,-60.026,-59.833,-59.649,-59.471,-59.247,-59.003,-58.772,-58.552,-58.343,-58.144,-57.953,-57.771,-57.596,-57.427,-57.255,-57.067,-56.887,-56.715,-56.549,-56.389,-56.235,-56.086,-55.942,-55.802,-55.667
-66.060,-65.418,-64.859,-64.364,-63.920,-63.516,-63.148,-62.808,-62.492,-62.198,-61.923,-61.670,-61.434,-61.210,-60.997,-60.794,-60.600,-60.415,-60.237,-60.066,-59.901,-59.787,-59.746,-59.705,-59.665,-59.626,-59.586,-59.547,-59.509,-59.471,-59.433,-59.395,-59.352,-59.310,-59.268,-59.226,-59.185,-59.145,-59.104,-59.065,-59.025,-58.986,-58.896,-58.793,-58.692,-58.594,-58.497,-58.403,-58.311,-58.220,-58.132,-58.045,-57.959,-57.874,-57.790,-57.708,-57.628,-57.549,-57.471,-57.395,-57.320,-57.247,-57.188,-57.217,-57.246,-57.275,-57.304,-57.334,-57.364,-57.394,-57.424,-57.454,-57.485,-57.630,-57.805,-57.988,-58.178,-58.377,-58.586,-58.805,-59.036,-59.280,-59.539,-59.819,-60.124,-60.452,-60.807,-61.194,-61.619,-62.089,-62.617,-63.218,-63.916,-64.558,-64.544,-64.529,-64.514,-64.500,-64.485,-64.471,-64.456,-64.442,-64.427,-64.413,-63.741,-63.098,-62.538,-62.042,-61.596,-61.193,-60.823,-60.483,-60.167,-59.873,-59.550,-59.218,-58.910,-58.623,-58.353,-58.099,-57.859,-57.632,-57.415,-57.210,-57.037,-56.932,-56.829,-56.729,-56.631,-56.535,-56.442,-56.350,-56.260,-56.172,-56.086,-56.064,-56.045,-56.026,-56.006,-55.988,-55.969,-55.950,-55.931,-55.912,-55.894,-55.887,-55.887,-55.887,-55.887,-55.887,-55.887,-55.887,-55.887,-55.887,-55.887,-55.897,-55.926,-55.956,-55.986,-56.015,-56.046,-56.076,-56.106,-56.137,-56.168,-56.199,-56.232,-56.266,-56.300,-56.333,-56.368,-56.402,-56.437,-56.472,-56.507,-56.543,-56.604,-56.675,-56.747,-56.821,-56.896,-56.972,-57.050,-57.129,-57.209,-57.291,-57.375,-57.461,-57.549,-57.639,-57.730,-57.824,-57.919,-58.017,-58.117,-58.219,-58.324,-58.440,-58.559,-58.682,-58.808,-58.938,-59.072,-59.210,-59.352,-59.500,-59.652,-59.792,-59.932,-60.076,-60.225,-60.379,-60.539,-60.705,-60.878,-61.058,-61.246,-61.400,-61.514,-61.631,-61.752,-61.875,-62.003,-62.134,-62.269,-62.409,-62.553,-62.693,-62.792,-62.893,-62.997,-63.104,-63.213,-63.325,-63.440,-63.558,-63.680,-63.804,-63.867,-63.920,-63.973,-64.028,-64.083,-64.138,-64.195,-64.252,-64.309,-64.368,-64.347,-64.262,-64.179,-64.098,-64.018,-63.939,-63.862,-63.786,-63.711,-63.638,-63.518,-63.260,-63.017,-62.786,-62.567,-62.358,-62.159,-61.969,-61.787,-61.612,-61.444,-61.186,-60.936,-60.699,-60.475,-60.262,-60.058,-59.864,-59.678,-59.500,-59.329,-59.112,-58.877,-58.653,-58.440,-58.237,-58.044,-57.858,-57.681,-57.510,-57.345,-57.176,-56.988,-56.808,-56.635,-56.469,-56.309,-56.155,-56.005,-55.861,-55.722,-55.587
-66.018,-65.347,-64.767,-64.254,-63.796,-63.382,-63.004,-62.656,-62.334,-62.034,-61.753,-61.496,-61.256,-61.029,-60.812,-60.606,-60.410,-60.222,-60.041,-59.868,-59.702,-59.586,-59.544,-59.503,-59.462,-59.421,-59.381,-59.341,-59.302,-59.263,-59.224,-59.186,-59.156,-59.125,-59.095,-59.066,-59.036,-59.006,-58.977,-58.948,-58.919,-58.890,-58.818,-58.733,-58.650,-58.568,-58.488,-58.409,-58.332,-58.256,-58.182,-58.108,-58.035,-57.962,-57.891,-57.820,-57.751,-57.683,-57.616,-57.550,-57.484,-57.420,-57.370,-57.402,-57.435,-57.467,-57.500,-57.533,-57.566,-57.600,-57.634,-57.668,-57.702,-57.850,-58.028,-58.213,-58.407,-58.610,-58.823,-59.047,-59.283,-59.533,-59.798,-60.082,-60.390,-60.721,-61.079,-61.470,-61.899,-62.375,-62.910,-63.520,-64.230,-64.876,-64.811,-64.747,-64.684,-64.622,-64.561,-64.500,-64.440,-64.381,-64.323,-64.266,-63.574,-62.918,-62.349,-61.845,-61.394,-60.985,-60.612,-60.268,-59.949,-59.652,-59.333,-59.008,-58.705,-58.422,-58.157,-57.906,-57.670,-57.445,-57.232,-57.029,-56.860,-56.764,-56.670,-56.578,-56.487,-56.399,-56.312,-56.227,-56.144,-56.062,-55.982,-55.967,-55.954,-55.941,-55.928,-55.916,-55.903,-55.890,-55.878,-55.865,-55.853,-55.856,-55.867,-55.878,-55.889,-55.900,-55.912,-55.923,-55.934,-55.946,-55.957,-55.978,-56.018,-56.058,-56.098,-56.138,-56.179,-56.220,-56.262,-56.304,-56.347,-56.389,-56.426,-56.463,-56.500,-56.537,-56.575,-56.613,-56.651,-56.690,-56.729,-56.769,-56.830,-56.900,-56.971,-57.043,-57.116,-57.191,-57.267,-57.344,-57.423,-57.503,-57.583,-57.661,-57.740,-57.821,-57.904,-57.988,-58.073,-58.161,-58.250,-58.341,-58.435,-58.540,-58.648,-58.759,-58.872,-58.989,-59.109,-59.232,-59.359,-59.489,-59.624,-59.754,-59.886,-60.023,-60.163,-60.309,-60.459,-60.615,-60.777,-60.945,-61.119,-61.266,-61.380,-61.497,-61.618,-61.742,-61.869,-62.000,-62.135,-62.275,-62.419,-62.560,-62.664,-62.770,-62.879,-62.990,-63.105,-63.222,-63.343,-63.467,-63.595,-63.727,-63.785,-63.832,-63.878,-63.926,-63.974,-64.022,-64.071,-64.120,-64.170,-64.221,-64.190,-64.094,-64.001,-63.909,-63.819,-63.731,-63.645,-63.561,-63.478,-63.396,-63.272,-63.017,-62.776,-62.548,-62.332,-62.125,-61.929,-61.740,-61.560,-61.386,-61.219,-60.974,-60.735,-60.510,-60.295,-60.090,-59.895,-59.708,-59.528,-59.356,-59.190,-58.982,-58.754,-58.537,-58.331,-58.134,-57.946,-57.765,-57.592,-57.425,-57.265,-57.098,-56.910,-56.730,-56.557,-56.391,-56.230,-56.076,-55.927,-55.783,-55.643,-55.508
-65.762,-65.082,-64.494,-63.976,-63.513,-63.095,-62.714,-62.364,-62.039,-61.737,-61.455,-61.199,-60.960,-60.734,-60.520,-60.315,-60.119,-59.932,-59.753,-59.581,-59.415,-59.299,-59.257,-59.215,-59.174,-59.133,-59.092,-59.052,-59.012,-58.973,-58.934,-58.896,-58.878,-58.860,-58.842,-58.824,-58.806,-58.788,-58.770,-58.753,-58.735,-58.718,-58.664,-58.599,-58.536,-58.474,-58.412,-58.351,-58.291,-58.232,-58.174,-58.116,-58.058,-57.998,-57.938,-57.880,-57.822,-57.765,-57.709,-57.653,-57.598,-57.544,-57.503,-57.538,-57.573,-57.608,-57.643,-57.679,-57.715,-57.751,-57.788,-57.825,-57.862,-58.011,-58.188,-58.373,-58.566,-58.769,-58.981,-59.204,-59.439,-59.687,-59.951,-60.228,-60.520,-60.832,-61.169,-61.535,-61.934,-62.373,-62.862,-63.413,-64.044,-64.593,-64.469,-64.348,-64.230,-64.115,-64.004,-63.895,-63.789,-63.685,-63.584,-63.485,-62.875,-62.292,-61.778,-61.318,-60.902,-60.523,-60.174,-59.851,-59.550,-59.269,-58.974,-58.677,-58.399,-58.137,-57.891,-57.657,-57.436,-57.225,-57.024,-56.832,-56.674,-56.587,-56.502,-56.419,-56.337,-56.256,-56.177,-56.100,-56.024,-55.949,-55.875,-55.869,-55.866,-55.862,-55.859,-55.855,-55.852,-55.848,-55.845,-55.841,-55.838,-55.852,-55.874,-55.897,-55.919,-55.942,-55.965,-55.988,-56.012,-56.035,-56.059,-56.091,-56.140,-56.189,-56.240,-56.290,-56.342,-56.394,-56.446,-56.500,-56.554,-56.608,-56.650,-56.692,-56.735,-56.778,-56.822,-56.866,-56.911,-56.956,-57.001,-57.048,-57.108,-57.175,-57.244,-57.313,-57.383,-57.455,-57.527,-57.601,-57.677,-57.753,-57.827,-57.895,-57.964,-58.034,-58.105,-58.177,-58.251,-58.326,-58.402,-58.480,-58.560,-58.650,-58.741,-58.835,-58.930,-59.028,-59.128,-59.230,-59.335,-59.443,-59.553,-59.665,-59.779,-59.896,-60.017,-60.141,-60.269,-60.401,-60.536,-60.676,-60.821,-60.946,-61.048,-61.153,-61.260,-61.370,-61.482,-61.598,-61.716,-61.838,-61.964,-62.087,-62.182,-62.278,-62.378,-62.479,-62.583,-62.689,-62.798,-62.910,-63.025,-63.143,-63.201,-63.250,-63.299,-63.349,-63.399,-63.451,-63.502,-63.555,-63.608,-63.661,-63.645,-63.573,-63.502,-63.433,-63.364,-63.297,-63.230,-63.165,-63.100,-63.036,-62.933,-62.708,-62.495,-62.292,-62.097,-61.911,-61.733,-61.562,-61.397,-61.238,-61.085,-60.854,-60.628,-60.414,-60.210,-60.015,-59.829,-59.650,-59.478,-59.313,-59.153,-58.950,-58.726,-58.513,-58.310,-58.116,-57.931,-57.753,-57.582,-57.418,-57.259,-57.094,-56.908,-56.729,-56.558,-56.393,-56.234,-56.081,-55.932,-55.789,-55.651,-55.516
-65.506,-64.818,-64.225,-63.703,-63.237,-62.816,-62.432,-62.080,-61.754,-61.450,-61.167,-60.912,-60.675,-60.451,-60.237,-60.034,-59.840,-59.654,-59.476,-59.304,-59.140,-59.024,-58.981,-58.939,-58.898,-58.856,-58.815,-58.775,-58.734,-58.695,-58.655,-58.618,-58.611,-58.603,-58.596,-58.589,-58.582,-58.574,-58.567,-58.560,-58.553,-58.546,-58.509,-58.465,-58.420,-58.376,-58.332,-58.289,-58.246,-58.204,-58.162,-58.121,-58.076,-58.029,-57.982,-57.936,-57.890,-57.845,-57.800,-57.755,-57.711,-57.668,-57.636,-57.673,-57.711,-57.749,-57.787,-57.825,-57.864,-57.904,-57.943,-57.984,-58.024,-58.172,-58.349,-58.533,-58.725,-58.926,-59.137,-59.359,-59.592,-59.839,-60.101,-60.368,-60.642,-60.934,-61.247,-61.584,-61.950,-62.349,-62.789,-63.278,-63.830,-64.286,-64.111,-63.942,-63.779,-63.623,-63.471,-63.325,-63.184,-63.047,-62.914,-62.785,-62.241,-61.717,-61.249,-60.826,-60.441,-60.088,-59.761,-59.457,-59.172,-58.906,-58.632,-58.361,-58.105,-57.863,-57.635,-57.417,-57.210,-57.013,-56.824,-56.643,-56.494,-56.416,-56.340,-56.264,-56.190,-56.117,-56.046,-55.975,-55.906,-55.838,-55.771,-55.774,-55.780,-55.785,-55.791,-55.797,-55.802,-55.808,-55.814,-55.820,-55.825,-55.849,-55.883,-55.918,-55.952,-55.987,-56.022,-56.057,-56.092,-56.128,-56.164,-56.208,-56.268,-56.328,-56.388,-56.450,-56.513,-56.576,-56.641,-56.706,-56.772,-56.839,-56.888,-56.936,-56.986,-57.036,-57.086,-57.138,-57.189,-57.242,-57.295,-57.349,-57.409,-57.473,-57.538,-57.604,-57.670,-57.738,-57.807,-57.877,-57.948,-58.021,-58.087,-58.144,-58.201,-58.259,-58.318,-58.377,-58.438,-58.499,-58.561,-58.624,-58.689,-58.762,-58.836,-58.912,-58.988,-59.067,-59.146,-59.227,-59.310,-59.394,-59.480,-59.573,-59.670,-59.768,-59.870,-59.973,-60.079,-60.187,-60.299,-60.413,-60.531,-60.636,-60.726,-60.819,-60.914,-61.011,-61.110,-61.211,-61.315,-61.422,-61.531,-61.638,-61.725,-61.813,-61.904,-61.996,-62.091,-62.187,-62.286,-62.387,-62.490,-62.596,-62.655,-62.706,-62.758,-62.810,-62.863,-62.917,-62.972,-63.027,-63.083,-63.139,-63.136,-63.085,-63.034,-62.984,-62.935,-62.886,-62.837,-62.790,-62.742,-62.695,-62.611,-62.415,-62.227,-62.047,-61.874,-61.708,-61.547,-61.393,-61.244,-61.099,-60.960,-60.742,-60.530,-60.327,-60.133,-59.948,-59.770,-59.599,-59.435,-59.277,-59.124,-58.925,-58.705,-58.496,-58.296,-58.105,-57.922,-57.747,-57.578,-57.416,-57.259,-57.096,-56.911,-56.734,-56.564,-56.401,-56.243,-56.091,-55.944,-55.802,-55.665,-55.531
-65.264,-64.570,-63.971,-63.445,-62.976,-62.553,-62.168,-61.813,-61.486,-61.181,-60.897,-60.642,-60.407,-60.184,-59.972,-59.770,-59.577,-59.392,-59.215,-59.044,-58.880,-58.765,-58.722,-58.680,-58.638,-58.596,-58.555,-58.514,-58.473,-58.433,-58.393,-58.357,-58.359,-58.361,-58.364,-58.366,-58.368,-58.371,-58.373,-58.376,-58.378,-58.380,-58.360,-58.334,-58.307,-58.280,-58.254,-58.228,-58.202,-58.176,-58.150,-58.125,-58.095,-58.061,-58.027,-57.993,-57.959,-57.926,-57.893,-57.860,-57.827,-57.795,-57.773,-57.813,-57.853,-57.894,-57.935,-57.977,-58.019,-58.062,-58.105,-58.148,-58.192,-58.339,-58.515,-58.698,-58.890,-59.089,-59.299,-59.519,-59.751,-59.997,-60.256,-60.514,-60.768,-61.038,-61.326,-61.634,-61.966,-62.325,-62.717,-63.148,-63.626,-64.000,-63.780,-63.571,-63.371,-63.180,-62.997,-62.822,-62.653,-62.491,-62.334,-62.183,-61.688,-61.209,-60.777,-60.384,-60.024,-59.692,-59.383,-59.095,-58.825,-58.570,-58.316,-58.066,-57.830,-57.606,-57.393,-57.190,-56.996,-56.810,-56.632,-56.461,-56.322,-56.252,-56.183,-56.115,-56.049,-55.983,-55.918,-55.855,-55.792,-55.730,-55.669,-55.681,-55.695,-55.710,-55.724,-55.739,-55.754,-55.768,-55.783,-55.798,-55.813,-55.847,-55.893,-55.938,-55.985,-56.031,-56.079,-56.126,-56.175,-56.224,-56.273,-56.329,-56.399,-56.470,-56.543,-56.616,-56.691,-56.767,-56.844,-56.923,-57.003,-57.084,-57.139,-57.195,-57.252,-57.310,-57.368,-57.427,-57.487,-57.548,-57.610,-57.672,-57.733,-57.793,-57.854,-57.915,-57.978,-58.042,-58.106,-58.172,-58.238,-58.306,-58.364,-58.408,-58.452,-58.496,-58.541,-58.587,-58.633,-58.679,-58.726,-58.774,-58.822,-58.877,-58.933,-58.990,-59.047,-59.106,-59.164,-59.224,-59.285,-59.346,-59.409,-59.484,-59.563,-59.644,-59.727,-59.811,-59.897,-59.984,-60.074,-60.165,-60.258,-60.346,-60.427,-60.509,-60.594,-60.680,-60.767,-60.857,-60.948,-61.041,-61.137,-61.231,-61.311,-61.393,-61.477,-61.562,-61.649,-61.737,-61.828,-61.920,-62.014,-62.111,-62.170,-62.223,-62.277,-62.331,-62.386,-62.442,-62.499,-62.556,-62.614,-62.673,-62.681,-62.646,-62.612,-62.578,-62.544,-62.511,-62.477,-62.444,-62.412,-62.379,-62.312,-62.140,-61.975,-61.815,-61.661,-61.513,-61.369,-61.230,-61.096,-60.965,-60.838,-60.634,-60.434,-60.242,-60.058,-59.882,-59.713,-59.550,-59.393,-59.241,-59.095,-58.901,-58.684,-58.478,-58.282,-58.094,-57.913,-57.740,-57.574,-57.414,-57.259,-57.097,-56.915,-56.740,-56.571,-56.409,-56.253,-56.102,-55.956,-55.815,-55.679,-55.546
-65.035,-64.335,-63.732,-63.203,-62.731,-62.306,-61.918,-61.562,-61.234,-60.928,-60.642,-60.389,-60.155,-59.934,-59.723,-59.522,-59.329,-59.145,-58.969,-58.799,-58.636,-58.521,-58.478,-58.435,-58.392,-58.350,-58.309,-58.268,-58.227,-58.186,-58.146,-58.110,-58.121,-58.132,-58.143,-58.154,-58.165,-58.176,-58.187,-58.199,-58.210,-58.221,-58.216,-58.207,-58.197,-58.187,-58.177,-58.168,-58.158,-58.148,-58.138,-58.129,-58.114,-58.093,-58.071,-58.050,-58.029,-58.008,-57.987,-57.967,-57.946,-57.926,-57.914,-57.957,-58.001,-58.045,-58.089,-58.134,-58.180,-58.225,-58.272,-58.319,-58.366,-58.514,-58.689,-58.871,-59.061,-59.259,-59.468,-59.686,-59.917,-60.160,-60.418,-60.664,-60.897,-61.144,-61.406,-61.685,-61.982,-62.302,-62.647,-63.021,-63.432,-63.731,-63.473,-63.229,-62.998,-62.779,-62.570,-62.371,-62.180,-61.998,-61.823,-61.654,-61.197,-60.754,-60.352,-59.984,-59.644,-59.330,-59.036,-58.761,-58.503,-58.259,-58.021,-57.790,-57.571,-57.363,-57.164,-56.974,-56.792,-56.617,-56.449,-56.287,-56.156,-56.094,-56.032,-55.971,-55.912,-55.853,-55.794,-55.737,-55.680,-55.624,-55.569,-55.589,-55.612,-55.635,-55.658,-55.682,-55.705,-55.729,-55.753,-55.776,-55.800,-55.845,-55.902,-55.960,-56.018,-56.077,-56.136,-56.197,-56.259,-56.321,-56.384,-56.454,-56.535,-56.618,-56.702,-56.788,-56.876,-56.966,-57.057,-57.151,-57.246,-57.343,-57.406,-57.470,-57.536,-57.602,-57.669,-57.737,-57.807,-57.877,-57.949,-58.022,-58.082,-58.138,-58.194,-58.251,-58.309,-58.368,-58.427,-58.488,-58.549,-58.611,-58.660,-58.689,-58.718,-58.747,-58.777,-58.807,-58.837,-58.867,-58.897,-58.928,-58.960,-58.996,-59.033,-59.070,-59.107,-59.145,-59.183,-59.221,-59.260,-59.299,-59.338,-59.396,-59.459,-59.523,-59.589,-59.655,-59.722,-59.790,-59.860,-59.930,-60.002,-60.074,-60.146,-60.220,-60.295,-60.372,-60.449,-60.529,-60.609,-60.692,-60.775,-60.859,-60.934,-61.010,-61.088,-61.167,-61.247,-61.329,-61.413,-61.498,-61.585,-61.674,-61.733,-61.788,-61.843,-61.899,-61.956,-62.014,-62.072,-62.131,-62.191,-62.252,-62.268,-62.248,-62.227,-62.206,-62.186,-62.165,-62.145,-62.125,-62.105,-62.084,-62.032,-61.882,-61.736,-61.595,-61.459,-61.327,-61.198,-61.074,-60.953,-60.835,-60.720,-60.528,-60.339,-60.158,-59.984,-59.817,-59.656,-59.501,-59.351,-59.206,-59.065,-58.876,-58.664,-58.461,-58.268,-58.082,-57.905,-57.734,-57.570,-57.411,-57.259,-57.099,-56.918,-56.745,-56.578,-56.417,-56.262,-56.113,-55.968,-55.828,-55.693,-55.561
-64.817,-64.112,-63.505,-62.973,-62.499,-62.071,-61.682,-61.325,-60.995,-60.689,-60.402,-60.149,-59.917,-59.696,-59.487,-59.286,-59.095,-58.912,-58.736,-58.567,-58.404,-58.290,-58.246,-58.203,-58.160,-58.118,-58.076,-58.035,-57.994,-57.953,-57.913,-57.877,-57.895,-57.914,-57.933,-57.952,-57.971,-57.990,-58.009,-58.029,-58.048,-58.067,-58.077,-58.083,-58.089,-58.096,-58.102,-58.108,-58.114,-58.120,-58.127,-58.133,-58.133,-58.125,-58.117,-58.109,-58.101,-58.092,-58.084,-58.076,-58.068,-58.060,-58.060,-58.106,-58.153,-58.201,-58.249,-58.297,-58.346,-58.396,-58.446,-58.497,-58.548,-58.695,-58.869,-59.050,-59.239,-59.436,-59.643,-59.860,-60.088,-60.330,-60.585,-60.819,-61.031,-61.253,-61.488,-61.736,-61.998,-62.278,-62.577,-62.898,-63.245,-63.479,-63.186,-62.912,-62.654,-62.411,-62.181,-61.962,-61.754,-61.555,-61.365,-61.183,-60.756,-60.342,-59.964,-59.617,-59.295,-58.995,-58.715,-58.451,-58.203,-57.968,-57.744,-57.531,-57.327,-57.132,-56.946,-56.768,-56.596,-56.431,-56.273,-56.119,-55.996,-55.941,-55.886,-55.832,-55.779,-55.726,-55.674,-55.622,-55.572,-55.521,-55.472,-55.500,-55.531,-55.562,-55.594,-55.625,-55.657,-55.690,-55.722,-55.755,-55.788,-55.843,-55.911,-55.981,-56.051,-56.122,-56.195,-56.269,-56.344,-56.421,-56.498,-56.582,-56.675,-56.771,-56.868,-56.968,-57.070,-57.175,-57.282,-57.392,-57.504,-57.618,-57.691,-57.764,-57.839,-57.915,-57.993,-58.071,-58.152,-58.234,-58.317,-58.402,-58.462,-58.513,-58.564,-58.615,-58.668,-58.721,-58.774,-58.829,-58.883,-58.939,-58.977,-58.989,-59.002,-59.014,-59.026,-59.039,-59.051,-59.063,-59.076,-59.088,-59.101,-59.118,-59.134,-59.151,-59.168,-59.184,-59.201,-59.218,-59.235,-59.252,-59.269,-59.310,-59.358,-59.406,-59.455,-59.504,-59.554,-59.605,-59.656,-59.707,-59.760,-59.818,-59.883,-59.949,-60.016,-60.084,-60.153,-60.224,-60.295,-60.368,-60.442,-60.516,-60.586,-60.658,-60.731,-60.805,-60.880,-60.957,-61.035,-61.114,-61.195,-61.278,-61.337,-61.393,-61.449,-61.507,-61.565,-61.624,-61.684,-61.745,-61.806,-61.869,-61.892,-61.882,-61.873,-61.864,-61.855,-61.845,-61.836,-61.827,-61.818,-61.808,-61.769,-61.638,-61.510,-61.386,-61.265,-61.148,-61.034,-60.923,-60.814,-60.708,-60.605,-60.425,-60.247,-60.076,-59.911,-59.753,-59.600,-59.452,-59.309,-59.171,-59.037,-58.852,-58.643,-58.444,-58.253,-58.071,-57.896,-57.728,-57.566,-57.409,-57.259,-57.101,-56.922,-56.750,-56.585,-56.425,-56.272,-56.124,-55.980,-55.841,-55.707,-55.576
-64.610,-63.900,-63.289,-62.754,-62.278,-61.849,-61.458,-61.100,-60.769,-60.462,-60.174,-59.922,-59.691,-59.471,-59.263,-59.063,-58.873,-58.690,-58.515,-58.347,-58.184,-58.070,-58.026,-57.983,-57.940,-57.897,-57.855,-57.814,-57.772,-57.731,-57.691,-57.655,-57.681,-57.707,-57.733,-57.759,-57.785,-57.812,-57.838,-57.865,-57.892,-57.919,-57.942,-57.963,-57.984,-58.006,-58.028,-58.049,-58.071,-58.093,-58.115,-58.137,-58.152,-58.157,-58.162,-58.168,-58.173,-58.178,-58.184,-58.189,-58.194,-58.200,-58.211,-58.261,-58.311,-58.362,-58.414,-58.466,-58.519,-58.573,-58.627,-58.682,-58.738,-58.885,-59.057,-59.237,-59.424,-59.620,-59.825,-60.041,-60.267,-60.506,-60.759,-60.981,-61.169,-61.365,-61.571,-61.787,-62.015,-62.255,-62.509,-62.779,-63.067,-63.239,-62.917,-62.617,-62.336,-62.072,-61.824,-61.589,-61.365,-61.153,-60.951,-60.758,-60.356,-59.966,-59.609,-59.278,-58.971,-58.684,-58.415,-58.162,-57.923,-57.696,-57.484,-57.286,-57.096,-56.914,-56.739,-56.571,-56.410,-56.254,-56.103,-55.958,-55.842,-55.793,-55.745,-55.697,-55.650,-55.603,-55.557,-55.511,-55.465,-55.421,-55.376,-55.412,-55.451,-55.490,-55.530,-55.570,-55.610,-55.651,-55.692,-55.734,-55.775,-55.841,-55.921,-56.002,-56.084,-56.169,-56.254,-56.342,-56.431,-56.523,-56.616,-56.714,-56.820,-56.929,-57.041,-57.155,-57.273,-57.394,-57.518,-57.646,-57.778,-57.913,-57.995,-58.079,-58.165,-58.253,-58.342,-58.433,-58.527,-58.622,-58.719,-58.819,-58.878,-58.923,-58.967,-59.013,-59.058,-59.105,-59.151,-59.198,-59.246,-59.294,-59.320,-59.312,-59.305,-59.298,-59.291,-59.284,-59.276,-59.269,-59.262,-59.255,-59.248,-59.243,-59.239,-59.234,-59.229,-59.224,-59.220,-59.215,-59.210,-59.206,-59.201,-59.226,-59.259,-59.292,-59.325,-59.358,-59.392,-59.426,-59.461,-59.495,-59.530,-59.576,-59.635,-59.694,-59.754,-59.815,-59.876,-59.939,-60.002,-60.067,-60.132,-60.198,-60.265,-60.332,-60.401,-60.471,-60.542,-60.614,-60.687,-60.761,-60.837,-60.914,-60.973,-61.031,-61.088,-61.147,-61.206,-61.267,-61.328,-61.390,-61.452,-61.516,-61.545,-61.546,-61.546,-61.547,-61.547,-61.547,-61.548,-61.548,-61.549,-61.549,-61.521,-61.407,-61.295,-61.186,-61.080,-60.977,-60.876,-60.777,-60.680,-60.585,-60.493,-60.324,-60.157,-59.995,-59.840,-59.690,-59.544,-59.404,-59.268,-59.136,-59.008,-58.828,-58.623,-58.427,-58.239,-58.060,-57.887,-57.721,-57.561,-57.407,-57.258,-57.102,-56.925,-56.755,-56.591,-56.434,-56.281,-56.134,-55.992,-55.855,-55.721,-55.592
-64.412,-63.698,-63.084,-62.547,-62.068,-61.638,-61.246,-60.886,-60.554,-60.246,-59.958,-59.706,-59.476,-59.258,-59.050,-58.851,-58.661,-58.479,-58.305,-58.137,-57.975,-57.861,-57.817,-57.773,-57.730,-57.688,-57.645,-57.603,-57.562,-57.521,-57.480,-57.445,-57.477,-57.509,-57.541,-57.574,-57.607,-57.640,-57.674,-57.707,-57.741,-57.776,-57.811,-57.846,-57.882,-57.918,-57.955,-57.991,-58.028,-58.066,-58.103,-58.141,-58.171,-58.190,-58.209,-58.228,-58.247,-58.266,-58.285,-58.305,-58.324,-58.343,-58.368,-58.421,-58.476,-58.531,-58.586,-58.643,-58.700,-58.758,-58.816,-58.876,-58.936,-59.083,-59.254,-59.433,-59.619,-59.813,-60.016,-60.229,-60.454,-60.690,-60.940,-61.148,-61.311,-61.480,-61.656,-61.840,-62.031,-62.232,-62.442,-62.662,-62.895,-63.013,-62.664,-62.340,-62.039,-61.758,-61.494,-61.245,-61.009,-60.786,-60.573,-60.370,-59.990,-59.620,-59.280,-58.964,-58.670,-58.394,-58.135,-57.891,-57.659,-57.439,-57.239,-57.054,-56.876,-56.706,-56.541,-56.383,-56.231,-56.083,-55.940,-55.802,-55.693,-55.650,-55.608,-55.566,-55.524,-55.483,-55.442,-55.402,-55.362,-55.322,-55.283,-55.326,-55.372,-55.419,-55.467,-55.515,-55.563,-55.612,-55.662,-55.712,-55.763,-55.839,-55.930,-56.023,-56.118,-56.215,-56.315,-56.416,-56.520,-56.627,-56.736,-56.850,-56.970,-57.093,-57.220,-57.351,-57.486,-57.625,-57.768,-57.917,-58.071,-58.228,-58.323,-58.419,-58.518,-58.619,-58.722,-58.828,-58.937,-59.048,-59.162,-59.280,-59.339,-59.376,-59.413,-59.450,-59.488,-59.526,-59.564,-59.603,-59.642,-59.681,-59.692,-59.661,-59.632,-59.602,-59.572,-59.543,-59.514,-59.485,-59.457,-59.428,-59.400,-59.372,-59.345,-59.318,-59.291,-59.265,-59.238,-59.212,-59.186,-59.160,-59.134,-59.143,-59.161,-59.180,-59.199,-59.218,-59.236,-59.255,-59.274,-59.293,-59.313,-59.348,-59.400,-59.453,-59.507,-59.561,-59.616,-59.672,-59.728,-59.785,-59.843,-59.902,-59.965,-60.030,-60.094,-60.160,-60.227,-60.295,-60.365,-60.435,-60.506,-60.579,-60.638,-60.696,-60.755,-60.815,-60.875,-60.936,-60.998,-61.061,-61.125,-61.190,-61.225,-61.233,-61.242,-61.251,-61.260,-61.269,-61.277,-61.286,-61.295,-61.304,-61.287,-61.187,-61.090,-60.995,-60.903,-60.812,-60.723,-60.635,-60.550,-60.466,-60.384,-60.226,-60.068,-59.916,-59.770,-59.627,-59.490,-59.356,-59.227,-59.101,-58.979,-58.804,-58.602,-58.410,-58.225,-58.048,-57.879,-57.715,-57.557,-57.405,-57.258,-57.104,-56.929,-56.760,-56.598,-56.442,-56.291,-56.145,-56.004,-55.868,-55.735,-55.607
-64.223,-63.504,-62.888,-62.348,-61.868,-61.436,-61.043,-60.682,-60.350,-60.040,-59.752,-59.501,-59.272,-59.054,-58.847,-58.649,-58.460,-58.278,-58.104,-57.937,-57.776,-57.662,-57.617,-57.574,-57.530,-57.487,-57.445,-57.403,-57.361,-57.320,-57.279,-57.244,-57.281,-57.320,-57.358,-57.397,-57.436,-57.475,-57.515,-57.555,-57.596,-57.637,-57.684,-57.732,-57.782,-57.832,-57.883,-57.934,-57.986,-58.039,-58.092,-58.146,-58.190,-58.223,-58.255,-58.288,-58.322,-58.355,-58.389,-58.423,-58.458,-58.492,-58.530,-58.588,-58.646,-58.705,-58.765,-58.826,-58.888,-58.950,-59.014,-59.078,-59.144,-59.291,-59.461,-59.637,-59.822,-60.014,-60.215,-60.426,-60.648,-60.882,-61.129,-61.323,-61.458,-61.598,-61.743,-61.893,-62.048,-62.209,-62.375,-62.549,-62.730,-62.798,-62.424,-62.080,-61.762,-61.465,-61.187,-60.926,-60.680,-60.447,-60.225,-60.015,-59.652,-59.300,-58.974,-58.672,-58.388,-58.123,-57.872,-57.635,-57.411,-57.197,-57.007,-56.834,-56.667,-56.507,-56.352,-56.203,-56.059,-55.919,-55.783,-55.652,-55.549,-55.512,-55.475,-55.439,-55.403,-55.367,-55.331,-55.296,-55.261,-55.226,-55.192,-55.242,-55.295,-55.350,-55.405,-55.461,-55.517,-55.574,-55.632,-55.691,-55.751,-55.837,-55.940,-56.045,-56.152,-56.263,-56.376,-56.492,-56.611,-56.734,-56.860,-56.991,-57.125,-57.264,-57.408,-57.556,-57.709,-57.869,-58.034,-58.206,-58.385,-58.569,-58.677,-58.788,-58.902,-59.019,-59.139,-59.263,-59.390,-59.521,-59.656,-59.796,-59.855,-59.882,-59.909,-59.937,-59.964,-59.992,-60.020,-60.048,-60.077,-60.105,-60.098,-60.041,-59.984,-59.929,-59.874,-59.819,-59.766,-59.713,-59.660,-59.608,-59.557,-59.506,-59.455,-59.404,-59.355,-59.305,-59.257,-59.209,-59.161,-59.114,-59.068,-59.062,-59.067,-59.071,-59.076,-59.081,-59.086,-59.091,-59.095,-59.100,-59.105,-59.130,-59.177,-59.225,-59.273,-59.321,-59.370,-59.420,-59.470,-59.521,-59.572,-59.625,-59.685,-59.746,-59.808,-59.871,-59.935,-59.999,-60.065,-60.131,-60.199,-60.267,-60.327,-60.386,-60.445,-60.506,-60.567,-60.629,-60.692,-60.756,-60.821,-60.887,-60.926,-60.942,-60.958,-60.974,-60.990,-61.007,-61.023,-61.039,-61.056,-61.072,-61.064,-60.979,-60.895,-60.813,-60.732,-60.653,-60.575,-60.499,-60.423,-60.350,-60.277,-60.130,-59.982,-59.839,-59.700,-59.566,-59.436,-59.309,-59.187,-59.067,-58.951,-58.780,-58.582,-58.393,-58.211,-58.037,-57.870,-57.709,-57.553,-57.403,-57.258,-57.106,-56.932,-56.765,-56.605,-56.450,-56.301,-56.156,-56.016,-55.881,-55.750,-55.622
-64.042,-63.319,-62.700,-62.158,-61.677,-61.243,-60.849,-60.488,-60.154,-59.844,-59.555,-59.304,-59.076,-58.859,-58.653,-58.455,-58.267,-58.086,-57.912,-57.746,-57.585,-57.471,-57.427,-57.383,-57.339,-57.296,-57.253,-57.211,-57.169,-57.128,-57.087,-57.052,-57.095,-57.138,-57.182,-57.226,-57.271,-57.316,-57.362,-57.408,-57.455,-57.502,-57.560,-57.622,-57.684,-57.748,-57.812,-57.878,-57.944,-58.012,-58.080,-58.150,-58.209,-58.256,-58.303,-58.350,-58.398,-58.447,-58.496,-58.545,-58.595,-58.646,-58.699,-58.761,-58.824,-58.887,-58.952,-59.018,-59.085,-59.152,-59.221,-59.291,-59.362,-59.509,-59.677,-59.852,-60.035,-60.225,-60.424,-60.633,-60.852,-61.083,-61.327,-61.504,-61.611,-61.720,-61.831,-61.946,-62.064,-62.186,-62.310,-62.439,-62.571,-62.592,-62.197,-61.835,-61.501,-61.190,-60.901,-60.629,-60.374,-60.132,-59.904,-59.686,-59.338,-59.002,-58.689,-58.397,-58.124,-57.867,-57.624,-57.394,-57.176,-56.968,-56.787,-56.625,-56.468,-56.317,-56.171,-56.030,-55.893,-55.761,-55.632,-55.507,-55.410,-55.378,-55.347,-55.315,-55.284,-55.253,-55.223,-55.192,-55.162,-55.132,-55.102,-55.159,-55.220,-55.281,-55.344,-55.407,-55.471,-55.537,-55.603,-55.670,-55.738,-55.835,-55.949,-56.066,-56.187,-56.310,-56.438,-56.569,-56.704,-56.844,-56.988,-57.136,-57.286,-57.442,-57.603,-57.771,-57.945,-58.127,-58.317,-58.515,-58.723,-58.938,-59.062,-59.191,-59.323,-59.459,-59.600,-59.745,-59.896,-60.052,-60.213,-60.381,-60.439,-60.454,-60.469,-60.484,-60.500,-60.515,-60.530,-60.545,-60.560,-60.576,-60.547,-60.457,-60.369,-60.282,-60.197,-60.114,-60.032,-59.952,-59.874,-59.796,-59.720,-59.643,-59.567,-59.492,-59.419,-59.347,-59.275,-59.206,-59.137,-59.069,-59.002,-58.982,-58.974,-58.965,-58.957,-58.949,-58.940,-58.932,-58.924,-58.915,-58.907,-58.923,-58.965,-59.008,-59.050,-59.094,-59.137,-59.182,-59.226,-59.271,-59.317,-59.365,-59.422,-59.481,-59.540,-59.599,-59.660,-59.722,-59.784,-59.847,-59.912,-59.977,-60.037,-60.096,-60.156,-60.218,-60.280,-60.342,-60.406,-60.471,-60.537,-60.604,-60.646,-60.669,-60.691,-60.714,-60.737,-60.759,-60.782,-60.806,-60.829,-60.852,-60.852,-60.779,-60.708,-60.637,-60.568,-60.499,-60.432,-60.366,-60.301,-60.236,-60.173,-60.035,-59.897,-59.762,-59.632,-59.506,-59.383,-59.263,-59.147,-59.033,-58.923,-58.756,-58.562,-58.376,-58.197,-58.026,-57.861,-57.702,-57.549,-57.401,-57.258,-57.107,-56.936,-56.771,-56.612,-56.458,-56.310,-56.167,-56.028,-55.894,-55.764,-55.637
-63.868,-63.142,-62.520,-61.977,-61.493,-61.059,-60.664,-60.301,-59.967,-59.657,-59.367,-59.117,-58.889,-58.673,-58.467,-58.270,-58.082,-57.902,-57.729,-57.562,-57.402,-57.288,-57.244,-57.200,-57.156,-57.113,-57.070,-57.027,-56.985,-56.944,-56.902,-56.868,-56.916,-56.964,-57.013,-57.062,-57.112,-57.163,-57.214,-57.266,-57.319,-57.372,-57.440,-57.514,-57.589,-57.665,-57.743,-57.822,-57.903,-57.985,-58.068,-58.154,-58.229,-58.289,-58.350,-58.413,-58.476,-58.540,-58.605,-58.671,-58.738,-58.806,-58.875,-58.941,-59.009,-59.078,-59.147,-59.218,-59.291,-59.364,-59.439,-59.515,-59.592,-59.739,-59.905,-60.078,-60.259,-60.447,-60.644,-60.850,-61.066,-61.294,-61.535,-61.694,-61.768,-61.844,-61.922,-62.001,-62.081,-62.163,-62.246,-62.331,-62.418,-62.397,-61.982,-61.603,-61.255,-60.932,-60.632,-60.351,-60.088,-59.839,-59.604,-59.381,-59.046,-58.722,-58.421,-58.139,-57.875,-57.625,-57.390,-57.166,-56.953,-56.750,-56.577,-56.425,-56.278,-56.135,-55.997,-55.864,-55.734,-55.608,-55.486,-55.366,-55.275,-55.248,-55.222,-55.195,-55.169,-55.143,-55.117,-55.091,-55.065,-55.040,-55.015,-55.078,-55.145,-55.214,-55.283,-55.354,-55.426,-55.499,-55.573,-55.649,-55.726,-55.833,-55.959,-56.088,-56.221,-56.359,-56.501,-56.647,-56.799,-56.956,-57.120,-57.286,-57.453,-57.627,-57.808,-57.997,-58.195,-58.402,-58.619,-58.848,-59.090,-59.341,-59.486,-59.635,-59.789,-59.949,-60.116,-60.288,-60.468,-60.656,-60.853,-61.058,-61.116,-61.114,-61.113,-61.112,-61.110,-61.109,-61.108,-61.106,-61.105,-61.103,-61.047,-60.917,-60.790,-60.667,-60.547,-60.430,-60.317,-60.206,-60.098,-59.993,-59.890,-59.785,-59.682,-59.582,-59.484,-59.388,-59.294,-59.203,-59.113,-59.025,-58.938,-58.904,-58.883,-58.862,-58.841,-58.820,-58.800,-58.779,-58.759,-58.738,-58.718,-58.725,-58.763,-58.801,-58.839,-58.878,-58.917,-58.956,-58.996,-59.036,-59.076,-59.119,-59.174,-59.230,-59.287,-59.344,-59.402,-59.461,-59.521,-59.581,-59.642,-59.705,-59.764,-59.825,-59.885,-59.947,-60.010,-60.073,-60.138,-60.204,-60.270,-60.338,-60.384,-60.412,-60.440,-60.468,-60.497,-60.526,-60.555,-60.584,-60.613,-60.643,-60.650,-60.589,-60.528,-60.468,-60.409,-60.351,-60.294,-60.237,-60.181,-60.126,-60.071,-59.943,-59.813,-59.687,-59.565,-59.446,-59.330,-59.217,-59.107,-59.000,-58.895,-58.733,-58.542,-58.359,-58.184,-58.015,-57.853,-57.696,-57.545,-57.399,-57.258,-57.109,-56.939,-56.776,-56.619,-56.467,-56.320,-56.178,-56.041,-55.907,-55.778,-55.653
-63.630,-62.926,-62.320,-61.788,-61.314,-60.887,-60.499,-60.142,-59.812,-59.506,-59.220,-58.972,-58.747,-58.533,-58.329,-58.134,-57.947,-57.768,-57.596,-57.431,-57.272,-57.159,-57.115,-57.071,-57.028,-56.985,-56.943,-56.900,-56.859,-56.818,-56.777,-56.742,-56.793,-56.844,-56.895,-56.947,-57.000,-57.054,-57.108,-57.162,-57.218,-57.274,-57.349,-57.431,-57.514,-57.599,-57.685,-57.774,-57.864,-57.956,-58.050,-58.146,-58.232,-58.303,-58.376,-58.450,-58.525,-58.601,-58.679,-58.758,-58.839,-58.922,-59.003,-59.075,-59.147,-59.221,-59.296,-59.372,-59.450,-59.529,-59.609,-59.691,-59.775,-59.916,-60.075,-60.239,-60.410,-60.589,-60.774,-60.968,-61.172,-61.385,-61.609,-61.740,-61.776,-61.813,-61.850,-61.888,-61.926,-61.964,-62.002,-62.041,-62.080,-62.022,-61.614,-61.242,-60.899,-60.581,-60.285,-60.007,-59.747,-59.501,-59.268,-59.047,-58.729,-58.422,-58.135,-57.865,-57.612,-57.372,-57.145,-56.929,-56.724,-56.527,-56.363,-56.220,-56.081,-55.947,-55.817,-55.691,-55.568,-55.449,-55.333,-55.220,-55.134,-55.113,-55.092,-55.071,-55.050,-55.029,-55.009,-54.988,-54.968,-54.947,-54.927,-54.995,-55.068,-55.141,-55.216,-55.293,-55.370,-55.449,-55.530,-55.612,-55.695,-55.810,-55.945,-56.083,-56.227,-56.375,-56.528,-56.687,-56.852,-57.024,-57.203,-57.384,-57.562,-57.749,-57.944,-58.148,-58.362,-58.587,-58.824,-59.075,-59.342,-59.621,-59.777,-59.940,-60.108,-60.283,-60.466,-60.657,-60.856,-61.065,-61.285,-61.517,-61.571,-61.556,-61.540,-61.525,-61.509,-61.494,-61.479,-61.463,-61.448,-61.433,-61.356,-61.197,-61.043,-60.894,-60.751,-60.612,-60.477,-60.346,-60.219,-60.096,-59.976,-59.854,-59.736,-59.620,-59.508,-59.399,-59.292,-59.188,-59.086,-58.987,-58.890,-58.846,-58.816,-58.787,-58.758,-58.729,-58.700,-58.671,-58.643,-58.614,-58.586,-58.588,-58.621,-58.654,-58.688,-58.722,-58.756,-58.791,-58.825,-58.860,-58.896,-58.934,-58.987,-59.040,-59.094,-59.149,-59.204,-59.260,-59.317,-59.375,-59.433,-59.492,-59.552,-59.613,-59.674,-59.737,-59.800,-59.864,-59.929,-59.996,-60.063,-60.131,-60.180,-60.212,-60.244,-60.277,-60.310,-60.343,-60.377,-60.410,-60.444,-60.478,-60.492,-60.443,-60.394,-60.345,-60.298,-60.250,-60.203,-60.157,-60.111,-60.066,-60.021,-59.903,-59.784,-59.668,-59.555,-59.445,-59.337,-59.233,-59.130,-59.030,-58.932,-58.776,-58.589,-58.410,-58.238,-58.073,-57.913,-57.760,-57.611,-57.468,-57.329,-57.182,-57.014,-56.853,-56.697,-56.546,-56.401,-56.260,-56.124,-55.992,-55.864,-55.739
-63.364,-62.693,-62.111,-61.599,-61.141,-60.726,-60.348,-59.999,-59.677,-59.377,-59.097,-58.853,-58.631,-58.419,-58.218,-58.025,-57.841,-57.664,-57.494,-57.330,-57.173,-57.061,-57.018,-56.975,-56.932,-56.890,-56.848,-56.807,-56.766,-56.725,-56.685,-56.651,-56.703,-56.755,-56.808,-56.861,-56.915,-56.970,-57.026,-57.082,-57.139,-57.196,-57.275,-57.363,-57.451,-57.542,-57.635,-57.730,-57.827,-57.926,-58.027,-58.131,-58.225,-58.305,-58.387,-58.471,-58.556,-58.643,-58.732,-58.822,-58.915,-59.009,-59.102,-59.178,-59.255,-59.334,-59.414,-59.495,-59.578,-59.663,-59.749,-59.837,-59.927,-60.060,-60.207,-60.358,-60.515,-60.678,-60.847,-61.023,-61.206,-61.397,-61.598,-61.696,-61.692,-61.688,-61.685,-61.681,-61.677,-61.673,-61.670,-61.666,-61.662,-61.575,-61.187,-60.831,-60.502,-60.196,-59.910,-59.642,-59.390,-59.151,-58.925,-58.710,-58.410,-58.119,-57.847,-57.590,-57.348,-57.119,-56.901,-56.693,-56.495,-56.306,-56.150,-56.016,-55.886,-55.760,-55.637,-55.518,-55.402,-55.289,-55.179,-55.072,-54.991,-54.976,-54.961,-54.946,-54.930,-54.915,-54.900,-54.885,-54.870,-54.856,-54.841,-54.913,-54.989,-55.067,-55.146,-55.226,-55.308,-55.392,-55.477,-55.564,-55.653,-55.774,-55.916,-56.062,-56.214,-56.371,-56.534,-56.703,-56.879,-57.063,-57.255,-57.447,-57.634,-57.829,-58.034,-58.248,-58.474,-58.712,-58.963,-59.231,-59.515,-59.815,-59.978,-60.147,-60.323,-60.506,-60.698,-60.898,-61.108,-61.329,-61.562,-61.808,-61.858,-61.831,-61.804,-61.777,-61.750,-61.723,-61.697,-61.671,-61.645,-61.619,-61.528,-61.349,-61.178,-61.014,-60.855,-60.702,-60.554,-60.411,-60.273,-60.139,-60.008,-59.877,-59.750,-59.627,-59.507,-59.391,-59.277,-59.166,-59.058,-58.953,-58.850,-58.800,-58.765,-58.729,-58.694,-58.659,-58.624,-58.590,-58.556,-58.522,-58.488,-58.485,-58.514,-58.543,-58.572,-58.601,-58.631,-58.660,-58.690,-58.721,-58.751,-58.785,-58.835,-58.886,-58.937,-58.989,-59.042,-59.095,-59.149,-59.204,-59.259,-59.315,-59.375,-59.436,-59.498,-59.561,-59.625,-59.690,-59.756,-59.823,-59.891,-59.960,-60.011,-60.047,-60.082,-60.118,-60.155,-60.191,-60.228,-60.265,-60.303,-60.341,-60.361,-60.323,-60.286,-60.249,-60.213,-60.177,-60.141,-60.105,-60.070,-60.035,-60.000,-59.895,-59.787,-59.682,-59.580,-59.480,-59.382,-59.286,-59.192,-59.101,-59.011,-58.861,-58.679,-58.504,-58.336,-58.175,-58.019,-57.868,-57.723,-57.582,-57.446,-57.302,-57.136,-56.976,-56.821,-56.672,-56.528,-56.389,-56.254,-56.123,-55.996,-55.872
-63.113,-62.472,-61.913,-61.418,-60.973,-60.570,-60.201,-59.862,-59.546,-59.252,-58.977,-58.737,-58.518,-58.309,-58.110,-57.920,-57.737,-57.562,-57.394,-57.232,-57.076,-56.965,-56.923,-56.880,-56.838,-56.797,-56.756,-56.715,-56.675,-56.635,-56.595,-56.562,-56.615,-56.668,-56.722,-56.777,-56.832,-56.888,-56.945,-57.002,-57.061,-57.120,-57.203,-57.296,-57.390,-57.487,-57.585,-57.686,-57.790,-57.896,-58.004,-58.116,-58.218,-58.308,-58.399,-58.492,-58.587,-58.685,-58.785,-58.887,-58.991,-59.098,-59.204,-59.284,-59.366,-59.450,-59.535,-59.622,-59.711,-59.802,-59.894,-59.989,-60.086,-60.210,-60.343,-60.480,-60.622,-60.768,-60.920,-61.077,-61.240,-61.410,-61.586,-61.652,-61.609,-61.567,-61.525,-61.483,-61.442,-61.401,-61.361,-61.321,-61.282,-61.169,-60.798,-60.456,-60.138,-59.843,-59.566,-59.306,-59.060,-58.828,-58.607,-58.397,-58.113,-57.836,-57.577,-57.331,-57.099,-56.879,-56.670,-56.470,-56.279,-56.095,-55.946,-55.821,-55.699,-55.580,-55.464,-55.352,-55.242,-55.135,-55.030,-54.928,-54.853,-54.843,-54.833,-54.824,-54.814,-54.804,-54.795,-54.785,-54.775,-54.766,-54.756,-54.831,-54.911,-54.993,-55.076,-55.161,-55.247,-55.335,-55.425,-55.517,-55.611,-55.739,-55.888,-56.042,-56.201,-56.367,-56.540,-56.719,-56.906,-57.102,-57.307,-57.512,-57.707,-57.911,-58.126,-58.351,-58.589,-58.840,-59.107,-59.392,-59.696,-60.018,-60.188,-60.364,-60.549,-60.741,-60.943,-61.154,-61.376,-61.610,-61.857,-62.119,-62.165,-62.124,-62.084,-62.044,-62.005,-61.966,-61.927,-61.888,-61.850,-61.812,-61.706,-61.507,-61.318,-61.136,-60.962,-60.794,-60.633,-60.477,-60.327,-60.182,-60.041,-59.901,-59.765,-59.634,-59.506,-59.382,-59.262,-59.145,-59.030,-58.919,-58.811,-58.755,-58.713,-58.672,-58.631,-58.590,-58.550,-58.510,-58.470,-58.431,-58.392,-58.384,-58.409,-58.434,-58.459,-58.484,-58.509,-58.534,-58.560,-58.585,-58.611,-58.641,-58.688,-58.737,-58.786,-58.835,-58.885,-58.936,-58.987,-59.039,-59.092,-59.145,-59.205,-59.267,-59.329,-59.393,-59.458,-59.523,-59.590,-59.658,-59.726,-59.796,-59.849,-59.887,-59.926,-59.965,-60.005,-60.044,-60.085,-60.125,-60.166,-60.207,-60.233,-60.207,-60.181,-60.155,-60.130,-60.104,-60.079,-60.054,-60.029,-60.004,-59.979,-59.887,-59.791,-59.697,-59.605,-59.515,-59.427,-59.340,-59.256,-59.173,-59.091,-58.947,-58.770,-58.600,-58.437,-58.279,-58.127,-57.980,-57.838,-57.700,-57.567,-57.425,-57.261,-57.102,-56.950,-56.802,-56.660,-56.522,-56.388,-56.258,-56.132,-56.009
-62.876,-62.261,-61.723,-61.244,-60.812,-60.420,-60.060,-59.728,-59.419,-59.131,-58.861,-58.624,-58.408,-58.202,-58.005,-57.817,-57.636,-57.463,-57.296,-57.136,-56.981,-56.872,-56.830,-56.788,-56.747,-56.706,-56.665,-56.625,-56.585,-56.546,-56.507,-56.474,-56.528,-56.583,-56.638,-56.694,-56.750,-56.808,-56.866,-56.925,-56.984,-57.045,-57.132,-57.230,-57.330,-57.432,-57.536,-57.643,-57.753,-57.866,-57.982,-58.101,-58.211,-58.310,-58.410,-58.514,-58.619,-58.727,-58.838,-58.952,-59.069,-59.189,-59.308,-59.393,-59.480,-59.569,-59.660,-59.753,-59.848,-59.945,-60.044,-60.146,-60.250,-60.364,-60.483,-60.606,-60.732,-60.861,-60.995,-61.133,-61.275,-61.423,-61.575,-61.608,-61.528,-61.448,-61.371,-61.294,-61.219,-61.145,-61.073,-61.002,-60.931,-60.799,-60.441,-60.110,-59.803,-59.516,-59.247,-58.993,-58.754,-58.527,-58.311,-58.106,-57.834,-57.571,-57.322,-57.087,-56.864,-56.652,-56.450,-56.257,-56.072,-55.895,-55.752,-55.634,-55.519,-55.407,-55.298,-55.191,-55.087,-54.986,-54.887,-54.789,-54.719,-54.715,-54.710,-54.705,-54.701,-54.696,-54.691,-54.687,-54.682,-54.677,-54.673,-54.752,-54.835,-54.921,-55.008,-55.096,-55.187,-55.280,-55.374,-55.471,-55.570,-55.703,-55.859,-56.021,-56.189,-56.363,-56.545,-56.735,-56.934,-57.142,-57.361,-57.578,-57.782,-57.995,-58.220,-58.457,-58.707,-58.973,-59.256,-59.559,-59.885,-60.230,-60.408,-60.593,-60.787,-60.989,-61.202,-61.425,-61.661,-61.910,-62.174,-62.456,-62.495,-62.439,-62.384,-62.329,-62.275,-62.222,-62.170,-62.118,-62.066,-62.015,-61.891,-61.671,-61.462,-61.262,-61.071,-60.888,-60.713,-60.544,-60.381,-60.225,-60.073,-59.924,-59.780,-59.641,-59.505,-59.374,-59.247,-59.123,-59.003,-58.886,-58.772,-58.711,-58.663,-58.616,-58.569,-58.523,-58.477,-58.432,-58.387,-58.343,-58.299,-58.286,-58.307,-58.327,-58.348,-58.369,-58.390,-58.411,-58.432,-58.454,-58.475,-58.501,-58.547,-58.593,-58.639,-58.687,-58.734,-58.782,-58.831,-58.880,-58.930,-58.981,-59.041,-59.103,-59.167,-59.231,-59.296,-59.362,-59.430,-59.498,-59.567,-59.638,-59.692,-59.734,-59.775,-59.817,-59.860,-59.902,-59.946,-59.989,-60.034,-60.078,-60.109,-60.093,-60.078,-60.063,-60.048,-60.033,-60.018,-60.003,-59.989,-59.974,-59.959,-59.878,-59.794,-59.711,-59.630,-59.550,-59.472,-59.395,-59.320,-59.246,-59.173,-59.035,-58.864,-58.698,-58.539,-58.386,-58.238,-58.094,-57.955,-57.821,-57.691,-57.551,-57.389,-57.233,-57.082,-56.936,-56.795,-56.658,-56.526,-56.397,-56.272,-56.151
-62.651,-62.061,-61.541,-61.077,-60.657,-60.275,-59.923,-59.598,-59.296,-59.013,-58.748,-58.514,-58.301,-58.097,-57.902,-57.716,-57.537,-57.366,-57.201,-57.042,-56.888,-56.780,-56.738,-56.697,-56.657,-56.617,-56.577,-56.537,-56.498,-56.459,-56.421,-56.389,-56.444,-56.499,-56.555,-56.612,-56.670,-56.729,-56.788,-56.848,-56.909,-56.971,-57.062,-57.165,-57.270,-57.377,-57.488,-57.601,-57.717,-57.837,-57.959,-58.086,-58.205,-58.312,-58.422,-58.535,-58.651,-58.770,-58.893,-59.019,-59.149,-59.283,-59.414,-59.505,-59.597,-59.692,-59.789,-59.888,-59.990,-60.093,-60.200,-60.309,-60.421,-60.524,-60.628,-60.735,-60.844,-60.956,-61.071,-61.189,-61.310,-61.435,-61.564,-61.565,-61.448,-61.333,-61.222,-61.113,-61.007,-60.904,-60.803,-60.704,-60.607,-60.457,-60.111,-59.790,-59.491,-59.212,-58.949,-58.702,-58.468,-58.245,-58.034,-57.832,-57.573,-57.320,-57.082,-56.856,-56.641,-56.437,-56.241,-56.054,-55.875,-55.703,-55.567,-55.455,-55.347,-55.241,-55.138,-55.037,-54.938,-54.842,-54.747,-54.655,-54.589,-54.590,-54.590,-54.590,-54.590,-54.590,-54.590,-54.591,-54.591,-54.591,-54.591,-54.674,-54.761,-54.850,-54.940,-55.033,-55.128,-55.225,-55.324,-55.425,-55.529,-55.669,-55.831,-56.000,-56.176,-56.360,-56.551,-56.751,-56.961,-57.182,-57.415,-57.645,-57.857,-58.080,-58.316,-58.565,-58.829,-59.110,-59.410,-59.733,-60.082,-60.454,-60.640,-60.835,-61.039,-61.253,-61.478,-61.715,-61.966,-62.232,-62.516,-62.820,-62.853,-62.779,-62.706,-62.635,-62.564,-62.495,-62.427,-62.359,-62.293,-62.228,-62.085,-61.842,-61.611,-61.392,-61.183,-60.984,-60.794,-60.612,-60.437,-60.269,-60.107,-59.948,-59.795,-59.647,-59.504,-59.366,-59.232,-59.102,-58.976,-58.853,-58.734,-58.666,-58.613,-58.560,-58.508,-58.456,-58.405,-58.355,-58.305,-58.256,-58.207,-58.190,-58.207,-58.224,-58.241,-58.258,-58.275,-58.292,-58.309,-58.326,-58.344,-58.366,-58.409,-58.453,-58.498,-58.543,-58.588,-58.634,-58.681,-58.728,-58.775,-58.823,-58.883,-58.946,-59.010,-59.075,-59.140,-59.207,-59.275,-59.344,-59.414,-59.485,-59.541,-59.585,-59.629,-59.674,-59.719,-59.765,-59.811,-59.858,-59.905,-59.952,-59.988,-59.983,-59.978,-59.973,-59.968,-59.963,-59.958,-59.953,-59.949,-59.944,-59.939,-59.870,-59.797,-59.726,-59.655,-59.586,-59.518,-59.451,-59.385,-59.320,-59.256,-59.125,-58.959,-58.799,-58.644,-58.495,-58.351,-58.212,-58.077,-57.945,-57.818,-57.682,-57.522,-57.367,-57.218,-57.074,-56.935,-56.800,-56.669,-56.541,-56.418,-56.298
-62.438,-61.869,-61.366,-60.916,-60.507,-60.134,-59.791,-59.472,-59.176,-58.898,-58.637,-58.407,-58.196,-57.994,-57.802,-57.618,-57.441,-57.271,-57.107,-56.950,-56.797,-56.690,-56.649,-56.609,-56.569,-56.529,-56.490,-56.451,-56.412,-56.374,-56.336,-56.305,-56.360,-56.417,-56.474,-56.533,-56.591,-56.651,-56.712,-56.773,-56.835,-56.898,-56.994,-57.101,-57.211,-57.324,-57.440,-57.559,-57.681,-57.807,-57.937,-58.071,-58.198,-58.314,-58.434,-58.557,-58.683,-58.813,-58.948,-59.086,-59.230,-59.378,-59.523,-59.619,-59.718,-59.818,-59.922,-60.027,-60.136,-60.247,-60.361,-60.478,-60.598,-60.691,-60.779,-60.868,-60.960,-61.053,-61.148,-61.246,-61.346,-61.448,-61.553,-61.523,-61.369,-61.221,-61.078,-60.939,-60.805,-60.675,-60.548,-60.425,-60.306,-60.140,-59.804,-59.492,-59.201,-58.928,-58.671,-58.429,-58.199,-57.981,-57.773,-57.575,-57.326,-57.084,-56.854,-56.637,-56.429,-56.231,-56.042,-55.860,-55.686,-55.519,-55.389,-55.284,-55.181,-55.081,-54.983,-54.888,-54.794,-54.702,-54.613,-54.525,-54.463,-54.468,-54.473,-54.478,-54.482,-54.487,-54.492,-54.497,-54.501,-54.506,-54.511,-54.597,-54.687,-54.780,-54.874,-54.970,-55.069,-55.170,-55.274,-55.380,-55.488,-55.634,-55.803,-55.980,-56.164,-56.356,-56.557,-56.768,-56.989,-57.223,-57.469,-57.713,-57.934,-58.167,-58.414,-58.675,-58.954,-59.251,-59.570,-59.915,-60.289,-60.690,-60.886,-61.091,-61.307,-61.533,-61.772,-62.025,-62.294,-62.581,-62.887,-63.217,-63.243,-63.147,-63.054,-62.963,-62.873,-62.786,-62.700,-62.616,-62.533,-62.452,-62.289,-62.019,-61.765,-61.526,-61.299,-61.083,-60.877,-60.681,-60.493,-60.313,-60.140,-59.972,-59.810,-59.654,-59.503,-59.358,-59.217,-59.081,-58.948,-58.820,-58.695,-58.623,-58.563,-58.505,-58.447,-58.391,-58.334,-58.279,-58.224,-58.170,-58.117,-58.096,-58.109,-58.122,-58.136,-58.149,-58.162,-58.176,-58.189,-58.202,-58.216,-58.234,-58.276,-58.318,-58.361,-58.404,-58.447,-58.491,-58.535,-58.580,-58.625,-58.671,-58.731,-58.794,-58.859,-58.924,-58.990,-59.057,-59.126,-59.195,-59.266,-59.337,-59.395,-59.441,-59.488,-59.535,-59.583,-59.632,-59.680,-59.730,-59.780,-59.830,-59.870,-59.875,-59.880,-59.885,-59.890,-59.894,-59.899,-59.904,-59.909,-59.914,-59.918,-59.861,-59.800,-59.740,-59.681,-59.622,-59.564,-59.507,-59.451,-59.395,-59.340,-59.217,-59.057,-58.902,-58.752,-58.608,-58.468,-58.332,-58.201,-58.074,-57.950,-57.816,-57.658,-57.506,-57.359,-57.217,-57.079,-56.946,-56.816,-56.690,-56.568,-56.449
-62.234,-61.685,-61.198,-60.760,-60.363,-59.998,-59.662,-59.350,-59.059,-58.786,-58.529,-58.303,-58.094,-57.894,-57.704,-57.521,-57.346,-57.178,-57.016,-56.859,-56.708,-56.602,-56.562,-56.522,-56.483,-56.443,-56.405,-56.366,-56.328,-56.290,-56.253,-56.222,-56.279,-56.337,-56.395,-56.454,-56.514,-56.575,-56.637,-56.699,-56.763,-56.827,-56.926,-57.038,-57.153,-57.271,-57.392,-57.517,-57.646,-57.778,-57.915,-58.056,-58.191,-58.316,-58.445,-58.578,-58.715,-58.857,-59.004,-59.155,-59.312,-59.475,-59.634,-59.737,-59.841,-59.949,-60.058,-60.171,-60.287,-60.406,-60.528,-60.654,-60.784,-60.864,-60.934,-61.006,-61.078,-61.152,-61.227,-61.304,-61.382,-61.461,-61.542,-61.480,-61.292,-61.112,-60.939,-60.772,-60.612,-60.457,-60.308,-60.164,-60.024,-59.845,-59.518,-59.213,-58.928,-58.661,-58.410,-58.172,-57.946,-57.732,-57.527,-57.332,-57.092,-56.859,-56.638,-56.428,-56.227,-56.035,-55.851,-55.675,-55.505,-55.342,-55.218,-55.118,-55.022,-54.927,-54.834,-54.743,-54.654,-54.567,-54.482,-54.398,-54.341,-54.350,-54.359,-54.368,-54.377,-54.386,-54.395,-54.405,-54.414,-54.423,-54.432,-54.521,-54.615,-54.711,-54.809,-54.909,-55.011,-55.117,-55.224,-55.335,-55.448,-55.599,-55.776,-55.960,-56.151,-56.352,-56.563,-56.784,-57.017,-57.263,-57.525,-57.781,-58.012,-58.256,-58.514,-58.789,-59.082,-59.397,-59.736,-60.104,-60.506,-60.939,-61.146,-61.363,-61.592,-61.833,-62.088,-62.360,-62.649,-62.959,-63.293,-63.655,-63.671,-63.550,-63.432,-63.318,-63.206,-63.098,-62.992,-62.888,-62.787,-62.688,-62.502,-62.204,-61.926,-61.664,-61.417,-61.183,-60.962,-60.751,-60.550,-60.358,-60.173,-59.996,-59.825,-59.661,-59.502,-59.350,-59.202,-59.060,-58.921,-58.787,-58.658,-58.579,-58.515,-58.451,-58.388,-58.326,-58.265,-58.205,-58.145,-58.087,-58.029,-58.004,-58.014,-58.023,-58.033,-58.043,-58.053,-58.062,-58.072,-58.082,-58.092,-58.107,-58.147,-58.187,-58.228,-58.269,-58.310,-58.352,-58.394,-58.437,-58.480,-58.524,-58.584,-58.648,-58.712,-58.778,-58.845,-58.912,-58.981,-59.051,-59.122,-59.195,-59.254,-59.302,-59.352,-59.401,-59.451,-59.502,-59.554,-59.606,-59.658,-59.712,-59.756,-59.770,-59.784,-59.798,-59.812,-59.827,-59.841,-59.855,-59.869,-59.884,-59.898,-59.853,-59.803,-59.755,-59.706,-59.658,-59.611,-59.564,-59.518,-59.472,-59.427,-59.311,-59.156,-59.007,-58.863,-58.723,-58.588,-58.457,-58.329,-58.206,-58.085,-57.955,-57.799,-57.650,-57.505,-57.364,-57.228,-57.097,-56.969,-56.845,-56.724,-56.606
-62.039,-61.509,-61.037,-60.610,-60.222,-59.866,-59.537,-59.231,-58.945,-58.677,-58.424,-58.200,-57.994,-57.797,-57.608,-57.427,-57.254,-57.087,-56.926,-56.771,-56.621,-56.516,-56.476,-56.437,-56.398,-56.359,-56.321,-56.283,-56.246,-56.208,-56.171,-56.141,-56.199,-56.258,-56.317,-56.377,-56.438,-56.500,-56.563,-56.627,-56.691,-56.757,-56.859,-56.976,-57.095,-57.219,-57.345,-57.476,-57.610,-57.749,-57.893,-58.041,-58.184,-58.318,-58.457,-58.600,-58.748,-58.901,-59.060,-59.225,-59.396,-59.575,-59.749,-59.858,-59.969,-60.083,-60.200,-60.320,-60.444,-60.571,-60.702,-60.838,-60.977,-61.044,-61.096,-61.148,-61.200,-61.254,-61.308,-61.362,-61.418,-61.474,-61.530,-61.439,-61.217,-61.005,-60.804,-60.611,-60.427,-60.250,-60.080,-59.917,-59.759,-59.569,-59.249,-58.951,-58.672,-58.410,-58.163,-57.929,-57.707,-57.496,-57.295,-57.102,-56.871,-56.646,-56.432,-56.228,-56.034,-55.847,-55.669,-55.497,-55.332,-55.173,-55.053,-54.959,-54.868,-54.778,-54.690,-54.604,-54.519,-54.436,-54.355,-54.275,-54.222,-54.235,-54.248,-54.261,-54.274,-54.288,-54.301,-54.314,-54.328,-54.341,-54.355,-54.447,-54.544,-54.643,-54.744,-54.848,-54.954,-55.063,-55.175,-55.290,-55.408,-55.565,-55.748,-55.939,-56.139,-56.348,-56.568,-56.800,-57.045,-57.305,-57.581,-57.851,-58.092,-58.347,-58.617,-58.906,-59.215,-59.548,-59.908,-60.302,-60.734,-61.204,-61.423,-61.654,-61.897,-62.155,-62.429,-62.722,-63.036,-63.374,-63.741,-64.142,-64.146,-63.994,-63.847,-63.705,-63.567,-63.434,-63.304,-63.179,-63.056,-62.938,-62.726,-62.397,-62.092,-61.806,-61.539,-61.286,-61.048,-60.822,-60.607,-60.403,-60.207,-60.020,-59.840,-59.667,-59.501,-59.342,-59.187,-59.038,-58.895,-58.755,-58.620,-58.536,-58.466,-58.397,-58.329,-58.262,-58.197,-58.132,-58.068,-58.005,-57.943,-57.914,-57.920,-57.927,-57.933,-57.939,-57.946,-57.952,-57.958,-57.965,-57.971,-57.983,-58.021,-58.060,-58.099,-58.138,-58.178,-58.218,-58.258,-58.299,-58.340,-58.381,-58.442,-58.506,-58.571,-58.637,-58.704,-58.772,-58.842,-58.912,-58.984,-59.056,-59.117,-59.168,-59.219,-59.271,-59.323,-59.377,-59.430,-59.485,-59.540,-59.596,-59.644,-59.667,-59.690,-59.713,-59.736,-59.760,-59.783,-59.807,-59.831,-59.854,-59.878,-59.844,-59.807,-59.769,-59.732,-59.695,-59.658,-59.622,-59.586,-59.551,-59.515,-59.407,-59.259,-59.115,-58.976,-58.842,-58.711,-58.585,-58.461,-58.342,-58.225,-58.098,-57.945,-57.798,-57.655,-57.517,-57.383,-57.253,-57.127,-57.005,-56.885,-56.769
-61.853,-61.340,-60.881,-60.465,-60.087,-59.738,-59.415,-59.115,-58.834,-58.570,-58.322,-58.101,-57.896,-57.701,-57.514,-57.335,-57.163,-56.997,-56.838,-56.684,-56.536,-56.431,-56.392,-56.353,-56.315,-56.277,-56.239,-56.202,-56.165,-56.128,-56.091,-56.062,-56.120,-56.180,-56.240,-56.301,-56.363,-56.426,-56.490,-56.555,-56.621,-56.688,-56.794,-56.914,-57.039,-57.167,-57.299,-57.435,-57.575,-57.721,-57.871,-58.026,-58.177,-58.321,-58.469,-58.622,-58.781,-58.946,-59.117,-59.296,-59.482,-59.676,-59.867,-59.982,-60.100,-60.221,-60.346,-60.474,-60.606,-60.743,-60.884,-61.029,-61.180,-61.232,-61.263,-61.294,-61.326,-61.357,-61.389,-61.421,-61.454,-61.486,-61.519,-61.397,-61.142,-60.901,-60.673,-60.456,-60.250,-60.053,-59.864,-59.683,-59.510,-59.309,-58.996,-58.704,-58.430,-58.173,-57.929,-57.699,-57.481,-57.273,-57.074,-56.884,-56.660,-56.443,-56.235,-56.038,-55.849,-55.667,-55.493,-55.326,-55.165,-55.010,-54.894,-54.806,-54.719,-54.634,-54.550,-54.468,-54.388,-54.309,-54.231,-54.155,-54.106,-54.123,-54.140,-54.157,-54.174,-54.191,-54.209,-54.226,-54.244,-54.261,-54.279,-54.374,-54.474,-54.576,-54.681,-54.788,-54.898,-55.011,-55.127,-55.246,-55.369,-55.531,-55.721,-55.919,-56.127,-56.345,-56.574,-56.817,-57.073,-57.346,-57.637,-57.923,-58.173,-58.439,-58.723,-59.026,-59.352,-59.704,-60.088,-60.509,-60.975,-61.486,-61.719,-61.965,-62.225,-62.503,-62.799,-63.117,-63.460,-63.833,-64.241,-64.691,-64.679,-64.488,-64.305,-64.129,-63.960,-63.798,-63.641,-63.490,-63.344,-63.202,-62.962,-62.599,-62.265,-61.954,-61.664,-61.392,-61.136,-60.895,-60.666,-60.448,-60.241,-60.044,-59.855,-59.674,-59.501,-59.333,-59.173,-59.018,-58.868,-58.723,-58.583,-58.494,-58.418,-58.344,-58.271,-58.200,-58.129,-58.060,-57.991,-57.924,-57.858,-57.826,-57.829,-57.832,-57.835,-57.838,-57.841,-57.844,-57.848,-57.851,-57.854,-57.863,-57.899,-57.936,-57.974,-58.011,-58.049,-58.087,-58.126,-58.165,-58.204,-58.243,-58.304,-58.368,-58.434,-58.500,-58.568,-58.637,-58.706,-58.777,-58.849,-58.922,-58.984,-59.037,-59.091,-59.145,-59.199,-59.255,-59.311,-59.368,-59.425,-59.483,-59.536,-59.567,-59.598,-59.630,-59.662,-59.694,-59.726,-59.759,-59.792,-59.825,-59.858,-59.836,-59.810,-59.784,-59.758,-59.732,-59.706,-59.681,-59.655,-59.630,-59.605,-59.505,-59.363,-59.226,-59.093,-58.964,-58.838,-58.716,-58.598,-58.482,-58.370,-58.246,-58.096,-57.951,-57.811,-57.675,-57.543,-57.416,-57.291,-57.171,-57.053,-56.939
-61.675,-61.177,-60.730,-60.325,-59.955,-59.614,-59.297,-59.002,-58.726,-58.467,-58.222,-58.003,-57.801,-57.607,-57.422,-57.245,-57.074,-56.910,-56.752,-56.599,-56.452,-56.348,-56.310,-56.271,-56.234,-56.196,-56.159,-56.122,-56.085,-56.049,-56.013,-55.984,-56.043,-56.104,-56.165,-56.227,-56.290,-56.354,-56.419,-56.485,-56.552,-56.620,-56.729,-56.854,-56.983,-57.116,-57.253,-57.394,-57.541,-57.692,-57.849,-58.012,-58.171,-58.323,-58.480,-58.644,-58.814,-58.991,-59.175,-59.368,-59.569,-59.781,-59.988,-60.110,-60.235,-60.364,-60.497,-60.634,-60.775,-60.922,-61.073,-61.230,-61.393,-61.429,-61.437,-61.446,-61.455,-61.464,-61.473,-61.482,-61.490,-61.499,-61.508,-61.356,-61.069,-60.800,-60.546,-60.306,-60.079,-59.863,-59.658,-59.462,-59.274,-59.064,-58.757,-58.470,-58.201,-57.947,-57.708,-57.481,-57.265,-57.060,-56.864,-56.676,-56.459,-56.248,-56.047,-55.855,-55.671,-55.495,-55.325,-55.162,-55.004,-54.853,-54.741,-54.657,-54.575,-54.494,-54.415,-54.337,-54.261,-54.185,-54.112,-54.039,-53.993,-54.013,-54.034,-54.055,-54.076,-54.097,-54.118,-54.140,-54.161,-54.183,-54.204,-54.302,-54.405,-54.510,-54.618,-54.729,-54.843,-54.959,-55.079,-55.203,-55.329,-55.498,-55.694,-55.899,-56.114,-56.341,-56.580,-56.833,-57.102,-57.388,-57.695,-57.995,-58.256,-58.534,-58.831,-59.149,-59.493,-59.867,-60.275,-60.727,-61.230,-61.787,-62.036,-62.300,-62.581,-62.881,-63.203,-63.552,-63.931,-64.346,-64.805,-65.318,-65.288,-65.046,-64.817,-64.600,-64.393,-64.195,-64.006,-63.825,-63.651,-63.484,-63.212,-62.811,-62.445,-62.107,-61.793,-61.500,-61.226,-60.968,-60.725,-60.494,-60.276,-60.068,-59.870,-59.681,-59.500,-59.325,-59.158,-58.997,-58.841,-58.691,-58.546,-58.452,-58.371,-58.292,-58.214,-58.138,-58.063,-57.989,-57.917,-57.845,-57.775,-57.739,-57.739,-57.739,-57.739,-57.739,-57.739,-57.739,-57.740,-57.740,-57.740,-57.746,-57.781,-57.816,-57.852,-57.888,-57.924,-57.960,-57.997,-58.035,-58.072,-58.110,-58.170,-58.235,-58.301,-58.368,-58.436,-58.505,-58.575,-58.646,-58.719,-58.793,-58.856,-58.910,-58.966,-59.022,-59.078,-59.136,-59.194,-59.253,-59.313,-59.374,-59.430,-59.469,-59.508,-59.548,-59.589,-59.629,-59.670,-59.712,-59.754,-59.796,-59.838,-59.828,-59.813,-59.798,-59.784,-59.769,-59.755,-59.740,-59.726,-59.711,-59.697,-59.606,-59.471,-59.340,-59.213,-59.089,-58.969,-58.852,-58.738,-58.627,-58.519,-58.400,-58.253,-58.110,-57.973,-57.839,-57.710,-57.584,-57.462,-57.343,-57.228,-57.115
-61.575,-61.088,-60.651,-60.253,-59.889,-59.553,-59.241,-58.950,-58.677,-58.421,-58.179,-57.961,-57.759,-57.567,-57.382,-57.205,-57.035,-56.871,-56.713,-56.561,-56.414,-56.310,-56.272,-56.234,-56.196,-56.159,-56.122,-56.085,-56.049,-56.013,-55.977,-55.948,-56.009,-56.070,-56.133,-56.196,-56.260,-56.325,-56.392,-56.459,-56.527,-56.597,-56.709,-56.838,-56.971,-57.108,-57.249,-57.396,-57.547,-57.704,-57.866,-58.036,-58.201,-58.360,-58.525,-58.696,-58.875,-59.061,-59.255,-59.459,-59.672,-59.897,-60.117,-60.242,-60.370,-60.502,-60.638,-60.779,-60.925,-61.075,-61.231,-61.392,-61.560,-61.576,-61.559,-61.542,-61.525,-61.508,-61.491,-61.474,-61.457,-61.441,-61.424,-61.247,-60.937,-60.648,-60.377,-60.122,-59.881,-59.653,-59.436,-59.229,-59.032,-58.817,-58.517,-58.236,-57.972,-57.724,-57.489,-57.266,-57.053,-56.851,-56.658,-56.473,-56.264,-56.062,-55.869,-55.684,-55.507,-55.336,-55.172,-55.014,-54.862,-54.715,-54.608,-54.529,-54.452,-54.375,-54.301,-54.227,-54.155,-54.084,-54.014,-53.945,-53.902,-53.926,-53.950,-53.974,-53.998,-54.022,-54.046,-54.071,-54.095,-54.120,-54.145,-54.245,-54.350,-54.458,-54.569,-54.682,-54.799,-54.918,-55.041,-55.168,-55.298,-55.470,-55.670,-55.879,-56.099,-56.331,-56.576,-56.835,-57.111,-57.406,-57.722,-58.031,-58.299,-58.585,-58.890,-59.219,-59.575,-59.963,-60.389,-60.861,-61.391,-61.981,-62.241,-62.519,-62.815,-63.133,-63.476,-63.848,-64.255,-64.705,-65.206,-65.774,-65.729,-65.448,-65.185,-64.936,-64.701,-64.479,-64.266,-64.064,-63.871,-63.686,-63.392,-62.965,-62.576,-62.219,-61.890,-61.583,-61.297,-61.029,-60.776,-60.537,-60.311,-60.096,-59.892,-59.697,-59.510,-59.331,-59.159,-58.993,-58.834,-58.680,-58.532,-58.434,-58.350,-58.267,-58.187,-58.107,-58.029,-57.953,-57.877,-57.803,-57.731,-57.692,-57.688,-57.685,-57.681,-57.678,-57.674,-57.671,-57.667,-57.663,-57.660,-57.663,-57.695,-57.727,-57.760,-57.793,-57.826,-57.859,-57.893,-57.927,-57.961,-57.996,-58.055,-58.118,-58.183,-58.249,-58.316,-58.383,-58.452,-58.522,-58.593,-58.666,-58.729,-58.786,-58.844,-58.902,-58.961,-59.021,-59.082,-59.144,-59.206,-59.270,-59.330,-59.379,-59.428,-59.477,-59.527,-59.578,-59.630,-59.682,-59.734,-59.787,-59.841,-59.843,-59.840,-59.837,-59.834,-59.832,-59.829,-59.826,-59.823,-59.821,-59.818,-59.735,-59.606,-59.481,-59.359,-59.241,-59.126,-59.013,-58.904,-58.797,-58.693,-58.577,-58.431,-58.291,-58.154,-58.022,-57.894,-57.770,-57.649,-57.531,-57.416,-57.304
-61.638,-61.155,-60.720,-60.325,-59.962,-59.628,-59.318,-59.028,-58.756,-58.501,-58.259,-58.040,-57.835,-57.640,-57.453,-57.274,-57.102,-56.936,-56.776,-56.623,-56.474,-56.369,-56.331,-56.292,-56.254,-56.217,-56.179,-56.142,-56.106,-56.069,-56.033,-56.004,-56.066,-56.130,-56.194,-56.259,-56.326,-56.393,-56.461,-56.531,-56.601,-56.673,-56.788,-56.919,-57.055,-57.195,-57.340,-57.490,-57.645,-57.806,-57.973,-58.146,-58.316,-58.477,-58.644,-58.818,-58.999,-59.188,-59.385,-59.592,-59.809,-60.038,-60.261,-60.379,-60.499,-60.623,-60.751,-60.883,-61.018,-61.158,-61.303,-61.453,-61.608,-61.595,-61.548,-61.501,-61.455,-61.409,-61.364,-61.319,-61.274,-61.230,-61.187,-60.995,-60.683,-60.392,-60.119,-59.862,-59.619,-59.390,-59.172,-58.964,-58.766,-58.552,-58.262,-57.989,-57.733,-57.491,-57.262,-57.044,-56.837,-56.639,-56.450,-56.268,-56.073,-55.884,-55.703,-55.529,-55.362,-55.201,-55.045,-54.896,-54.751,-54.610,-54.510,-54.437,-54.366,-54.295,-54.226,-54.157,-54.090,-54.024,-53.959,-53.894,-53.856,-53.881,-53.907,-53.933,-53.959,-53.985,-54.011,-54.038,-54.065,-54.091,-54.118,-54.220,-54.326,-54.435,-54.546,-54.661,-54.778,-54.899,-55.024,-55.152,-55.284,-55.455,-55.653,-55.860,-56.078,-56.307,-56.549,-56.805,-57.078,-57.368,-57.680,-57.984,-58.251,-58.534,-58.838,-59.164,-59.517,-59.901,-60.323,-60.790,-61.313,-61.894,-62.153,-62.429,-62.723,-63.039,-63.379,-63.749,-64.153,-64.598,-65.094,-65.654,-65.620,-65.355,-65.106,-64.870,-64.647,-64.434,-64.231,-64.037,-63.852,-63.674,-63.387,-62.968,-62.585,-62.234,-61.909,-61.606,-61.323,-61.058,-60.808,-60.571,-60.347,-60.132,-59.928,-59.732,-59.545,-59.366,-59.194,-59.028,-58.869,-58.715,-58.567,-58.469,-58.386,-58.304,-58.223,-58.144,-58.067,-57.991,-57.916,-57.842,-57.770,-57.729,-57.720,-57.711,-57.703,-57.694,-57.686,-57.677,-57.668,-57.660,-57.651,-57.649,-57.675,-57.701,-57.728,-57.754,-57.781,-57.808,-57.835,-57.863,-57.890,-57.918,-57.972,-58.032,-58.092,-58.154,-58.216,-58.279,-58.343,-58.408,-58.474,-58.541,-58.604,-58.664,-58.724,-58.786,-58.848,-58.911,-58.976,-59.041,-59.107,-59.174,-59.241,-59.302,-59.364,-59.427,-59.491,-59.556,-59.621,-59.688,-59.756,-59.825,-59.895,-59.910,-59.920,-59.931,-59.941,-59.951,-59.962,-59.972,-59.983,-59.993,-60.004,-59.929,-59.804,-59.683,-59.565,-59.451,-59.339,-59.230,-59.124,-59.020,-58.919,-58.803,-58.656,-58.514,-58.376,-58.242,-58.112,-57.986,-57.864,-57.745,-57.629,-57.516
-61.702,-61.222,-60.790,-60.397,-60.037,-59.705,-59.396,-59.107,-58.837,-58.582,-58.342,-58.120,-57.913,-57.715,-57.525,-57.344,-57.170,-57.002,-56.841,-56.685,-56.535,-56.430,-56.391,-56.352,-56.313,-56.275,-56.238,-56.200,-56.163,-56.127,-56.090,-56.061,-56.125,-56.190,-56.257,-56.324,-56.392,-56.462,-56.532,-56.604,-56.677,-56.751,-56.868,-57.003,-57.141,-57.285,-57.433,-57.586,-57.745,-57.910,-58.082,-58.260,-58.433,-58.596,-58.766,-58.942,-59.126,-59.318,-59.519,-59.729,-59.951,-60.184,-60.410,-60.520,-60.632,-60.748,-60.867,-60.989,-61.114,-61.243,-61.376,-61.514,-61.656,-61.615,-61.538,-61.461,-61.386,-61.313,-61.240,-61.169,-61.099,-61.029,-60.962,-60.757,-60.443,-60.149,-59.875,-59.616,-59.373,-59.142,-58.923,-58.714,-58.515,-58.302,-58.020,-57.756,-57.506,-57.270,-57.046,-56.833,-56.630,-56.437,-56.251,-56.073,-55.890,-55.713,-55.543,-55.379,-55.221,-55.069,-54.922,-54.780,-54.642,-54.509,-54.415,-54.348,-54.282,-54.216,-54.152,-54.089,-54.027,-53.965,-53.905,-53.845,-53.810,-53.837,-53.865,-53.892,-53.920,-53.948,-53.977,-54.005,-54.034,-54.063,-54.092,-54.194,-54.301,-54.411,-54.524,-54.640,-54.758,-54.881,-55.007,-55.136,-55.270,-55.441,-55.636,-55.842,-56.057,-56.284,-56.523,-56.776,-57.045,-57.331,-57.638,-57.939,-58.203,-58.485,-58.786,-59.110,-59.460,-59.841,-60.258,-60.719,-61.236,-61.809,-62.067,-62.341,-62.634,-62.947,-63.285,-63.652,-64.052,-64.493,-64.984,-65.538,-65.514,-65.265,-65.029,-64.805,-64.593,-64.390,-64.196,-64.011,-63.833,-63.662,-63.382,-62.971,-62.594,-62.248,-61.928,-61.629,-61.350,-61.087,-60.840,-60.606,-60.383,-60.168,-59.964,-59.768,-59.581,-59.402,-59.230,-59.064,-58.904,-58.750,-58.602,-58.505,-58.422,-58.340,-58.260,-58.182,-58.105,-58.029,-57.954,-57.881,-57.809,-57.766,-57.752,-57.738,-57.724,-57.711,-57.697,-57.684,-57.670,-57.656,-57.643,-57.635,-57.655,-57.676,-57.696,-57.717,-57.737,-57.758,-57.778,-57.799,-57.820,-57.841,-57.892,-57.947,-58.003,-58.060,-58.118,-58.177,-58.236,-58.296,-58.358,-58.419,-58.482,-58.544,-58.608,-58.672,-58.738,-58.804,-58.872,-58.940,-59.010,-59.081,-59.153,-59.226,-59.301,-59.377,-59.454,-59.533,-59.613,-59.695,-59.778,-59.863,-59.950,-59.978,-60.002,-60.026,-60.050,-60.075,-60.099,-60.124,-60.148,-60.173,-60.198,-60.132,-60.012,-59.895,-59.782,-59.671,-59.563,-59.458,-59.355,-59.255,-59.157,-59.043,-58.893,-58.749,-58.609,-58.473,-58.342,-58.214,-58.090,-57.970,-57.852,-57.738
-61.767,-61.291,-60.862,-60.471,-60.113,-59.782,-59.475,-59.188,-58.919,-58.665,-58.425,-58.202,-57.992,-57.791,-57.599,-57.415,-57.239,-57.069,-56.906,-56.749,-56.597,-56.491,-56.451,-56.412,-56.373,-56.335,-56.297,-56.259,-56.222,-56.185,-56.148,-56.118,-56.185,-56.252,-56.320,-56.389,-56.460,-56.531,-56.604,-56.678,-56.753,-56.830,-56.950,-57.087,-57.229,-57.376,-57.527,-57.685,-57.848,-58.017,-58.194,-58.377,-58.554,-58.720,-58.892,-59.071,-59.257,-59.453,-59.657,-59.871,-60.097,-60.335,-60.565,-60.666,-60.770,-60.876,-60.985,-61.097,-61.212,-61.330,-61.451,-61.576,-61.704,-61.635,-61.527,-61.422,-61.319,-61.218,-61.120,-61.024,-60.930,-60.838,-60.747,-60.531,-60.215,-59.920,-59.644,-59.384,-59.139,-58.907,-58.687,-58.477,-58.278,-58.066,-57.792,-57.534,-57.290,-57.060,-56.841,-56.632,-56.433,-56.243,-56.061,-55.886,-55.714,-55.548,-55.388,-55.234,-55.086,-54.942,-54.802,-54.667,-54.536,-54.409,-54.321,-54.260,-54.199,-54.139,-54.080,-54.021,-53.964,-53.907,-53.851,-53.796,-53.764,-53.793,-53.823,-53.852,-53.882,-53.912,-53.942,-53.973,-54.003,-54.034,-54.065,-54.168,-54.277,-54.388,-54.501,-54.618,-54.739,-54.862,-54.989,-55.120,-55.256,-55.426,-55.620,-55.823,-56.036,-56.260,-56.497,-56.746,-57.012,-57.294,-57.596,-57.893,-58.156,-58.436,-58.735,-59.056,-59.404,-59.781,-60.194,-60.650,-61.161,-61.726,-61.982,-62.255,-62.546,-62.857,-63.193,-63.557,-63.954,-64.391,-64.877,-65.424,-65.410,-65.176,-64.953,-64.741,-64.539,-64.346,-64.161,-63.984,-63.814,-63.650,-63.378,-62.973,-62.604,-62.263,-61.947,-61.652,-61.376,-61.117,-60.872,-60.640,-60.420,-60.205,-60.000,-59.804,-59.617,-59.438,-59.265,-59.100,-58.940,-58.786,-58.637,-58.541,-58.458,-58.377,-58.298,-58.220,-58.143,-58.068,-57.994,-57.921,-57.849,-57.803,-57.784,-57.765,-57.746,-57.727,-57.709,-57.690,-57.671,-57.653,-57.635,-57.622,-57.636,-57.650,-57.665,-57.679,-57.693,-57.708,-57.722,-57.737,-57.751,-57.766,-57.812,-57.864,-57.916,-57.969,-58.023,-58.077,-58.132,-58.188,-58.244,-58.301,-58.363,-58.428,-58.495,-58.562,-58.630,-58.700,-58.771,-58.842,-58.915,-58.990,-59.067,-59.152,-59.239,-59.328,-59.418,-59.511,-59.605,-59.702,-59.801,-59.902,-60.005,-60.047,-60.085,-60.124,-60.162,-60.201,-60.241,-60.281,-60.321,-60.361,-60.402,-60.345,-60.230,-60.119,-60.010,-59.903,-59.800,-59.699,-59.600,-59.503,-59.408,-59.296,-59.144,-58.997,-58.855,-58.717,-58.584,-58.455,-58.329,-58.207,-58.088,-57.973
-61.833,-61.360,-60.935,-60.547,-60.191,-59.862,-59.556,-59.270,-59.002,-58.750,-58.511,-58.286,-58.072,-57.868,-57.674,-57.488,-57.309,-57.137,-56.972,-56.814,-56.660,-56.552,-56.513,-56.473,-56.434,-56.395,-56.357,-56.319,-56.281,-56.244,-56.206,-56.177,-56.245,-56.314,-56.384,-56.456,-56.528,-56.602,-56.677,-56.754,-56.831,-56.910,-57.033,-57.174,-57.319,-57.469,-57.624,-57.785,-57.953,-58.127,-58.308,-58.498,-58.679,-58.847,-59.021,-59.203,-59.393,-59.591,-59.799,-60.018,-60.248,-60.491,-60.724,-60.817,-60.912,-61.008,-61.107,-61.209,-61.312,-61.418,-61.527,-61.639,-61.753,-61.655,-61.517,-61.382,-61.252,-61.126,-61.003,-60.883,-60.767,-60.654,-60.543,-60.317,-59.999,-59.702,-59.424,-59.164,-58.917,-58.685,-58.464,-58.253,-58.053,-57.842,-57.575,-57.323,-57.085,-56.859,-56.645,-56.440,-56.245,-56.058,-55.879,-55.707,-55.545,-55.390,-55.239,-55.094,-54.954,-54.818,-54.686,-54.558,-54.433,-54.312,-54.230,-54.173,-54.118,-54.063,-54.009,-53.955,-53.902,-53.850,-53.798,-53.747,-53.719,-53.750,-53.781,-53.813,-53.844,-53.876,-53.908,-53.941,-53.973,-54.006,-54.039,-54.143,-54.252,-54.364,-54.479,-54.597,-54.719,-54.844,-54.972,-55.105,-55.242,-55.411,-55.603,-55.804,-56.015,-56.237,-56.470,-56.717,-56.979,-57.257,-57.555,-57.848,-58.109,-58.388,-58.685,-59.004,-59.348,-59.722,-60.131,-60.582,-61.086,-61.644,-61.899,-62.170,-62.460,-62.769,-63.103,-63.464,-63.858,-64.291,-64.773,-65.314,-65.309,-65.088,-64.878,-64.678,-64.486,-64.303,-64.127,-63.958,-63.795,-63.638,-63.373,-62.976,-62.613,-62.277,-61.966,-61.675,-61.403,-61.147,-60.905,-60.675,-60.457,-60.242,-60.037,-59.841,-59.654,-59.474,-59.302,-59.136,-58.976,-58.822,-58.673,-58.577,-58.495,-58.414,-58.335,-58.258,-58.181,-58.107,-58.033,-57.960,-57.889,-57.841,-57.817,-57.792,-57.768,-57.744,-57.720,-57.697,-57.673,-57.649,-57.626,-57.608,-57.617,-57.625,-57.633,-57.642,-57.650,-57.658,-57.667,-57.675,-57.684,-57.692,-57.734,-57.782,-57.831,-57.880,-57.930,-57.980,-58.031,-58.082,-58.134,-58.187,-58.247,-58.315,-58.384,-58.454,-58.525,-58.598,-58.671,-58.746,-58.823,-58.900,-58.983,-59.079,-59.178,-59.279,-59.383,-59.489,-59.597,-59.709,-59.823,-59.940,-60.061,-60.118,-60.170,-60.224,-60.278,-60.332,-60.387,-60.443,-60.500,-60.557,-60.616,-60.569,-60.460,-60.354,-60.250,-60.149,-60.050,-59.953,-59.859,-59.766,-59.675,-59.565,-59.410,-59.260,-59.116,-58.976,-58.841,-58.709,-58.582,-58.458,-58.337,-58.220
-61.900,-61.431,-61.009,-60.623,-60.270,-59.942,-59.638,-59.354,-59.087,-58.836,-58.598,-58.371,-58.154,-57.947,-57.750,-57.561,-57.380,-57.207,-57.040,-56.879,-56.724,-56.615,-56.575,-56.535,-56.496,-56.456,-56.418,-56.379,-56.341,-56.303,-56.266,-56.236,-56.306,-56.377,-56.449,-56.523,-56.598,-56.674,-56.751,-56.830,-56.911,-56.993,-57.118,-57.262,-57.410,-57.564,-57.723,-57.889,-58.060,-58.239,-58.426,-58.621,-58.807,-58.977,-59.155,-59.340,-59.533,-59.735,-59.947,-60.170,-60.405,-60.653,-60.891,-60.974,-61.058,-61.145,-61.233,-61.323,-61.415,-61.509,-61.605,-61.703,-61.803,-61.675,-61.506,-61.344,-61.187,-61.035,-60.889,-60.747,-60.610,-60.477,-60.348,-60.112,-59.792,-59.495,-59.216,-58.954,-58.707,-58.473,-58.251,-58.040,-57.839,-57.629,-57.368,-57.122,-56.889,-56.668,-56.457,-56.256,-56.064,-55.881,-55.704,-55.535,-55.383,-55.237,-55.095,-54.958,-54.826,-54.697,-54.572,-54.451,-54.332,-54.217,-54.140,-54.089,-54.038,-53.988,-53.939,-53.890,-53.841,-53.793,-53.746,-53.699,-53.674,-53.707,-53.740,-53.773,-53.807,-53.840,-53.874,-53.909,-53.943,-53.978,-54.013,-54.118,-54.228,-54.341,-54.457,-54.576,-54.699,-54.825,-54.955,-55.089,-55.227,-55.397,-55.587,-55.786,-55.995,-56.214,-56.444,-56.688,-56.946,-57.221,-57.514,-57.804,-58.063,-58.340,-58.635,-58.951,-59.293,-59.663,-60.068,-60.515,-61.014,-61.564,-61.818,-62.088,-62.375,-62.683,-63.014,-63.373,-63.764,-64.194,-64.671,-65.206,-65.210,-65.003,-64.805,-64.616,-64.434,-64.260,-64.093,-63.931,-63.776,-63.626,-63.368,-62.979,-62.622,-62.292,-61.985,-61.698,-61.430,-61.177,-60.937,-60.711,-60.494,-60.279,-60.074,-59.878,-59.690,-59.511,-59.338,-59.172,-59.012,-58.858,-58.709,-58.613,-58.532,-58.452,-58.373,-58.296,-58.220,-58.146,-58.073,-58.001,-57.930,-57.879,-57.849,-57.820,-57.790,-57.761,-57.732,-57.703,-57.674,-57.646,-57.618,-57.595,-57.597,-57.600,-57.602,-57.605,-57.607,-57.610,-57.612,-57.615,-57.617,-57.620,-57.658,-57.702,-57.747,-57.792,-57.838,-57.884,-57.931,-57.978,-58.026,-58.075,-58.135,-58.205,-58.276,-58.349,-58.423,-58.498,-58.575,-58.652,-58.732,-58.812,-58.900,-59.008,-59.118,-59.231,-59.347,-59.466,-59.589,-59.715,-59.845,-59.979,-60.118,-60.189,-60.257,-60.326,-60.396,-60.467,-60.539,-60.612,-60.687,-60.763,-60.840,-60.805,-60.703,-60.603,-60.505,-60.409,-60.315,-60.224,-60.134,-60.046,-59.960,-59.851,-59.693,-59.541,-59.394,-59.251,-59.113,-58.980,-58.850,-58.724,-58.602,-58.483
-61.968,-61.503,-61.084,-60.701,-60.350,-60.025,-59.722,-59.439,-59.174,-58.924,-58.687,-58.457,-58.237,-58.027,-57.827,-57.636,-57.453,-57.277,-57.108,-56.946,-56.789,-56.679,-56.638,-56.598,-56.558,-56.518,-56.479,-56.440,-56.402,-56.364,-56.326,-56.296,-56.368,-56.441,-56.516,-56.592,-56.669,-56.747,-56.827,-56.909,-56.992,-57.076,-57.205,-57.352,-57.504,-57.661,-57.824,-57.994,-58.171,-58.355,-58.547,-58.748,-58.939,-59.112,-59.292,-59.480,-59.677,-59.883,-60.099,-60.327,-60.567,-60.821,-61.063,-61.136,-61.210,-61.285,-61.362,-61.440,-61.520,-61.601,-61.683,-61.767,-61.853,-61.696,-61.496,-61.305,-61.122,-60.947,-60.778,-60.616,-60.459,-60.308,-60.162,-59.917,-59.596,-59.296,-59.017,-58.754,-58.506,-58.271,-58.048,-57.837,-57.635,-57.426,-57.171,-56.930,-56.701,-56.484,-56.277,-56.080,-55.891,-55.710,-55.536,-55.369,-55.226,-55.089,-54.956,-54.827,-54.702,-54.580,-54.461,-54.346,-54.234,-54.124,-54.052,-54.006,-53.960,-53.915,-53.870,-53.825,-53.781,-53.738,-53.694,-53.652,-53.630,-53.665,-53.699,-53.734,-53.770,-53.805,-53.841,-53.877,-53.913,-53.950,-53.987,-54.093,-54.204,-54.318,-54.435,-54.556,-54.679,-54.807,-54.938,-55.074,-55.213,-55.382,-55.570,-55.767,-55.974,-56.191,-56.419,-56.659,-56.914,-57.185,-57.474,-57.760,-58.018,-58.292,-58.585,-58.899,-59.238,-59.606,-60.007,-60.449,-60.942,-61.486,-61.738,-62.006,-62.292,-62.598,-62.928,-63.284,-63.672,-64.098,-64.571,-65.101,-65.113,-64.919,-64.733,-64.554,-64.383,-64.218,-64.059,-63.905,-63.757,-63.614,-63.364,-62.982,-62.631,-62.306,-62.004,-61.722,-61.457,-61.207,-60.970,-60.746,-60.532,-60.316,-60.111,-59.915,-59.727,-59.547,-59.375,-59.209,-59.049,-58.894,-58.745,-58.650,-58.569,-58.490,-58.412,-58.335,-58.260,-58.186,-58.113,-58.041,-57.971,-57.918,-57.882,-57.847,-57.812,-57.778,-57.744,-57.710,-57.676,-57.642,-57.609,-57.581,-57.578,-57.575,-57.571,-57.568,-57.565,-57.561,-57.558,-57.555,-57.551,-57.548,-57.583,-57.624,-57.665,-57.707,-57.749,-57.791,-57.834,-57.877,-57.921,-57.965,-58.025,-58.098,-58.171,-58.246,-58.323,-58.401,-58.480,-58.561,-58.643,-58.727,-58.819,-58.937,-59.059,-59.183,-59.312,-59.444,-59.581,-59.722,-59.868,-60.019,-60.175,-60.262,-60.346,-60.431,-60.517,-60.606,-60.696,-60.788,-60.882,-60.979,-61.077,-61.055,-60.960,-60.866,-60.775,-60.686,-60.598,-60.512,-60.428,-60.346,-60.264,-60.158,-59.997,-59.841,-59.690,-59.545,-59.405,-59.268,-59.136,-59.008,-58.884,-58.763
-62.037,-61.576,-61.160,-60.781,-60.432,-60.109,-59.808,-59.527,-59.262,-59.013,-58.778,-58.546,-58.322,-58.109,-57.906,-57.712,-57.527,-57.349,-57.178,-57.013,-56.855,-56.743,-56.702,-56.662,-56.621,-56.581,-56.542,-56.503,-56.464,-56.425,-56.387,-56.357,-56.431,-56.506,-56.583,-56.661,-56.741,-56.822,-56.904,-56.988,-57.074,-57.162,-57.294,-57.444,-57.599,-57.761,-57.928,-58.102,-58.284,-58.474,-58.672,-58.879,-59.075,-59.251,-59.435,-59.626,-59.827,-60.037,-60.258,-60.490,-60.736,-60.997,-61.243,-61.305,-61.367,-61.431,-61.495,-61.561,-61.627,-61.695,-61.764,-61.833,-61.904,-61.716,-61.486,-61.267,-61.059,-60.860,-60.670,-60.488,-60.313,-60.145,-59.983,-59.730,-59.408,-59.107,-58.826,-58.562,-58.313,-58.078,-57.855,-57.643,-57.440,-57.233,-56.982,-56.746,-56.521,-56.308,-56.105,-55.910,-55.724,-55.546,-55.375,-55.210,-55.075,-54.946,-54.821,-54.699,-54.581,-54.466,-54.353,-54.244,-54.137,-54.033,-53.966,-53.925,-53.883,-53.842,-53.802,-53.762,-53.722,-53.682,-53.643,-53.605,-53.587,-53.623,-53.659,-53.696,-53.733,-53.770,-53.807,-53.845,-53.884,-53.922,-53.961,-54.068,-54.180,-54.295,-54.413,-54.535,-54.660,-54.789,-54.921,-55.058,-55.199,-55.367,-55.554,-55.749,-55.953,-56.168,-56.393,-56.631,-56.882,-57.149,-57.434,-57.716,-57.973,-58.245,-58.536,-58.848,-59.185,-59.549,-59.947,-60.384,-60.871,-61.408,-61.660,-61.927,-62.211,-62.515,-62.843,-63.197,-63.582,-64.005,-64.473,-64.999,-65.019,-64.837,-64.662,-64.494,-64.332,-64.176,-64.025,-63.879,-63.739,-63.602,-63.359,-62.985,-62.640,-62.321,-62.024,-61.745,-61.484,-61.237,-61.004,-60.782,-60.570,-60.354,-60.148,-59.952,-59.765,-59.585,-59.412,-59.246,-59.086,-58.931,-58.782,-58.687,-58.607,-58.528,-58.450,-58.374,-58.299,-58.226,-58.153,-58.082,-58.012,-57.956,-57.915,-57.875,-57.835,-57.795,-57.755,-57.716,-57.677,-57.639,-57.601,-57.568,-57.559,-57.550,-57.541,-57.532,-57.523,-57.514,-57.505,-57.496,-57.487,-57.478,-57.509,-57.546,-57.584,-57.622,-57.661,-57.700,-57.739,-57.779,-57.819,-57.859,-57.918,-57.993,-58.069,-58.146,-58.225,-58.305,-58.387,-58.471,-58.556,-58.642,-58.740,-58.868,-59.000,-59.136,-59.277,-59.423,-59.573,-59.729,-59.891,-60.059,-60.233,-60.336,-60.436,-60.538,-60.642,-60.749,-60.859,-60.972,-61.087,-61.206,-61.328,-61.320,-61.233,-61.147,-61.064,-60.981,-60.901,-60.821,-60.744,-60.667,-60.592,-60.488,-60.323,-60.163,-60.009,-59.860,-59.717,-59.577,-59.443,-59.312,-59.185,-59.062
-62.107,-61.651,-61.238,-60.862,-60.515,-60.194,-59.895,-59.616,-59.353,-59.105,-58.871,-58.636,-58.409,-58.193,-57.987,-57.790,-57.602,-57.421,-57.248,-57.082,-56.921,-56.809,-56.767,-56.726,-56.686,-56.645,-56.605,-56.566,-56.526,-56.488,-56.449,-56.419,-56.495,-56.572,-56.651,-56.732,-56.814,-56.897,-56.983,-57.069,-57.158,-57.249,-57.384,-57.538,-57.697,-57.862,-58.034,-58.214,-58.400,-58.596,-58.800,-59.015,-59.216,-59.395,-59.582,-59.777,-59.981,-60.196,-60.422,-60.660,-60.912,-61.179,-61.430,-61.480,-61.531,-61.581,-61.633,-61.685,-61.738,-61.791,-61.845,-61.900,-61.955,-61.736,-61.475,-61.229,-60.996,-60.775,-60.564,-60.363,-60.171,-59.988,-59.811,-59.551,-59.227,-58.926,-58.644,-58.379,-58.129,-57.893,-57.670,-57.457,-57.254,-57.047,-56.801,-56.569,-56.349,-56.139,-55.938,-55.747,-55.564,-55.388,-55.219,-55.056,-54.928,-54.807,-54.690,-54.575,-54.463,-54.354,-54.248,-54.144,-54.043,-53.944,-53.882,-53.845,-53.808,-53.771,-53.735,-53.699,-53.663,-53.628,-53.593,-53.558,-53.543,-53.581,-53.619,-53.657,-53.696,-53.735,-53.774,-53.814,-53.854,-53.895,-53.935,-54.043,-54.156,-54.272,-54.392,-54.514,-54.641,-54.771,-54.905,-55.043,-55.186,-55.353,-55.538,-55.731,-55.933,-56.145,-56.368,-56.602,-56.851,-57.114,-57.394,-57.673,-57.928,-58.199,-58.488,-58.798,-59.131,-59.493,-59.887,-60.320,-60.802,-61.332,-61.583,-61.848,-62.131,-62.434,-62.759,-63.111,-63.494,-63.913,-64.378,-64.899,-64.926,-64.756,-64.592,-64.434,-64.281,-64.134,-63.992,-63.854,-63.720,-63.590,-63.355,-62.988,-62.650,-62.336,-62.043,-61.769,-61.511,-61.268,-61.037,-60.818,-60.608,-60.392,-60.186,-59.990,-59.802,-59.622,-59.449,-59.283,-59.123,-58.968,-58.819,-58.724,-58.645,-58.566,-58.489,-58.414,-58.339,-58.266,-58.194,-58.123,-58.054,-57.996,-57.949,-57.903,-57.857,-57.812,-57.767,-57.723,-57.679,-57.635,-57.592,-57.555,-57.540,-57.525,-57.510,-57.496,-57.481,-57.466,-57.452,-57.437,-57.423,-57.409,-57.436,-57.470,-57.505,-57.540,-57.575,-57.610,-57.646,-57.682,-57.718,-57.755,-57.813,-57.890,-57.969,-58.048,-58.129,-58.212,-58.296,-58.382,-58.470,-58.560,-58.661,-58.800,-58.942,-59.090,-59.243,-59.401,-59.565,-59.736,-59.913,-60.099,-60.292,-60.412,-60.528,-60.648,-60.771,-60.898,-61.028,-61.163,-61.302,-61.445,-61.594,-61.602,-61.524,-61.448,-61.372,-61.298,-61.226,-61.154,-61.084,-61.015,-60.946,-60.846,-60.675,-60.511,-60.353,-60.200,-60.053,-59.910,-59.772,-59.638,-59.509,-59.383
-62.178,-61.727,-61.318,-60.944,-60.600,-60.281,-59.984,-59.706,-59.445,-59.199,-58.966,-58.729,-58.497,-58.278,-58.068,-57.869,-57.678,-57.495,-57.320,-57.152,-56.989,-56.876,-56.834,-56.792,-56.751,-56.710,-56.670,-56.630,-56.590,-56.551,-56.512,-56.481,-56.560,-56.639,-56.721,-56.804,-56.888,-56.974,-57.062,-57.152,-57.244,-57.337,-57.476,-57.634,-57.797,-57.967,-58.143,-58.328,-58.520,-58.721,-58.932,-59.154,-59.361,-59.543,-59.734,-59.933,-60.142,-60.361,-60.592,-60.836,-61.095,-61.370,-61.627,-61.663,-61.700,-61.737,-61.775,-61.813,-61.851,-61.890,-61.929,-61.968,-62.007,-61.757,-61.465,-61.191,-60.934,-60.691,-60.461,-60.243,-60.035,-59.836,-59.646,-59.379,-59.054,-58.751,-58.469,-58.203,-57.953,-57.716,-57.492,-57.279,-57.075,-56.869,-56.628,-56.399,-56.182,-55.976,-55.779,-55.590,-55.409,-55.235,-55.068,-54.908,-54.787,-54.673,-54.562,-54.454,-54.349,-54.246,-54.145,-54.047,-53.951,-53.857,-53.799,-53.766,-53.734,-53.701,-53.669,-53.637,-53.606,-53.574,-53.543,-53.512,-53.501,-53.540,-53.580,-53.619,-53.660,-53.700,-53.742,-53.783,-53.825,-53.867,-53.910,-54.019,-54.133,-54.250,-54.370,-54.494,-54.621,-54.752,-54.888,-55.027,-55.172,-55.338,-55.522,-55.713,-55.912,-56.122,-56.342,-56.574,-56.819,-57.079,-57.355,-57.630,-57.884,-58.153,-58.440,-58.748,-59.079,-59.437,-59.828,-60.257,-60.734,-61.258,-61.507,-61.771,-62.053,-62.354,-62.677,-63.027,-63.407,-63.824,-64.285,-64.801,-64.836,-64.676,-64.523,-64.375,-64.232,-64.093,-63.958,-63.828,-63.701,-63.578,-63.350,-62.991,-62.659,-62.350,-62.063,-61.793,-61.538,-61.298,-61.071,-60.855,-60.647,-60.431,-60.225,-60.028,-59.840,-59.660,-59.487,-59.320,-59.160,-59.006,-58.856,-58.762,-58.683,-58.605,-58.529,-58.453,-58.380,-58.307,-58.235,-58.165,-58.096,-58.035,-57.983,-57.931,-57.879,-57.829,-57.779,-57.729,-57.680,-57.632,-57.584,-57.541,-57.521,-57.500,-57.480,-57.460,-57.440,-57.420,-57.400,-57.380,-57.360,-57.341,-57.365,-57.396,-57.427,-57.459,-57.491,-57.523,-57.555,-57.588,-57.621,-57.654,-57.711,-57.790,-57.871,-57.952,-58.036,-58.121,-58.207,-58.296,-58.386,-58.478,-58.585,-58.732,-58.885,-59.044,-59.208,-59.379,-59.557,-59.743,-59.936,-60.139,-60.352,-60.488,-60.623,-60.761,-60.904,-61.052,-61.205,-61.363,-61.528,-61.699,-61.877,-61.904,-61.837,-61.770,-61.705,-61.641,-61.577,-61.515,-61.453,-61.392,-61.332,-61.235,-61.059,-60.889,-60.726,-60.569,-60.417,-60.271,-60.129,-59.991,-59.858,-59.729
-62.250,-61.804,-61.399,-61.028,-60.687,-60.370,-60.075,-59.799,-59.540,-59.295,-59.063,-58.823,-58.588,-58.364,-58.152,-57.949,-57.756,-57.571,-57.393,-57.222,-57.058,-56.943,-56.901,-56.859,-56.817,-56.776,-56.735,-56.695,-56.655,-56.615,-56.576,-56.545,-56.625,-56.708,-56.791,-56.877,-56.964,-57.053,-57.144,-57.236,-57.331,-57.428,-57.570,-57.732,-57.899,-58.074,-58.255,-58.445,-58.643,-58.850,-59.069,-59.298,-59.511,-59.697,-59.891,-60.095,-60.308,-60.533,-60.770,-61.020,-61.286,-61.569,-61.832,-61.854,-61.877,-61.899,-61.922,-61.944,-61.967,-61.990,-62.013,-62.037,-62.060,-61.778,-61.455,-61.154,-60.873,-60.609,-60.360,-60.125,-59.902,-59.689,-59.487,-59.214,-58.887,-58.584,-58.300,-58.034,-57.783,-57.546,-57.321,-57.107,-56.904,-56.698,-56.461,-56.236,-56.022,-55.819,-55.624,-55.438,-55.260,-55.088,-54.923,-54.764,-54.650,-54.543,-54.439,-54.337,-54.237,-54.140,-54.045,-53.952,-53.860,-53.771,-53.718,-53.689,-53.661,-53.633,-53.604,-53.577,-53.549,-53.521,-53.494,-53.467,-53.458,-53.499,-53.540,-53.582,-53.624,-53.666,-53.709,-53.752,-53.796,-53.840,-53.885,-53.994,-54.109,-54.227,-54.349,-54.473,-54.602,-54.734,-54.871,-55.012,-55.158,-55.324,-55.505,-55.694,-55.892,-56.099,-56.317,-56.546,-56.788,-57.044,-57.316,-57.588,-57.840,-58.108,-58.393,-58.699,-59.027,-59.383,-59.770,-60.195,-60.666,-61.184,-61.432,-61.696,-61.976,-62.275,-62.597,-62.945,-63.322,-63.736,-64.194,-64.705,-64.747,-64.599,-64.455,-64.317,-64.182,-64.052,-63.925,-63.802,-63.683,-63.567,-63.345,-62.994,-62.668,-62.365,-62.082,-61.817,-61.566,-61.329,-61.105,-60.891,-60.686,-60.469,-60.263,-60.067,-59.878,-59.698,-59.525,-59.358,-59.198,-59.043,-58.894,-58.800,-58.722,-58.644,-58.568,-58.494,-58.420,-58.348,-58.277,-58.207,-58.138,-58.075,-58.017,-57.959,-57.902,-57.846,-57.791,-57.736,-57.682,-57.629,-57.576,-57.528,-57.502,-57.476,-57.450,-57.424,-57.399,-57.374,-57.348,-57.323,-57.298,-57.273,-57.294,-57.322,-57.351,-57.379,-57.408,-57.437,-57.466,-57.495,-57.525,-57.554,-57.612,-57.693,-57.775,-57.859,-57.944,-58.031,-58.120,-58.211,-58.304,-58.399,-58.509,-58.666,-58.829,-58.998,-59.174,-59.358,-59.549,-59.749,-59.959,-60.180,-60.413,-60.567,-60.719,-60.877,-61.041,-61.211,-61.388,-61.573,-61.766,-61.968,-62.180,-62.229,-62.173,-62.119,-62.065,-62.012,-61.960,-61.908,-61.856,-61.806,-61.756,-61.663,-61.480,-61.304,-61.135,-60.972,-60.815,-60.664,-60.517,-60.376,-60.239,-60.106

